Information-Theoretic Scaling Laws for Generative Diffusion Training

Diffusion models trained on increasingly large datasets sampled from the same data distribution will converge to the same learned distribution. However, in practice, a model trained on finite data depends on the particular training dataset; this dependence is reflected in properties of the model's outputs, such as memorization and sample quality. To understand this dependence through an information-theoretic lens, we study \textit{model information}, a computationally tractable measure of how much samples from the trained model depend on the particular training dataset. We explore its scaling behavior as model size and training dataset size vary. Specifically, we uncover two qualitatively distinct scaling regimes: (1) a nonlinear model information regime marking the transition from pure memorization to imperfect generalization, and (2) a generalization regime characterized by linear scaling of the model information and progressively improved generalization and sample quality. We then posit an information-theoretically principled scaling law to quantify these two regimes, and show that this law yields induced scaling laws for memorization and sample quality. We finally demonstrate that these induced scaling laws extrapolate well outside the fit's domain. Our results demonstrate information-theoretic principles for memorization and sample quality scaling laws in diffusion models. Our code is publicly available on \href{https://github.com/DruvPai/diffusion_info_theory_scaling_law}{GitHub}.

==> figures/pgfplots/data/cifar10_extrap_fid_l1.csv <==
n,fid
1116.3718842296446,85.25189431623002
1149.0822234680709,83.85395943647562
1182.7509944873468,82.32852272911938
1217.4062798907084,81.27775372092462
1253.0769851178443,80.54073087821291
1289.7928625544685,79.79549109410887
1327.5845363483409,79.02969527033474
1366.48352795239,78.23578970638137
1406.5222824162647,77.40734755483038
1447.7341954482642,76.53827168769847
1490.1536412701764,75.62303023593422
1533.81600128828,74.65995401899612
1578.7576936044447,73.94011775045756
1625.0162033919028,73.4115082589668
1672.6301141610438,72.88810356317535
1721.639139941346,72.36405941292672
1772.0841584062227,71.83644464336909
1824.0072449684674,71.3032096247172
1877.451707874694,70.76276092615166
1932.4621243280976,70.21398560233199
1989.0843776696038,69.65709652665943
2047.3656956484454,69.16946431826854
2107.3546898141212,68.75896407644134
2169.101396062532,68.35406799244699
2232.657316370136,67.95272408516387
2298.0754617509797,67.55397919869489
2365.410396472355,67.15720608626543
2434.7182835660024,66.76194081284538
2506.0569316728547,66.36785483346733
2579.485843260318,65.97486671016702
2655.0662642523707,65.59390962847917
2732.8612351138286,65.23503915934207
2812.9356434314504,64.87963585511457
2895.3562780356638,64.52711997965997
2980.191884708083,64.17720986901402
3067.513223521335,63.82970511918262
3157.3931278589357,63.48444449376835
3249.9065651644705,63.14129427000027
3345.1306994708216,62.800154231526385
3443.144955761481,62.46155363002407
3544.0310862176884,62.12835615438317
3647.8732384067,61.797306945858715
3754.758025467956,61.468237452132435
3864.7745983557797,61.14104580500846
3978.0147201987843,60.815645856087016
4094.5728428381285,60.491959322674084
4214.546185608322,60.16991327447941
4338.034816426352,59.849439555069765
4465.141735256834,59.530478677388594
4595.972960022676,59.213259708078844
4730.637615032968,58.89750941951254
4869.248022001938,58.5831123687418
5011.919793734739,58.27000760980635
5158.77193055828,57.958136802275845
5309.92691957762,57.647443053221394
5465.51083684054,57.3378704844853
5625.65345249565,57.029363993625346
5790.488339031634,56.72186916527704
5960.15298268806,56.41534112128709
6134.788898130509,56.10972701176096
6314.541746485743,55.80496423271049
6499.561456835474,55.50099866170312
6690.002351269865,55.197776128450116
6886.0232736051785,54.89524219477817
7087.787721873018,54.593342008970886
7295.463984691493,54.29202017360225
7509.225281632119,53.991220617330335
7729.249907699667,53.690886524992415
7955.721382045252,53.39096052646999
8188.828601036776,53.091383275928585
8428.76599581457,52.7920946455861
8675.733694463357,52.493033150170476
8929.937688936028,52.1941357839013
9191.5900068683,51.89533785595416
9460.908888427792,51.5965728171468
9738.11896834474,51.297772075986366
10023.451463276315,50.99886480255693
10317.144364660977,50.699777723962
10619.442637223416,50.40043488569401
10930.5984232958,50.10075741458938
11250.87125312592,49.80066325994614
11580.528261347317,49.50006690532036
11919.844409792104,49.1988790581085
12269.10271683251,48.89700631091862
12628.59449344208,48.594350771104494
12998.61958617369,48.29080965434916
13379.486627256863,47.98627483759078
13771.513292023288,47.68063236587912
14175.026563874857,47.37376190677197
14590.363007015401,47.06553614542185
15017.869047173863,46.75582011155288
15457.901260552586,46.44447042875724
15910.826671241948,46.13133447463205
16377.023057349665,45.81624943832311
16856.879266099608,45.49904125963838
17350.795538163195,45.179523430980375
17859.18384149415,44.85749563980248
18382.468214944493,44.532742224956635
18921.085121948905,44.20503041496529
19475.48381457199,43.87410830965737
20046.126708222724,43.53970255839659
20633.489767347917,43.20151567786706
21238.06290242672,42.85922293943013
21860.35037859761,42.5124687396459
22500.8712362581,42.16086234655141
23160.159723988185,41.80397288722468
23838.7657441591,41.44132340698387
24537.255311598314,41.07238378443515
25256.211025693625,40.696562225464604
25996.23255633061,40.313194977466004
26757.937144067902,39.92153379435175
27541.96011496789,39.520730531118595
28348.955410512684,39.109818035948535
29179.596133046492,38.68768621079282
30034.575107199766,38.253051686152105
30914.605457763842,37.804418936286865
31820.421204497216,37.34002974115727
32752.777874359926,36.857796505811
33712.453131687296,36.355212779830666
34700.24742682756,35.82923085987377
35716.984663785275,35.2760906682685
36763.512887426696,34.69107441253788
37840.704990821345,34.06814436326473
38949.45944330846,33.39938921324573
40090.70103989623,32.67414193291411
41265.381672619485,31.877500818713692
42474.48112449796,30.987686479667232
43719.00788675799,29.97091105969455
44999.999999999985,28.770236274162723


==> figures/pgfplots/data/cifar10_extrap_fid_l2.csv <==
n,fid
2365.410396472355,43.76778707033822
2434.7182835660024,43.02547354357817
2506.0569316728547,42.213812367233224
2579.485843260318,41.71306502163922
2655.0662642523707,41.32332924498749
2732.8612351138286,40.92722333295057
2812.9356434314504,40.51862532242103
2895.3562780356638,40.09344259196526
2980.191884708083,39.64804840620881
3067.513223521335,39.17896729553936
3157.3931278589357,38.68328316705035
3249.9065651644705,38.166303077895066
3345.1306994708216,37.876938601691265
3443.144955761481,37.596842027575704
3544.0310862176884,37.317412007971456
3647.8732384067,37.03637812455158
3754.758025467956,36.75235108685748
3864.7745983557797,36.46428149561326
3978.0147201987843,36.17137201137673
4094.5728428381285,35.873333965423846
4214.546185608322,35.592908457313165
4338.034816426352,35.37079121703229
4465.141735256834,35.15199251115629
4595.972960022676,34.93498752753666
4730.637615032968,34.719168159956006
4869.248022001938,34.504146437892125
5011.919793734739,34.28963693262818
5158.77193055828,34.07543991138518
5309.92691957762,33.86154221371992
5465.51083684054,33.6577333347034
5625.65345249565,33.46221303623587
5790.488339031634,33.26819672579598
5960.15298268806,33.07542253486614
6134.788898130509,32.88373796953373
6314.541746485743,32.6930265871761
6499.561456835474,32.50319168091267
6690.002351269865,32.31415509608651
6886.0232736051785,32.12590194944907
7087.787721873018,31.94051652103185
7295.463984691493,31.75604707005839
7509.225281632119,31.57232213693157
7729.249907699667,31.389268080148344
7955.721382045252,31.206820950735086
8188.828601036776,31.02492103936442
8428.76599581457,30.843511305093617
8675.733694463357,30.66253761240781
8929.937688936028,30.482041014010377
9191.5900068683,30.30199138115011
9460.908888427792,30.122235846456796
9738.11896834474,29.942718400112312
10023.451463276315,29.763384153117766
10317.144364660977,29.584178051173843
10619.442637223416,29.405044438321514
10930.5984232958,29.22592679710656
11250.87125312592,29.046769018603747
11580.528261347317,28.867520211544363
11919.844409792104,28.68811123015183
12269.10271683251,28.508479269991053
12628.59449344208,28.328559556504672
12998.61958617369,28.148284937817298
13379.486627256863,27.967585573495075
13771.513292023288,27.786388613978673
14175.026563874857,27.604617865281714
14590.363007015401,27.422193719919207
15017.869047173863,27.239031804795758
15457.901260552586,27.055043427366964
15910.826671241948,26.87013479589493
16377.023057349665,26.684206448188693
16856.879266099608,26.497152619184366
17350.795538163195,26.30886053052661
17859.18384149415,26.119209589694005
18382.468214944493,25.928070482671494
18921.085121948905,25.735304128251247
19475.48381457199,25.540760506764958
20046.126708222724,25.344277297247444
20633.489767347917,25.145678309672025
21238.06290242672,24.94477166767927
21860.35037859761,24.741347691484947
22500.8712362581,24.535176418521168
23160.159723988185,24.326004683483855
23838.7657441591,24.11355265936832
24537.255311598314,23.89750973388829
25256.211025693625,23.67752956032982
25996.23255633061,23.453224074356566
26757.937144067902,23.224156203882384
27541.96011496789,22.98983091092243
28348.955410512684,22.749684081820423
29179.596133046492,22.503068609610768
30034.575107199766,22.249236765115924
30914.605457763842,21.987317593326072
31820.421204497216,21.716287536912652
32752.777874359926,21.434931677576742
33712.453131687296,21.141791725756327
34700.24742682756,20.835094878385235
35716.984663785275,20.512654357115444
36763.512887426696,20.17172680830491
37840.704990821345,19.80880176761877
38949.45944330846,19.41927986521761
40090.70103989623,18.996960091691154
41265.381672619485,18.53318017427487
42474.48112449796,18.015280346811664
43719.00788675799,17.423621108094792
44999.999999999985,16.725106960706402


==> figures/pgfplots/data/cifar10_extrap_fid_l3.csv <==
n,fid
3864.7745983557797,28.29562922911709
3978.0147201987843,27.82394058548966
4094.5728428381285,27.555990105298164
4214.546185608322,27.286539327927535
4338.034816426352,27.009241985189934
4465.141735256834,26.720768967152427
4595.972960022676,26.41834517413005
4730.637615032968,26.09931996586091
4869.248022001938,25.761301154531388
5011.919793734739,25.40458577061696
5158.77193055828,25.183987066064855
5309.92691957762,24.99004577890633
5465.51083684054,24.796508945595264
5625.65345249565,24.601593738345084
5790.488339031634,24.40423478402846
5960.15298268806,24.20362680621033
6134.788898130509,23.99916513327136
6314.541746485743,23.79074339845423
6499.561456835474,23.60784286241766
6690.002351269865,23.45341135929126
6886.0232736051785,23.300664432270178
7087.787721873018,23.148804602428346
7295.463984691493,22.997440714861767
7509.225281632119,22.84630430757361
7729.249907699667,22.695197084229925
7955.721382045252,22.54401711883651
8188.828601036776,22.39639347022122
8428.76599581457,22.257461302619692
8675.733694463357,22.119473419989077
8929.937688936028,21.98217053796872
9191.5900068683,21.84541915988916
9460.908888427792,21.7091183561016
9738.11896834474,21.57318357294048
10023.451463276315,21.437546996351642
10317.144364660977,21.30263264409778
10619.442637223416,21.16914717306548
10930.5984232958,21.035955386061687
11250.87125312592,20.902973470401918
11580.528261347317,20.77013545671715
11919.844409792104,20.637379652268145
12269.10271683251,20.504646063513484
12628.59449344208,20.37187616846159
12998.61958617369,20.23908863651116
13379.486627256863,20.106227877885026
13771.513292023288,19.97316570823929
14175.026563874857,19.839837469449012
14590.363007015401,19.70617746607513
15017.869047173863,19.572117893632164
15457.901260552586,19.437588313171894
15910.826671241948,19.30251599322395
16377.023057349665,19.16683073377498
16856.879266099608,19.0304446210267
17350.795538163195,18.89327153775024
17859.18384149415,18.755220235262133
18382.468214944493,18.616193535459715
18921.085121948905,18.47608754944367
19475.48381457199,18.33479081969968
20046.126708222724,18.192183538846002
20633.489767347917,18.04813570827936
21238.06290242672,17.902506503948374
21860.35037859761,17.755142535028288
22500.8712362581,17.605876050098317
23160.159723988185,17.45452283288069
23838.7657441591,17.300879715346404
24537.255311598314,17.14472160957613
25256.211025693625,16.985797951517757
25996.23255633061,16.823828410884435
26757.937144067902,16.658497658108544
27541.96011496789,16.489448938816732
28348.955410512684,16.316276107168775
29179.596133046492,16.138513647704887
30034.575107199766,15.955624038385812
30914.605457763842,15.766981549488127
31820.421204497216,15.571851189743766
32752.777874359926,15.36936093004543
33712.453131687296,15.158464431955611
34700.24742682756,14.937890067368427
35716.984663785275,14.706069645762286
36763.512887426696,14.461036230352146
37840.704990821345,14.20027327407576
38949.45944330846,13.92048403027936
40090.70103989623,13.617224140827103
41265.381672619485,13.284285649498514
42474.48112449796,12.91259616868831
43719.00788675799,12.488081847180455
44999.999999999985,11.987026537795133


==> figures/pgfplots/data/cifar10_extrap_fid_l4.csv <==
n,fid
5465.51083684054,20.63802658417044
5625.65345249565,20.43276973500727
5790.488339031634,20.224818448940763
5960.15298268806,20.009791005697547
6134.788898130509,19.785069520944
6314.541746485743,19.548355462201695
6499.561456835474,19.297427489360764
6690.002351269865,19.030514208017383
6886.0232736051785,18.78762032521354
7087.787721873018,18.635845927615634
7295.463984691493,18.48586421630112
7509.225281632119,18.335141702390082
7729.249907699667,18.182571573303914
7955.721382045252,18.027378817163974
8188.828601036776,17.868961059028166
8428.76599581457,17.707008856666395
8675.733694463357,17.555693653305102
8929.937688936028,17.434406510927143
9191.5900068683,17.314505432297988
9460.908888427792,17.195177474903495
9738.11896834474,17.07606525104849
10023.451463276315,16.956927037019344
10317.144364660977,16.837585339399745
10619.442637223416,16.717969032020797
10930.5984232958,16.603408579696897
11250.87125312592,16.493347000859117
11580.528261347317,16.38375799659897
11919.844409792104,16.274469241040467
12269.10271683251,16.16537059045862
12628.59449344208,16.056372202877906
12998.61958617369,15.947398111688805
13379.486627256863,15.838552250210002
13771.513292023288,15.730812787897163
14175.026563874857,15.62306917529564
14590.363007015401,15.51522870268088
15017.869047173863,15.407219215882
15457.901260552586,15.298971461775544
15910.826671241948,15.190416468599228
16377.023057349665,15.081489868309884
16856.879266099608,14.972234333725366
17350.795538163195,14.862472709420134
17859.18384149415,14.75212357823577
18382.468214944493,14.641104041844077
18921.085121948905,14.529326815828782
19475.48381457199,14.416699266481125
20046.126708222724,14.303125096263598
20633.489767347917,14.1885006057137
21238.06290242672,14.07270724892218
21860.35037859761,13.955620888518029
22500.8712362581,13.837106435176937
23160.159723988185,13.717016127609709
23838.7657441591,13.595187603257774
24537.255311598314,13.471441591837168
25256.211025693625,13.345578703994398
25996.23255633061,13.21737651411574
26757.937144067902,13.086585286874302
27541.96011496789,12.95292292189991
28348.955410512684,12.816068694879476
29179.596133046492,12.675655412820234
30034.575107199766,12.531259492657322
30914.605457763842,12.382388243501783
31820.421204497216,12.228463338375951
32752.777874359926,12.068799012952423
33712.453131687296,11.90257281406447
34700.24742682756,11.728785591635479
35716.984663785275,11.546205567747938
36763.512887426696,11.353288150256144
37840.704990821345,11.148057547371005
38949.45944330846,10.927925821612812
40090.70103989623,10.689404577801255
41265.381672619485,10.427621590552183
42474.48112449796,10.135456962029453
43719.00788675799,9.801866145794296
44999.999999999985,9.408238154766567


==> figures/pgfplots/data/cifar10_extrap_fid_l5.csv <==
n,fid
7087.787721873018,16.206369713180433
7295.463984691493,16.036932970551224
7509.225281632119,15.861893836932106
7729.249907699667,15.678775610905507
7955.721382045252,15.485488953771274
8188.828601036776,15.280010613866834
8428.76599581457,15.060655235710104
8675.733694463357,14.86141814580927
8929.937688936028,14.736219494660284
9191.5900068683,14.612186519780428
9460.908888427792,14.487218045388522
9738.11896834474,14.360356364115317
10023.451463276315,14.230912719269405
10317.144364660977,14.098360717417327
10619.442637223416,13.962612102226764
10930.5984232958,13.849630499854472
11250.87125312592,13.748963959933729
11580.528261347317,13.648920573098676
11919.844409792104,13.549031043348247
12269.10271683251,13.449025783139048
12628.59449344208,13.348708649062635
12998.61958617369,13.24796048376307
13379.486627256863,13.149823817953402
13771.513292023288,13.05664324484487
14175.026563874857,12.96372698180237
14590.363007015401,12.87089163292988
15017.869047173863,12.778024302314197
15457.901260552586,12.68503173364771
15910.826671241948,12.591835396201601
16377.023057349665,12.498885805905008
16856.879266099608,12.406314053805989
17350.795538163195,12.313458473950623
17859.18384149415,12.22023106224451
18382.468214944493,12.126550021800501
18921.085121948905,12.032333005912113
19475.48381457199,11.937497128434531
20046.126708222724,11.842056616247387
20633.489767347917,11.74583335242951
21238.06290242672,11.648721215502762
21860.35037859761,11.550612273048657
22500.8712362581,11.451390299203986
23160.159723988185,11.350929229723361
23838.7657441591,11.249097372015271
24537.255311598314,11.145738032448072
25256.211025693625,11.040683286591063
25996.23255633061,10.9337465047714
26757.937144067902,10.824718728403521
27541.96011496789,10.713364586152565
28348.955410512684,10.599416847743669
29179.596133046492,10.482569971141686
30034.575107199766,10.362472059099174
30914.605457763842,10.238714255427427
31820.421204497216,10.110817083342521
32752.777874359926,9.978212417748924
33712.453131687296,9.840219316642843
34700.24742682756,9.69601096217857
35716.984663785275,9.54456844696547
36763.512887426696,9.384614523267345
37840.704990821345,9.214515794639592
38949.45944330846,9.032133223154009
40090.70103989623,8.834583935202298
41265.381672619485,8.617841874678557
42474.48112449796,8.376024121685436
43719.00788675799,8.100005415026821
44999.999999999985,7.774409366832476


==> figures/pgfplots/data/cifar10_extrap_law_l1.csv <==
n,info,mem
7.999999999999998,30655.202016825955,0.9802446897485476
8.234404608002096,30638.54096878857,0.9801518045604707
8.475677406035771,30621.405611323837,0.9800557754345639
8.72401963602503,30603.782458110185,0.9799564810985312
8.979638436398162,30585.65764002778,0.9798537947121924
9.242747014858722,30567.016894324755,0.9797475835596406
9.513564826218786,30547.84555347852,0.9796377087213151
9.792317755442836,30528.1285337438,0.9795240247244867
10.079238306054904,30507.85032337862,0.979406379170531
10.374565794066221,30486.994970539363,0.9792846123372198
10.678546547584979,30465.54607083573,0.9791585567541171
10.991434112274835,30443.48675453616,0.9790280367489929
11.313489462833418,30420.799673414087,0.9788928679629996
11.644981220667333,30397.466987225154,0.978752856832144
11.986185877945124,30373.47034980511,0.9786078000323836
12.337388028215129,30348.790894778067,0.9784574838854272
12.698880603780571,30323.40922086431,0.9783016837220639
13.0709651200299,30297.30537677673,0.9781401631995597
13.453951926926111,30270.458845694644,0.9779726735693344
13.848160467864885,30242.84852930325,0.9777989528907969
14.253919546117391,30214.45273138716,0.9776187251868196
14.671567599080028,30185.249140965574,0.9774316995359229
15.101452980559856,30155.214814956747,0.9772375690957634
15.543934251331143,30124.326160359044,0.9770360100520119
15.999380478205342,30092.558915935304,0.976826680486134
16.468171541864116,30059.88813338732,0.9766092191549572
16.950698453711862,30026.28815800644,0.9763832441742143
17.447363682012373,29991.73260878645,0.9761483515974749
17.958581487581398,29956.194357984143,0.9759041138810295
18.48477826931518,29919.64551011295,0.9756500782243324
19.026392919843243,29882.05738035438,0.9753857647745587
19.58387719160196,29843.400472372068,0.9751106646826647
20.157696073634295,29803.644455513393,0.9748242379970274
20.74832817943001,29762.75814138001,0.9745259113792807
21.356266146129784,29720.709459748432,0.9742150756253335
21.982017045426286,29677.465433838894,0.9738910829728858
22.626102806504868,29632.992154895233,0.9735532441744876
23.289060651376598,29587.254756069513,0.9732008253131575
23.971443542966984,29540.217385591266,0.9728330443349713
24.673820646333684,29491.843179202988,0.9724490672702196
25.39677780339842,29442.09423184351,0.9720480041115878
26.140918021588682,29390.931568560387,0.9716289043142705
26.906861976796865,29338.31511463312,0.9711907518789703
27.695248531076565,29284.203665013323,0.9707324599753402
28.506735265507537,29228.554852598416,0.9702528650534479
29.341999028673882,29171.325115706946,0.9697507203921808
30.201736501213173,29112.469665252225,0.9692246890287769
31.086664776906865,29051.942450443097,0.968673335991913
31.997521960797297,28989.696123744645,0.9680951197690258
32.93506778482971,28925.682004910057,0.967488382921652
33.90008424153289,28859.85004406313,0.9668513417537162
34.89337623626723,28792.148783814813,0.9661820749261469
35.915772258583715,28722.52532041253,0.9654785108982415
36.968125073254456,28650.925264201822,0.9647384140643529
38.05131243155056,28577.292711522037,0.9639593695650718
39.166237803360936,28501.57016233114,0.9631387659051046
40.31383113076265,28423.69851714781,0.9622737765890048
41.49504960367132,28343.617020452435,0.9613613391779305
42.71087845821832,28261.26321511315,0.9603981321880363
43.962331798521326,28176.572896022666,0.959380549435428
45.250453442532645,28089.480062685743,0.9583046715148653
46.5763177926719,27999.916870837475,0.9571662340631986
47.94103073196847,27907.813583553874,0.9559605924186827
49.34573054646142,27813.098527242346,0.9546826823053622
50.79158887462647,27715.69838528016,0.9533269807626831
52.27981168462153,27615.537099880363,0.9518874426015702
53.81164028016618,27512.536794840606,0.9503574586690571
55.388352335893984,27406.617469118257,0.9487297912028227
57.01126296304117,27297.69690679875,0.9469965046810502
58.68172580636067,27185.69061923155,0.9451488889014674
60.40113417317646,27070.511788220305,0.9431773728453948
62.17092219551973,26952.071212261268,0.9410714282259267
63.99256602631591,26830.277267850797,0.9388194616918101
65.86758507062176,26705.0368723383,0.9364087137431266
67.79754325293727,26576.25839435553,0.9338251881052513
69.78405032165105,26443.836504760322,0.9310531955725071
71.82876319170668,26307.668911491364,0.9280755089137073
73.93338732661014,26167.65067773027,0.9248730666519052
76.09967816093034,26023.674070188066,0.9214247584962141
78.32944256448015,25875.62849855003,0.917707188232358
80.6245403493989,25723.400488909676,0.9136944111049512
82.9868858213927,25566.87373741131,0.9093576453837229
85.41844937642746,25405.929586600178,0.904664967640964
87.92125914420599,25240.49162219668,0.8995823740302676
90.49740267979966,25070.42719278276,0.894070517774454
93.14902870484542,24895.569135521528,0.8880846234885076
95.87834889976232,24715.7837666702,0.8815762545394125
98.6876397484795,24530.93472220853,0.8744917753037017
101.57924443721636,24340.882598134547,0.8667718710914435
104.55557480889819,24145.48504730843,0.8583510896568944
107.61911337483745,23944.597309686174,0.8491574338843162
110.77241538535776,23738.07427157553,0.8391121030313338
114.018110961089,23525.870177120243,0.8281345924909709
117.35890728671076,23308.297433103813,0.8161590534917244
120.7975908689728,23084.64935881533,0.8030580795680259
124.33702986087766,22854.746231005527,0.7887239776758241
127.98017645396313,22618.41613726611,0.7730438691568376
131.73006934067962,22375.486796490215,0.7559009072945745
135.58983624891596,22125.785362391623,0.7371767557467824
139.56269655079035,21869.14062877693,0.716755308815731
143.6519639478784,21605.390855217014,0.694528229716346
147.8610492351202,21334.435033299626,0.6704061496003999
152.19346314571226,21059.22269241024,0.6446150429915619
156.65281927935638,20777.034594450546,0.6168971933375947
161.24283711630656,20487.09670528377,0.5871914020805649
165.96734511973074,20189.18191974846,0.5555361483253102
170.83028392897322,19883.08123249738,0.522033403845652
175.83570964638054,19568.596796447957,0.4868590180647406
180.9877972204343,19245.547793591857,0.4502718650514474
186.29084392801172,18913.79474921702,0.4126205468870312
191.74927295867752,18573.36931081288,0.37435495292826726
197.36763710399816,18234.259059447482,0.337071377140755
203.15062255495596,17890.979873868917,0.30062783700432205
209.1030528106281,17538.677478012254,0.2650122320452647
215.22989270139286,17176.996474706517,0.23071601952883747
221.5362525300182,16805.67689066419,0.198213770419012
228.02739233408738,16424.507549550308,0.1679281494854184
234.708726273314,16033.334821560962,0.14020353390004592
241.58582714540987,15632.122245884771,0.11528863695607801
248.66443103427028,15221.25353098321,0.09333718852993363
255.95044209435198,14826.149101285995,0.07541177318919741
263.44993747523813,14438.784857027087,0.06060659521143194
271.16917239049576,14042.155545389642,0.04799052914622168
279.1145853350518,13635.604843234387,0.037401900131428835
287.29280345544305,13218.77964634581,0.028661335076427916
295.71064807741755,12791.459798705226,0.021572121991024342
304.3751403954971,12353.55857490845,0.01592835937974072
313.2935073292457,11905.235503561005,0.011524037883156417
322.4731875511348,11447.483218941376,0.008162941514286728
331.92183769102377,11030.828909325339,0.005885122183551737
341.6473387224365,10644.136764181603,0.0042919598368418585
351.6578025359604,10249.745697390113,0.003071201657945673
361.96157870525064,9846.50726370915,0.002150479324112263
372.5672614512789,9433.919977177395,0.0014696725168636027
383.48369681064145,9011.739499738433,0.000977595092731011
394.7199900139033,8579.949593410422,0.0006309903650251955
406.2855130801286,8138.9239468027645,0.00039392137789992076
418.18991263393826,7690.325839597807,0.0002372925360566758
430.4431179516118,7312.015617775948,0.00015106813085896892
443.0553492429434,6985.432708972942,0.00010030581141530193
456.0371261757588,6654.296733121641,6.487456636257807e-05
469.3992766502126,6317.00384290291,4.065337934161359e-05
483.15294583017084,5972.90904399048,2.4559122300811402e-05
497.3096054392181,5621.728381439991,1.422380706986539e-05
511.8810633290501,5263.468155129819,7.84786600980771e-06
526.8794733282177,4898.597189714193,4.0958940066974525e-06
542.31734537945,4529.1014734526025,2.0102331014004166e-06
558.2075559740008,4245.642432714215,1.1164056433890594e-06
574.5633588917374,4019.8611210765166,6.781621843719261e-07
591.3983962559114,3792.8066766701077,3.985069802323755e-07
608.7267099118407,3562.7914582950425,2.2453896039139887e-07
626.5627531390018,3329.142992614078,1.2031087091176016e-07
644.9214027062854,3091.5604344568624,6.072984673656922e-08
663.8179712804764,2850.017750376267,2.8558150855204593e-08
683.2682201983196,2604.8955310027964,1.2346855177428413e-08
703.2883726128052,2357.8943127719867,4.847445440101851e-09
723.8951270246472,2186.562834136814,2.376904163134223e-09
745.105671210252,2060.623827977818,1.3529572109687861e-09
766.9376965577753,1935.3943360962535,7.434291372998019e-10
789.4094128232321,1809.5459585285744,3.896403000707455e-10
812.5395633189812,1682.536770143969,1.926692924834214e-10
836.3474405472285,1554.107776875648,8.877715387059419e-11
860.8529022916085,1424.1935634716167,3.754941097112614e-11
886.0763881802496,1292.9908154021427,1.4314849613536675e-11
912.0389367341625,1161.5202005268438,4.831003218757716e-12
938.7622029151414,1077.2730350047134,2.227101985710021e-12
966.2684761878296,1019.5857557914499,1.2560670198922448e-12
994.5806991110283,963.0771235036775,6.894409100827413e-13
1023.7224864737261,906.9593260618137,3.6376147912259244e-13
1053.7181449918264,850.8988210764869,1.8262747955450016e-13
1084.5926935820144,794.7227540732072,8.630510325878975e-14
1116.3718842296446,738.3600762829994,3.791092138668315e-14
1149.0822234680709,681.8627823750705,1.5255057678624794e-14
1182.7509944873468,625.6408692702843,5.551535651762188e-15
1217.4062798907084,589.990749781536,2.7368960488211964e-15
1253.0769851178443,566.398845761111,1.657437739580542e-15
1289.7928625544685,543.6770715413334,9.9346251856372e-16
1327.5845363483409,521.468928095625,5.841994827022471e-16
1366.48352795239,499.6163073518294,3.3507006846551356e-16
1406.5222824162647,478.02976847867205,1.8645814457504028e-16
1447.7341954482642,456.6602417917944,1.0013749446370807e-16
1490.1536412701764,435.50094019323046,5.1634009739223606e-17
1533.81600128828,414.6510614391253,2.5495101372555374e-17
1578.7576936044447,399.9692210978825,1.495515105213631e-17
1625.0162033919028,389.6585930132062,1.0074578375186713e-17
1672.6301141610438,379.82913224197006,6.794080283982107e-18
1721.639139941346,370.35464394424116,4.566569808157243e-18
1772.0841584062227,361.1752421588547,3.052157693313217e-18
1824.0072449684674,352.25336609965905,2.025112659340613e-18
1877.451707874694,343.56378993249206,1.332037836366198e-18
1932.4621243280976,335.0922757559944,8.676679611541271e-19
1989.0843776696038,326.84614050700577,5.596863381330089e-19
2047.3656956484454,319.9062783428702,3.801557542570852e-19
2107.3546898141212,314.2613587262175,2.739231692411165e-19
2169.101396062532,308.8654034534739,1.978810570116139e-19
2232.657316370136,303.6810444304612,1.4308386051387173e-19
2298.0754617509797,298.688164460571,1.0348154842417076e-19
2365.410396472355,293.87230570996985,7.481766335490153e-20
2434.7182835660024,289.2220665841549,5.405685119936888e-20
2506.0569316728547,284.7284214915772,3.901971174846299e-20
2579.485843260318,280.3856483029484,2.8136635288252445e-20
2655.0662642523707,276.3044200615397,2.045493356732584e-20
2732.8612351138286,272.57279016221923,1.5122187715080427e-20
2812.9356434314504,268.9826837516626,1.1194002555819702e-20
2895.3562780356638,265.5230257282623,8.292942610359242e-21
2980.191884708083,262.1863889599028,6.147367278249904e-21
3067.513223521335,258.96656114540315,4.558898636057346e-21
3157.3931278589357,255.8580378111398,3.3819504259922444e-21
3249.9065651644705,252.8558522609163,2.5093804443848476e-21
3345.1306994708216,249.9555759716552,1.8621940696949595e-21
3443.144955761481,247.15811899098065,1.382769977862765e-21
3544.0310862176884,244.48249552051328,1.0300347668583533e-21
3647.8732384067,241.89823159706606,7.675334668396437e-22
3754.758025467956,239.40097084416283,5.720403710666736e-22
3864.7745983557797,236.98708440609138,4.26388166412984e-22
3978.0147201987843,234.65322989977952,3.1783615362162666e-22
4094.5728428381285,232.39627331258785,2.369158820948493e-22
4214.546185608322,230.21325734806146,1.7658440387814903e-22
4338.034816426352,228.10138613765213,1.3159933911045368e-22
4465.141735256834,226.05803956828166,9.805666736489505e-23
4595.972960022676,224.0824787072306,7.306636923654176e-23
4730.637615032968,222.17087354517824,5.44337088744908e-23
4869.248022001938,220.3205601656167,4.053997109101646e-23
5011.919793734739,218.52931594195428,3.018148157943116e-23
5158.77193055828,216.79502538632798,2.246034177946754e-23
5309.92691957762,215.1156679402214,1.6706598492485502e-23
5465.51083684054,213.4893109019579,1.2420317598755888e-23
5625.65345249565,211.91410395988194,9.22841934596039e-24
5790.488339031634,210.38827487865237,6.852493942462245e-24
5960.15298268806,208.91016793646958,5.084837033363332e-24
6134.788898130509,207.4781536452097,3.770413374614766e-24
6314.541746485743,206.0906234474093,2.7935489531608547e-24
6499.561456835474,204.74607275383897,2.068016003035661e-24
6690.002351269865,203.44305663940534,1.5295234782828823e-24
6886.0232736051785,202.1801864647451,1.1301517035289235e-24
7087.787721873018,200.9561270556667,8.341970530265392e-25
7295.463984691493,199.76959412557704,6.1506927042646535e-25
7509.225281632119,198.61935188156693,4.529749186647602e-25
7729.249907699667,197.50421099875498,3.3318801339508767e-25
7955.721382045252,196.42302762109057,2.447592615700384e-25
8188.828601036776,195.37469675237864,1.7955246778180267e-25
8428.76599581457,194.35815532370762,1.3152641752748404e-25
8675.733694463357,193.37237881318532,9.619877340214033e-26
8929.937688936028,192.41637955009688,7.024657163197403e-26
9191.5900068683,191.48920513538508,5.1208535952728997e-26
9460.908888427792,190.5899369494154,3.7263368211620357e-26
9738.11896834474,189.71768873917227,2.70647153360583e-26
10023.451463276315,188.8716052792515,1.9618398755735646e-26
10317.144364660977,188.05086111607852,1.4191144210584916e-26
10619.442637223416,187.2546593252664,1.0242778262025496e-26
10930.5984232958,186.48223038421764,7.375898058474177e-27
11250.87125312592,185.7328310928665,5.298542563853953e-27
11580.528261347317,185.00574352854005,3.7965319546084446e-27
11919.844409792104,184.30027405846096,2.712991275749879e-27
12269.10271683251,183.61575239902865,1.933208255100991e-27
12628.59449344208,182.95153071908197,1.3734482646017153e-27
12998.61958617369,182.3069827845908,9.72702189313859e-28
13379.486627256863,181.68150314242988,6.866059196056977e-28
13771.513292023288,181.0745063410324,4.829660784801929e-28
14175.026563874857,180.48542618560074,3.38472445447463e-28
14590.363007015401,179.91371502671404,2.3628605362239107e-28
15017.869047173863,179.35884307971887,1.6427261407394724e-28
15457.901260552586,178.82029777367472,1.13710855687655e-28
15910.826671241948,178.297583128215,7.834985330331473e-29
16377.023057349665,177.79021915686585,5.372240401298299e-29
16856.879266099608,177.29774129546132,3.6645947946744144e-29
17350.795538163195,176.8196998543775,2.486061245714618e-29
17859.18384149415,176.35565949338414,1.6767323850947415e-29
18382.468214944493,175.90519871799148,1.1238797020859908e-29
18921.085121948905,175.46790939623082,7.483486807729234e-30
19475.48381457199,175.04339629487689,4.9479393386277554e-30
20046.126708222724,174.63127663417188,3.246917236572329e-30
20633.489767347917,174.23117966017202,2.1135606796956862e-30
21238.06290242672,173.84274623388353,1.3639619288559102e-30
21860.35037859761,173.46562843640348,8.720778398322287e-31
22500.8712362581,173.099489189326,5.52033661966425e-31
23160.159723988185,172.7440018897148,3.4569334906215226e-31
23838.7657441591,172.39885005898023,2.139687213442044e-31
24537.255311598314,172.063727005037,1.3077254574269027e-31
25256.211025693625,171.7383354971519,7.883337654316853e-32
25996.23255633061,171.42238745291993,4.6815433654609965e-32
26757.937144067902,171.11560363684086,2.734878797356706e-32
27541.96011496789,170.8177133699922,1.56911475757536e-32
28348.955410512684,170.5284542503231,8.825347015143332e-33
29179.596133046492,170.24757188311585,4.855519761987751e-33
30034.575107199766,169.97481962118704,2.606624703729522e-33
30914.605457763842,169.7099583144193,1.3613872230952558e-33
31820.421204497216,169.4527560682378,6.893329658733425e-34
32752.777874359926,169.20298801066136,3.3697982139118313e-34
33712.453131687296,168.9604360675786,1.5823543840891584e-34
34700.24742682756,168.72488874591625,7.092884048010131e-35
35716.984663785275,168.4961409243809,3.011521809334108e-35
36763.512887426696,168.27399365147255,1.1992443763619471e-35
37840.704990821345,168.05825395048083,4.4221351331715625e-36
38949.45944330846,167.84873463119155,1.4844820667325367e-36
40090.70103989623,167.64525410803532,4.432230350666075e-37
41265.381672619485,167.44763622444128,1.1386544691661008e-37
42474.48112449796,167.25571008313324,2.3957036639262716e-38
43719.00788675799,167.0693098821734,3.8165336275819407e-39
44999.999999999985,166.88827475650808,4.017998571990352e-40


==> figures/pgfplots/data/cifar10_extrap_law_l2.csv <==
n,info,mem
7.999999999999998,25439.03652139874,0.9818869813493922
8.234404608002096,25432.5856262913,0.9818472802156596
8.475677406035771,25425.95090730182,0.981806348083824
8.72401963602503,25419.127130207195,0.98176414385763
8.979638436398162,25412.108911862248,0.9817206248966008
9.242747014858722,25404.89071596622,0.9816757469481193
9.513564826218786,25397.466848708973,0.9816294640759698
9.792317755442836,25389.831454293548,0.9815817285851328
10.079238306054904,25381.978510331628,0.9815324909425963
10.374565794066221,25373.901823108183,0.9814816996939464
10.678546547584979,25365.5950227117,0.9814293013754701
10.991434112274835,25357.05155802606,0.9813752404214928
11.313489462833418,25348.264691580338,0.9813194590666511
11.644981220667333,25339.227494252274,0.9812618972427788
11.986185877945124,25329.93283982144,0.9812024924700632
12.337388028215129,25320.373399367716,0.9811411797421009
12.698880603780571,25310.54163551085,0.9810778914044616
13.0709651200299,25300.429796486398,0.9810125570263308
13.453951926926111,25290.029910053585,0.9809451032647787
13.848160467864885,25279.33377723025,0.9808754537211656
14.253919546117391,25268.332965849982,0.9808035287891564
14.671567599080028,25257.018803936415,0.9807292454937777
15.101452980559856,25245.38237288951,0.9806525173209122
15.543934251331143,25233.414500478575,0.9805732540365714
15.999380478205342,25221.105753636326,0.980491361495241
16.468171541864116,25208.446431048746,0.9804067414365418
16.950698453711862,25195.426555534577,0.9803192912693804
17.447363682012373,25182.035866208702,0.9802289038427084
17.958581487581398,25168.263810423363,0.9801354672019329
18.48477826931518,25154.09953548074,0.9800388643299468
19.026392919843243,25139.531880110622,0.9799389728716629
19.58387719160196,25124.549365706425,0.9798356648408449
20.157696073634295,25109.140187312827,0.9797288063079305
20.74832817943001,25093.29220435787,0.9796182570674306
21.356266146129784,25076.992931122524,0.9795038702833787
21.982017045426286,25060.229526940147,0.9793854921111604
22.626102806504868,25042.988786118312,0.979262961293931
23.289060651376598,25025.25712757514,0.9791361087316579
23.971443542966984,25007.020584182166,0.9790047570206692
24.673820646333684,24988.26479180544,0.978868719961393
25.39677780339842,24968.974978036396,0.9787278020317816
26.140918021588682,24949.13595060375,0.9785817978236825
26.906861976796865,24928.732085457563,0.9784304914391768
27.695248531076565,24907.7473145161,0.9782736558436433
28.506735265507537,24886.165113066305,0.9781110521720018
29.341999028673882,24863.96848680793,0.9779424289842741
30.201736501213173,24841.13995853151,0.977767521466238
31.086664776906865,24817.66155441988,0.9775860505705586
31.997521960797297,24793.514789962865,0.9773977220933477
32.93506778482971,24768.680655474116,0.9772022256806219
33.90008424153289,24743.139601199306,0.9769992337585995
34.89337623626723,24716.87152200408,0.9767884003811994
35.915772258583715,24689.855741630334,0.9765693599874441
36.968125073254456,24662.070996508624,0.976341726060767
38.05131243155056,24633.49541911464,0.9761050896814226
39.166237803360936,24604.106520856967,0.9758590179623161
40.31383113076265,24573.881174483486,0.9756030523575986
41.49504960367132,24542.795595992895,0.9753367068322819
42.71087845821832,24510.825326038004,0.975059465879922
43.962331798521326,24477.945210808193,0.9747707823740898
45.250453442532645,24444.129382371437,0.9744700752377877
46.5763177926719,24409.35123846729,0.9741567269134063
47.94103073196847,24373.58342173799,0.9738300806139176
49.34573054646142,24336.79779837342,0.9734894373338248
50.79158887462647,24298.965436160863,0.9731340525962014
52.27981168462153,24260.056581921872,0.9727631329094797
53.81164028016618,24220.040638320235,0.9723758319047576
55.388352335893984,24178.886140024257,0.9719712461211244
57.01126296304117,24136.5607292065,0.971548410402851
58.68172580636067,24093.031130365125,0.971106292868197
60.40113417317646,24048.263124595847,0.9706437894064889
62.17092219551973,24002.221522641197,0.9701597176466408
63.99256602631591,23954.87013771165,0.9696528103514919
65.86758507062176,23906.17175756083,0.9691217081706337
67.79754325293727,23856.088115536382,0.9685649516789555
69.78405032165105,23804.5798609381,0.9679809726262942
71.82876319170668,23751.60652856868,0.9673680843095098
73.93338732661014,23697.126507458233,0.9667244709686318
76.09967816093034,23641.09700874786,0.966048176096715
78.32944256448015,23583.474032735525,0.9653370895396504
80.6245403493989,23524.21233741818,0.9645889332765646
82.9868858213927,23463.26540584599,0.9638012456941456
85.41844937642746,23400.585389303695,0.9629713638705734
87.92125914420599,23336.123096156014,0.9620964045752884
90.49740267979966,23269.8279453926,0.9611732427278094
93.14902870484542,23201.647927919956,0.9601984876046646
95.87834889976232,23131.529566995334,0.9591684564016449
98.6876397484795,23059.41787772762,0.9580791448279918
101.57924443721636,22985.256325739163,0.9569261943698699
104.55557480889819,22908.986785542027,0.955704855821116
107.61911337483745,22830.54954573945,0.9544099494088437
110.77241538535776,22749.883398609825,0.9530358218208406
114.018110961089,22666.92489674934,0.9515762835165168
117.35890728671076,22581.60908605545,0.9500245649043879
120.7975908689728,22493.869196565312,0.9483732485919185
124.33702986087766,22403.63658956683,0.9466141982032441
127.98017645396313,22310.84070801141,0.9447384787134548
131.73006934067962,22215.409027760543,0.9427362671958887
135.58983624891596,22117.267012176864,0.9405967528517927
139.56269655079035,22016.338085464213,0.9383080253744874
143.6519639478784,21912.545635282804,0.9358569987716024
147.8610492351202,21805.810518774946,0.9332292197542023
152.19346314571226,21696.045795854043,0.9304085723389811
156.65281927935638,21583.165888954387,0.927377321996928
161.24283711630656,21467.082935292565,0.9241158346525492
165.96734511973074,21347.706693987195,0.9206023545673088
170.83028392897322,21224.94449854596,0.9168127580565083
175.83570964638054,21098.701240528844,0.9127202808531161
180.9877972204343,20968.87944379968,0.908295219618839
186.29084392801172,20835.379970235626,0.903504627201694
191.74927295867752,20698.15316133503,0.8983139444680509
197.36763710399816,20557.056369831676,0.8926813294041591
203.15062255495596,20411.965071240535,0.886561081210428
209.1030528106281,20262.767122344423,0.8799031266250789
215.22989270139286,20109.347932936227,0.8726520039444627
221.5362525300182,19951.590300788524,0.8647463777426532
228.02739233408738,19789.374554040132,0.8561185781433711
234.708726273314,19622.579150131995,0.8466942057342737
241.58582714540987,19451.08329259725,0.8363919479298162
248.66443103427028,19274.982144838996,0.825137595977327
255.95044209435198,19094.262788814314,0.8128459209488988
263.44993747523813,18908.463249258297,0.7993936828064084
271.16917239049576,18717.436672853728,0.7846705929290823
279.1145853350518,18521.03872454733,0.7685611769618282
287.29280345544305,18319.12436118669,0.7509464346385883
295.71064807741755,18111.548204626284,0.7317066600272074
304.3751403954971,17898.167136336786,0.7107256330323306
313.2935073292457,17678.85009599833,0.6878970297941425
322.4731875511348,17453.96757384496,0.6631868090504852
331.92183769102377,17225.45995012717,0.6367821539072043
341.6473387224365,16990.68155502544,0.6083804507800776
351.6578025359604,16749.398637657632,0.5779782877860131
361.96157870525064,16501.425603833228,0.54563178461892
372.5672614512789,16246.58826788884,0.5114646589760674
383.48369681064145,15984.722089182933,0.47567878435059907
394.7199900139033,15715.680274756383,0.43856287823041407
406.2855130801286,15439.365333148962,0.40049909538330475
418.18991263393826,15156.204974123448,0.36202133421754423
430.4431179516118,14877.202804097917,0.32509537705570707
443.0553492429434,14591.122611407482,0.28869989815549785
456.0371261757588,14297.395749644726,0.2532989690604439
469.3992766502126,13995.758482528105,0.21939074923685847
483.15294583017084,13686.003874627198,0.1874431513071768
497.3096054392181,13367.964789545887,0.15786148666913316
511.8810633290501,13041.532580129022,0.13096411883894177
526.8794733282177,12706.740546094832,0.10696897395225488
542.31734537945,12364.487799299484,0.08602094117717801
558.2075559740008,12047.093372343079,0.06959463387189228
574.5633588917374,11723.746923164323,0.055549733554126964
591.3983962559114,11392.362563821294,0.0436576488997579
608.7267099118407,11052.520569320937,0.03374914983638411
626.5627531390018,10703.96670984259,0.025634658575579384
644.9214027062854,10346.549593122867,0.019109605342118086
663.8179712804764,9980.253024918196,0.013963502144830442
683.2682201983196,9605.373851125785,0.009989368130698003
703.2883726128052,9224.563778341791,0.007002303395682638
723.8951270246472,8905.837866564516,0.0051373321285883445
745.105671210252,8582.638139852688,0.0037071685823051558
766.9376965577753,8252.377390919306,0.0026203929149698464
789.4094128232321,7914.413077378854,0.001809510470273065
812.5395633189812,7568.42608049949,0.001217416533156288
836.3474405472285,7214.286183294783,0.0007956009004031589
860.8529022916085,6852.095810099612,0.0005033874166843753
886.0763881802496,6482.492709725176,0.00030737184021268515
912.0389367341625,6118.033679875767,0.0001835878711554368
938.7622029151414,5846.798535792334,0.00012253621732018297
966.2684761878296,5573.699816944557,7.99605551691122e-05
994.5806991110283,5295.805412609395,5.063620960747234e-05
1023.7224864737261,5012.30749493627,3.095791292429806e-05
1053.7181449918264,4722.8369664470265,1.817318994743861e-05
1084.5926935820144,4427.276655593174,1.017975446371946e-05
1116.3718842296446,4125.809992821577,5.402632713622541e-06
1149.0822234680709,3819.3306381212674,2.696911964117637e-06
1182.7509944873468,3536.802747644465,1.3482152962849485e-06
1217.4062798907084,3347.9284026189193,8.20893806829358e-07
1253.0769851178443,3159.310278047872,4.854959250523077e-07
1289.7928625544685,2968.469219260551,2.757829029987213e-07
1327.5845363483409,2774.629359688597,1.4917822776487005e-07
1366.48352795239,2577.436872755468,7.612552104454276e-08
1406.5222824162647,2376.783429223021,3.624290838975927e-08
1447.7341954482642,2172.852212793515,1.5885822955931702e-08
1490.1536412701764,1966.5581682059753,6.319347322838208e-09
1533.81600128828,1797.27074557597,2.7379111853358282e-09
1578.7576936044447,1691.3232860740698,1.5525793961586868e-09
1625.0162033919028,1586.5221708458537,8.522409568969249e-10
1672.6301141610438,1481.3028733901072,4.4642155585384033e-10
1721.639139941346,1375.1072667262301,2.2059314263131115e-10
1772.0841584062227,1267.6694983263073,1.015170202647139e-10
1824.0072449684674,1158.8991493534622,4.284042350263715e-11
1877.451707874694,1048.9176264891653,1.6265750325244155e-11
1932.4621243280976,938.4364323296289,5.445399924937151e-12
1989.0843776696038,861.9217825390742,2.3345886213966107e-12
2047.3656956484454,813.2885403184104,1.301540619736318e-12
2107.3546898141212,765.7184932462296,7.058432792451957e-13
2169.101396062532,718.4699483394161,3.672691728944456e-13
2232.657316370136,671.241539861124,1.8134491070297223e-13
2298.0754617509797,623.8789443887495,8.397483666221405e-14
2365.410396472355,576.3199978184897,3.596952820599884e-14
2434.7182835660024,528.6178443949276,1.4025033622573661e-14
2506.0569316728547,481.2093791147934,4.914788096677269e-15
2579.485843260318,454.2711867503396,2.547780780409419e-15
2655.0662642523707,434.4560879358845,1.5194864568031483e-15
2732.8612351138286,415.30481693296656,8.940937188671573e-16
2812.9356434314504,396.5504423244707,5.145864068788383e-16
2895.3562780356638,378.0683762180747,2.878807804799771e-16
2980.191884708083,359.78805661414015,1.55629242672672e-16
3067.513223521335,341.67464367254524,8.081642012768402e-17
3157.3931278589357,323.74053940633706,4.009047231624785e-17
3249.9065651644705,306.28688797551814,1.9112503306789017e-17
3345.1306994708216,297.04886774823274,1.2569980208453812e-17
3443.144955761481,288.4552817516127,8.353167340493062e-18
3544.0310862176884,280.2129920899672,5.539463103337253e-18
3647.8732384067,272.24617279338725,3.653490032342619e-18
3754.758025467956,264.51288656608415,2.391244559427074e-18
3864.7745983557797,256.9858376824578,1.5504618982126024e-18
3978.0147201987843,249.64809042618373,9.945038953939513e-19
4094.5728428381285,242.4975580512875,6.306167987970368e-19
4214.546185608322,236.05046329483764,4.0936372129133674e-19
4338.034816426352,231.13108138923894,2.900145510331974e-19
4465.141735256834,226.44233691162225,2.0608423586698776e-19
4595.972960022676,221.94202048692307,1.465450337057491e-19
4730.637615032968,217.6105554718468,1.0418167975581291e-19
4869.248022001938,213.43441637204006,7.400148044206903e-20
5011.919793734739,209.40314360528146,5.249501016253387e-20
5158.77193055828,205.50865635256037,3.717740795713564e-20
5309.92691957762,201.74669309663938,2.628492276846195e-20
5465.51083684054,198.277217287498,1.885162306795281e-20
5625.65345249565,195.0516484944627,1.3678475549299104e-20
5790.488339031634,191.9479240120104,9.930961445365268e-21
5960.15298268806,188.95744255023214,7.211566664234324e-21
6134.788898130509,186.0738770401341,5.236583280791713e-21
6314.541746485743,183.29183315016047,3.801593632065362e-21
6499.561456835474,180.60651841702523,2.75876356276723e-21
6690.002351269865,178.01366569702003,2.000959684970453e-21
6886.0232736051785,175.51006538307672,1.4505309578318537e-21
7087.787721873018,173.11927791346977,1.0547306037281928e-21
7295.463984691493,170.81204699786497,7.66726156564556e-22
7509.225281632119,168.58351566322787,5.570523320286923e-22
7729.249907699667,166.4302974392031,4.0443901641166756e-22
7955.721382045252,164.3492944005844,2.934012179642936e-22
8188.828601036776,162.33761183346573,2.1265481132564183e-22
8428.76599581457,160.39252664353683,1.5397370023755314e-22
8675.733694463357,158.51147831804295,1.1136038326600004e-22
8929.937688936028,156.69297309849475,8.045557953325892e-23
9191.5900068683,154.93483314273536,5.806252128566775e-23
9460.908888427792,153.2338244700995,4.1843195384916343e-23
9738.11896834474,151.58781288772028,3.0108725750560675e-23
10023.451463276315,149.9947773463527,2.1629554705410874e-23
10317.144364660977,148.4527924612386,1.551094395902438e-23
10619.442637223416,146.96002043389782,1.1102234704465354e-23
10930.5984232958,145.51470526840973,7.930639709682625e-24
11250.87125312592,144.11517929561973,5.6529457354965276e-24
11580.528261347317,142.75989425493458,4.020280092711632e-24
11919.844409792104,141.44724212551446,2.852215468739505e-24
12269.10271683251,140.1757443503178,2.018301853378293e-24
12628.59449344208,138.94398423069254,1.4242874067277466e-24
12998.61958617369,137.75060266687984,1.0021739178479531e-24
13379.486627256863,136.59429504471737,7.02982624271614e-25
13771.513292023288,135.47380844024792,4.914956263445898e-25
14175.026563874857,134.38793909224844,3.4243712152712536e-25
14590.363007015401,133.33553172555386,2.3770342414609713e-25
15017.869047173863,132.31547185124657,1.6435546630632316e-25
15457.901260552586,131.32668903645603,1.131673690997819e-25
15910.826671241948,130.36815325674522,7.757708905123882e-26
16377.023057349665,129.43887299664834,5.292971848085318e-26
16856.879266099608,128.5378934978011,3.593263830124426e-26
17350.795538163195,127.66429511146738,2.4263951553645993e-26
17859.18384149415,126.81719174993746,1.6291651573124485e-26
18382.468214944493,125.99572942685958,1.0872654279220736e-26
18921.085121948905,125.19908482587081,7.209325164084433e-27
19475.48381457199,124.42646404334633,4.747316243490047e-27
20046.126708222724,123.67710132967053,3.1030190476987218e-27
20633.489767347917,122.95025791341504,2.012202267523396e-27
21238.06290242672,122.24522088653627,1.2937644608700276e-27
21860.35037859761,121.56130214644351,8.24242148291836e-28
22500.8712362581,120.89783739137316,5.199487333815557e-28
23160.159723988185,120.25418516529852,3.2451031275240995e-28
23838.7657441591,119.62972595001278,2.002054037016957e-28
24537.255311598314,119.02386130099889,1.219759109238287e-28
25256.211025693625,118.43601302453213,7.330643262231711e-29
25996.23255633061,117.86562239365938,4.340467631335306e-29
26757.937144067902,117.31214940075625,2.528370677411835e-29
27541.96011496789,116.7750720445565,1.4466081630964943e-29
28348.955410512684,116.25388564969552,8.114441291760343e-30
29179.596133046492,115.74810221694814,4.452757505006537e-30
30034.575107199766,115.25724980246198,2.384366403196012e-30
30914.605457763842,114.78087192440354,1.2422553431866596e-30
31820.421204497216,114.31852699553913,6.275168936445439e-31
32752.777874359926,113.86978778036854,3.0605455138080893e-31
33712.453131687296,113.43424087552025,1.4339290418184261e-31
34700.24742682756,113.0114862121978,6.413648198199362e-32
35716.984663785275,112.60113657954416,2.717409690179858e-32
36763.512887426696,112.20281716786006,1.0799190086921133e-32
37840.704990821345,111.81616513068059,3.9742626926878795e-33
38949.45944330846,111.4408291647701,1.3315773849714805e-33
40090.70103989623,111.07646910715691,3.968310863007107e-34
41265.381672619485,110.72275554837789,1.0176336234353125e-34
42474.48112449796,110.37936946115211,2.1373329513773528e-35
43719.00788675799,110.04600184375064,3.39915128476524e-36
44999.999999999985,109.72235337736682,3.5726914391998715e-37


==> figures/pgfplots/data/cifar10_extrap_law_l3.csv <==
n,info,mem
7.999999999999998,22644.744012173964,0.9823947152764605
8.234404608002096,22641.143226577722,0.9823705071294885
8.475677406035771,22637.439784804355,0.9823455706786736
8.72401963602503,22633.630761993005,0.9823198828992558
8.979638436398162,22629.71314998973,0.9822934199732174
9.242747014858722,22625.683854976014,0.9822661572581971
9.513564826218786,22621.5396950298,0.9822380692549758
9.792317755442836,22617.277397617003,0.9822091295734634
10.079238306054904,22612.893597011567,0.9821793108970963
10.374565794066221,22608.384831642117,0.9821485849455679
10.678546547584979,22603.747541362918,0.9821169224357938
10.991434112274835,22598.97806464716,0.9820842930410193
11.313489462833418,22594.072635700264,0.9820506653479627
11.644981220667333,22589.027381490938,0.9820160068118843
11.986185877945124,22583.838318697664,0.9819802837094668
12.337388028215129,22578.501350568145,0.981943461089378
12.698880603780571,22573.012263689325,0.9819055027203882
13.0709651200299,22567.36672466527,0.9818663710368954
13.453951926926111,22561.560276700468,0.9818260270817136
13.848160467864885,22555.588336085715,0.981784430445957
14.253919546117391,22549.446188583832,0.9817415392058568
14.671567599080028,22543.128985712377,0.9816973098563185
15.101452980559856,22536.631740920395,0.9816516972410336
15.543934251331143,22529.949325656184,0.981604654478931
15.999380478205342,22523.07646532292,0.9815561328867484
16.468171541864116,22516.007735119027,0.9815060818974853
16.950698453711862,22508.7375557599,0.9814544489744838
17.447363682012373,22501.260189077653,0.9814011795208626
17.958581487581398,22493.569733495347,0.9813462167840157
18.48477826931518,22485.660119372213,0.9812895017548634
19.026392919843243,22477.525104216016,0.981230973061518
19.58387719160196,22469.158267758965,0.9811705668570119
20.157696073634295,22460.55300689303,0.981108216700697
20.74832817943001,22451.70253046087,0.9810438534329089
21.356266146129784,22442.599853898086,0.9809774050424492
21.982017045426286,22433.237793722594,0.980908796526413
22.626102806504868,22423.608961866797,0.9808379497418487
23.289060651376598,22413.705759847868,0.980764783248702
23.971443542966984,22403.520372771825,0.9806892121434542
24.673820646333684,22393.044763166283,0.980611147882815
25.39677780339842,22382.270664637268,0.9805304980967884
26.140918021588682,22371.189575344837,0.9804471663903712
26.906861976796865,22359.7927512925,0.9803610521330909
27.695248531076565,22348.071199424932,0.98027205023552
28.506735265507537,22336.015670528617,0.9801800509118459
29.341999028673882,22323.616651929722,0.9800849394274891
30.201736501213173,22310.86435998337,0.9799865958306935
31.086664776906865,22297.748732348366,0.9798848946669169
31.997521960797297,22284.259420041224,0.9797797046747556
32.93506778482971,22270.385779263146,0.9796708884620355
33.90008424153289,22256.11686299347,0.979558302160584
34.89337623626723,22241.44141234285,0.9794417950580747
35.915772258583715,22226.34784765936,0.9793212092051992
36.968125073254456,22210.82425938032,0.9791963789962754
38.05131243155056,22194.85839862268,0.979067130721231
39.166237803360936,22178.437667504346,0.9789332820867294
40.31383113076265,22161.54910918886,0.9787946417040083
41.49504960367132,22144.17939764538,0.9786510085407821
42.71087845821832,22126.31482711588,0.9785021713343293
43.962331798521326,22107.941301281146,0.9783479079626229
45.250453442532645,22089.044322116984,0.9781879847700834
46.5763177926719,22069.608978431672,0.9780221558442097
47.94103073196847,22049.619934075636,0.9778501622390142
49.34573054646142,22029.06141581386,0.9776717311407951
50.79158887462647,22007.917200851505,0.9774865749713673
52.27981168462153,21986.170604002644,0.977294390423412
53.81164028016618,21963.804464492066,0.9770948574220899
55.388352335893984,21940.801132379627,0.976887638006505
57.01126296304117,21917.142454596258,0.9766723751239802
58.68172580636067,21892.809760580716,0.9764486913294123
60.40113417317646,21867.783847505532,0.976216187381216
62.17092219551973,21842.04496508058,0.9759744407245099
63.99256602631591,21815.57279992215,0.9757230038512665
65.86758507062176,21788.346459475237,0.9754614025260901
67.79754325293727,21760.344455476337,0.9751891338651345
69.78405032165105,21731.544686943784,0.974905664254374
71.82876319170668,21701.92442268438,0.9746104270920236
73.93338732661014,21671.460283290824,0.9743028203381546
76.09967816093034,21640.12822263999,0.9739822038531265
78.32944256448015,21607.90350885348,0.9736478965039661
80.6245403493989,21574.760704717413,0.9732991730159543
82.9868858213927,21540.67364754407,0.9729352605440337
85.41844937642746,21505.61542845974,0.9725553349358758
87.92125914420599,21469.558371102998,0.9721585166553095
90.49740267979966,21432.47400971693,0.9717438663312906
93.14902870484542,21394.333066619216,0.9713103798936503
95.87834889976232,21355.105429067957,0.9708569832528248
98.6876397484795,21314.760125513567,0.9703825264755109
101.57924443721636,21273.26530063718,0.9698857773954794
104.55557480889819,21230.58819067572,0.9693654146172593
107.61911337483745,21186.69509733789,0.9688200198259059
110.77241538535776,21141.55136116309,0.968248069337585
114.018110961089,21095.121334133484,0.9676479248046299
117.35890728671076,21047.368351518682,0.9670178229803998
120.7975908689728,20998.254702935268,0.9663558644377231
124.33702986087766,20947.741602610673,0.9656600011216835
127.98017645396313,20895.789158906115,0.9649280226036221
131.73006934067962,20842.356350462986,0.9641575409932583
135.58983624891596,20787.400973351316,0.9633459738254295
139.56269655079035,20730.879622820084,0.9624905256335621
143.6519639478784,20672.747659818368,0.9615881673007342
147.8610492351202,20612.95917332649,0.9606356130871775
152.19346314571226,20551.46694437799,0.9596292951469313
156.65281927935638,20488.222409182617,0.9585653351861082
161.24283711630656,20423.17562137284,0.9574395129122176
165.96734511973074,20356.275213591955,0.9562472308819701
170.83028392897322,20287.468360219096,0.9549834753337649
175.83570964638054,20216.70093524004,0.9536427762406442
180.9877972204343,20143.916951144594,0.952219148711445
186.29084392801172,20069.058850245343,0.950706044170776
191.74927295867752,19992.06753243372,0.9490962906841122
197.36763710399816,19912.882223012162,0.9473820227768299
203.15062255495596,19831.440426100024,0.9455546046002666
209.1030528106281,19747.67787869035,0.9436045438273598
215.22989270139286,19661.52850613873,0.9415213951399165
221.5362525300182,19572.92438513465,0.9392936521771148
228.02739233408738,19481.79578405935,0.936908628430369
234.708726273314,19388.075582158635,0.9343524459168152
241.58582714540987,19291.685707743614,0.9316095174859461
248.66443103427028,19192.549729038412,0.9286627050350922
255.95044209435198,19090.58954756523,0.9254930463830904
263.44993747523813,18985.724917115334,0.9220795291701817
271.16917239049576,18877.87338743098,0.9183988511308036
279.1145853350518,18766.950272452425,0.9144251540408023
287.29280345544305,18652.868666366994,0.9101297304107807
295.71064807741755,18535.539678204444,0.9054807087458745
304.3751403954971,18414.895652451483,0.9004436955502859
313.2935073292457,18290.856952467082,0.8949801645481311
322.4731875511348,18163.289472000273,0.889044925477044
331.92183769102377,18032.09266871321,0.8825894383483481
341.6473387224365,17897.163995015417,0.8755598966275739
351.6578025359604,17758.3984941885,0.8678967214005637
361.96157870525064,17615.6888273534,0.8595340764102268
372.5672614512789,17468.92559476087,0.85039942724349
383.48369681064145,17317.99858143782,0.8404132288423002
394.7199900139033,17162.817149027418,0.8294901400897536
406.2855130801286,17003.70915475219,0.8175702370458191
418.18991263393826,16840.10896524078,0.8045217814710793
430.4431179516118,16671.876172356417,0.790234914538437
443.0553492429434,16498.87965190547,0.7745944482405632
456.0371261757588,16320.987896484654,0.7574807792472041
469.3992766502126,16138.068643728031,0.7387723217330967
483.15294583017084,15949.990337288875,0.7183492098149002
497.3096054392181,15756.627408855524,0.6960988209970348
511.8810633290501,15557.892026272,0.6719263435920052
526.8794733282177,15355.804844319013,0.6460359796036212
542.31734537945,15148.665351827076,0.6182039853350554
558.2075559740008,14935.745542589908,0.5883460836900851
574.5633588917374,14716.869308843816,0.556497627612366
591.3983962559114,14491.874396211206,0.5227591912333763
608.7267099118407,14260.606537525015,0.48730753166134727
626.5627531390018,14022.923722555724,0.450405385898832
644.9214027062854,13778.714472568023,0.4124087543019767
663.8179712804764,13527.997504586128,0.3737793947814215
683.2682201983196,13278.304089999294,0.336164880220636
703.2883726128052,13025.214872052107,0.2993753735629816
723.8951270246472,12765.323200779003,0.2634372757176024
745.105671210252,12498.35790739774,0.22885813467127525
766.9376965577753,12224.116425728118,0.19612691707919902
789.4094128232321,11942.432415583768,0.1656776142630464
812.5395633189812,11653.184378310085,0.13786171934363103
836.3474405472285,11356.347223768145,0.1129304931272199
860.8529022916085,11052.284084157,0.09103932303071671
886.0763881802496,10763.189276039591,0.07341874268772597
912.0389367341625,10476.10509767613,0.05872437788261799
938.7622029151414,10181.875803678868,0.046249268034699816
966.2684761878296,9880.046092011426,0.035825763677010965
994.5806991110283,9570.353961547355,0.02726590261222549
1023.7224864737261,9252.634265650284,0.020364239746249724
1053.7181449918264,8926.832158428228,0.014906882887915968
1084.5926935820144,8593.122514243916,0.010681232993482457
1116.3718842296446,8252.69001728536,0.007488217192302071
1149.0822234680709,7957.766107527049,0.005433623791209432
1182.7509944873468,7669.557370945543,0.003922578254534236
1217.4062798907084,7375.058565866425,0.0027738489971929027
1253.0769851178443,7073.586317385917,0.001916103435280135
1289.7928625544685,6764.809478567614,0.0012893261510327856
1327.5845363483409,6448.576000075045,0.0008425165573880239
1366.48352795239,6124.9343053674365,0.0005328395914529888
1406.5222824162647,5794.363082174781,0.0003250388510380111
1447.7341954482642,5460.007912718817,0.00019129195697510374
1490.1536412701764,5215.392438024875,0.00012703960489802714
1533.81600128828,4970.6714580570915,8.267381111105232e-05
1578.7576936044447,4721.603444309654,5.218918786421295e-05
1625.0162033919028,4467.388785681155,3.1784904941519194e-05
1672.6301141610438,4207.663590605952,1.8570293286079965e-05
1721.639139941346,3942.3010988373176,1.0340975251806512e-05
1772.0841584062227,3671.450409608095,5.4478682517178216e-06
1824.0072449684674,3395.910958811513,2.6945154292308696e-06
1877.451707874694,3143.047911746312,1.3380439983325819e-06
1932.4621243280976,2973.1527622372346,8.08432904941837e-07
1989.0843776696038,2803.293938147572,4.736978321154419e-07
2047.3656956484454,2631.2824799323,2.660844847606168e-07
2107.3546898141212,2456.421327130256,1.419906197568203e-07
2169.101396062532,2278.3923299555227,7.126419179719442e-08
2232.657316370136,2097.1067500965823,3.3240463330931356e-08
2298.0754617509797,1912.768796641481,1.4204291096152667e-08
2365.410396472355,1726.4159306948372,5.478917303541647e-09
2434.7182835660024,1587.2858653283183,2.4975779169084764e-09
2506.0569316728547,1491.929341815157,1.3952358599740067e-09
2579.485843260318,1397.1456459316873,7.506528483492286e-10
2655.0662642523707,1301.7829352989284,3.835905663543242e-10
2732.8612351138286,1205.3908922925007,1.8386994148246655e-10
2812.9356434314504,1107.756887261353,8.14970970522122e-11
2895.3562780356638,1008.8339281933145,3.281825006222007e-11
2980.191884708083,908.8228775184311,1.1751489232600532e-11
3067.513223521335,809.000900610582,3.679003740345687e-12
3157.3931278589357,757.7574636417792,1.897843621819778e-12
3249.9065651644705,714.0470342435776,1.0342100359025243e-12
3345.1306994708216,670.9390195833996,5.436948255429203e-13
3443.144955761481,627.9604372310808,2.7220502967191576e-13
3544.0310862176884,584.8931746010079,1.2821478108805044e-13
3647.8732384067,541.6290030173125,5.60377926927305e-14
3754.758025467956,498.1517455233557,2.2356158982990054e-14
3864.7745983557797,454.62455404555595,7.996789495613613e-15
3978.0147201987843,419.5776746526319,3.1691590710557607e-15
4094.5728428381285,401.02116338745407,1.8601645545729993e-15
4214.546185608322,383.29870178889763,1.0828864511439112e-15
4338.034816426352,366.0013678183216,6.170735172911117e-16
4465.141735256834,348.9765354180291,3.4164218714533e-16
4595.972960022676,332.1420986499769,1.8255558452869422e-16
4730.637615032968,315.45448379729066,9.351468556180009e-17
4869.248022001938,298.91199420469684,4.562132687058663e-17
5011.919793734739,282.6560068862347,2.117128866818965e-17
5158.77193055828,273.1896805353665,1.3097953777890715e-17
5309.92691957762,265.2218070046622,8.557477545519358e-18
5465.51083684054,257.5899807320724,5.5774781219288296e-18
5625.65345249565,250.21570611875816,3.6118821945068445e-18
5790.488339031634,243.05726783737717,2.318109304987792e-18
5960.15298268806,236.08808900023058,1.4715014240360086e-18
6134.788898130509,229.29253125307065,9.223704167606063e-19
6314.541746485743,222.67344006714444,5.706035894814733e-19
6499.561456835474,217.11212275294304,3.730716446617125e-19
6690.002351269865,212.5905861830438,2.5993088204404183e-19
6886.0232736051785,208.2706178760174,1.8139093383841532e-19
7087.787721873018,204.12167820511462,1.265499600288041e-19
7295.463984691493,200.12708308580466,8.818506293666123e-20
7509.225281632119,196.27484603911006,6.133809144798293e-20
7729.249907699667,192.5557659288346,4.256471788080236e-20
7955.721382045252,188.96367275399012,2.945995332440726e-20
8188.828601036776,185.57689304385514,2.0518058561624506e-20
8428.76599581457,182.49555855617797,1.456602064797662e-20
8675.733694463357,179.5342202990071,1.0342718428255774e-20
8929.937688936028,176.6829838964925,7.340794138867396e-21
9191.5900068683,173.93529773987524,5.20621570643197e-21
9460.908888427792,171.28570741032593,3.6885910989899346e-21
9738.11896834474,168.72942466140503,2.61012890992318e-21
10023.451463276315,166.26226244232012,1.8443639069181002e-21
10317.144364660977,163.8887866930082,1.302820911730122e-21
10619.442637223416,161.6174028716578,9.216749301037105e-22
10930.5984232958,159.42527364911632,6.511092682926484e-22
11250.87125312592,157.30862213676374,4.592100965909351e-22
11580.528261347317,155.26418287024833,3.2327106559721445e-22
11919.844409792104,153.28894444742926,2.2711163391669264e-22
12269.10271683251,151.3800920151615,1.5920192845542659e-22
12628.59449344208,149.53499068959715,1.113301059332536e-22
12998.61958617369,147.7521725706245,7.766769108985797e-23
13379.486627256863,146.02922434451736,5.404453028467342e-23
13771.513292023288,144.3629727606762,3.749538673089957e-23
14175.026563874857,142.751249301952,2.5931160237990097e-23
14590.363007015401,141.1920029834654,1.787242867390282e-23
15017.869047173863,139.68328340724733,1.227317593104263e-23
15457.901260552586,138.22323238043398,8.39518519162907e-24
15910.826671241948,136.81008567757405,5.718548640453578e-24
16377.023057349665,135.44221831789307,3.877981750719772e-24
16856.879266099608,134.1179403772141,2.6172591370262675e-24
17350.795538163195,132.83570143655845,1.7573711768054807e-24
17859.18384149415,131.59401890827243,1.1735459515437718e-24
18382.468214944493,130.39147305869312,7.790911867105329e-25
18921.085121948905,129.2267034134912,5.139798064906271e-25
19475.48381457199,128.09840566194103,3.368029378896579e-25
20046.126708222724,127.00533027014232,2.19110397157432e-25
20633.489767347917,125.94627434144826,1.4143998283006337e-25
21238.06290242672,124.92008450425288,9.054115475735082e-26
21860.35037859761,123.92565280977567,5.743826791740738e-26
22500.8712362581,122.96191447045663,3.608490465098379e-26
23160.159723988185,122.02784577262086,2.2432226311849543e-26
23838.7657441591,121.12246213530838,1.378657701784391e-26
24537.255311598314,120.24481625250203,8.368491793678738e-27
25256.211025693625,119.39399636541957,5.011424758358909e-27
25996.23255633061,118.56912466974788,2.957012395352153e-27
26757.937144067902,117.76935577527709,1.7167395151724993e-27
27541.96011496789,116.99387526530853,9.790599554833698e-28
28348.955410512684,116.24189833693598,5.474665954022135e-28
29179.596133046492,115.51266851610023,2.995110764871731e-28
30034.575107199766,114.80545644247943,1.599131857514361e-28
30914.605457763842,114.11955871952723,8.307888174723917e-29
31820.421204497216,113.45429682487038,4.1851713935453834e-29
32752.777874359926,112.80901607735936,2.0357895428564885e-29
33712.453131687296,112.18308465702523,9.513596023792336e-30
34700.24742682756,111.57589267455685,4.2446382798456294e-30
35716.984663785275,110.98685128718068,1.794086721652351e-30
36763.512887426696,110.41539185806404,7.113204871224722e-31
37840.704990821345,109.86096515658262,2.6118512221849325e-31
38949.45944330846,109.32304059699132,8.731861197034378e-32
40090.70103989623,108.801105513218,2.596715713782474e-32
41265.381672619485,108.2946644676652,6.645340234280196e-33
42474.48112449796,107.80323859205508,1.3929411858437473e-33
43719.00788675799,107.3263649584919,2.2110204173834087e-34
44999.999999999985,106.86359597904115,2.3195586867748216e-35


==> figures/pgfplots/data/cifar10_extrap_law_l4.csv <==
n,info,mem
7.999999999999998,20792.66246506658,0.9826355894895887
8.234404608002096,20790.30659582664,0.9826185690219666
8.475677406035771,20787.883541393603,0.9826010440398844
8.72401963602503,20785.391386805095,0.9825829990327463
8.979638436398162,20782.82816253654,0.9825644179804716
9.242747014858722,20780.191842946475,0.9825452843348771
9.513564826218786,20777.480344677464,0.9825255810002769
9.792317755442836,20774.691525011447,0.9825052903132558
10.079238306054904,20771.82318017819,0.9824843940215799
10.374565794066221,20768.8730436154,0.9824628732621971
10.678546547584979,20765.838784179297,0.9824407085382856
10.991434112274835,20762.71800430405,0.9824178796952988
11.313489462833418,20759.508238108767,0.982394365895957
11.644981220667333,20756.206949450367,0.9823701455941317
11.986185877945124,20752.811529920982,0.982345196507565
12.337388028215129,20749.319296788122,0.9823194955893613
12.698880603780571,20745.727490876085,0.9822930189981908
13.0709651200299,20742.033274386828,0.9822657420671336
13.453951926926111,20738.23372865869,0.982237639271091
13.848160467864885,20734.32585186107,0.9822086841926909
14.253919546117391,20730.306556623265,0.982178849486602
14.671567599080028,20726.172667595565,0.9821481068421717
15.101452980559856,20721.920918940752,0.9821164269442956
15.543934251331143,20717.547951753833,0.9820837794324209
15.999380478205342,20713.05031140812,0.9820501328575784
16.468171541864116,20708.42444482543,0.9820154546373357
16.950698453711862,20703.66669766826,0.9819797110085484
17.447363682012373,20698.773311451747,0.9819428669777903
17.958581487581398,20693.740420572944,0.9819048862693246
18.48477826931518,20688.564049255314,0.9818657312704766
19.026392919843243,20683.24010840568,0.9818253629742553
19.58387719160196,20677.76439238138,0.9817837409190616
20.157696073634295,20672.132575664888,0.9817408231253155
20.74832817943001,20666.34020944328,0.98169656602881
21.356266146129784,20660.38271808982,0.9816509244106058
21.982017045426286,20654.25539554484,0.9816038513232489
22.626102806504868,20647.953401593015,0.9815552980130924
23.289060651376598,20641.471758034004,0.981505213838481
23.971443542966984,20634.80534474343,0.9814535461835419
24.673820646333684,20627.94889562106,0.981400240367311
25.39677780339842,20620.896994422797,0.9813452395478981
26.140918021588682,20613.644070473365,0.98128848462138
26.906861976796865,20606.184394255943,0.981229914115082
27.695248531076565,20598.512072875445,0.9811694640748904
28.506735265507537,20590.621045391665,0.9811070679462076
29.341999028673882,20582.50507801858,0.9810426564481369
30.201736501213173,20574.157759185848,0.9809761574404452
31.086664776906865,20565.57249445865,0.9809074957828346
31.997521960797297,20556.742501311637,0.9808365931860011
32.93506778482971,20547.660803752875,0.9807633680539287
33.90008424153289,20538.320226793305,0.9806877353168263
34.89337623626723,20528.71339075738,0.9806096062540655
35.915772258583715,20518.832705430177,0.9805288883064266
36.968125073254456,20508.670364036254,0.9804454848769145
38.05131243155056,20498.21833704538,0.9803592951193376
39.166237803360936,20487.46836580008,0.9802702137137876
40.31383113076265,20476.41195595989,0.9801781306280857
41.49504960367132,20465.040370756855,0.9800829308641865
42.71087845821832,20453.344624056906,0.9799844941884487
43.962331798521326,20441.31547322137,0.9798826948445951
45.250453442532645,20428.9434117629,0.9797774012480838
46.5763177926719,20416.21866178963,0.9796684756605127
47.94103073196847,20403.13116623167,0.9795557738425575
49.34573054646142,20389.670580843267,0.9794391446838212
50.79158887462647,20375.826265974378,0.979318429807837
52.27981168462153,20361.587278104646,0.9791934631503114
53.81164028016618,20346.942361133093,0.9790640705085327
55.388352335893984,20331.879937416164,0.9789300690596895
57.01126296304117,20316.38809854689,0.9787912668456431
58.68172580636067,20300.45459586757,0.9786474622214857
60.40113417317646,20284.06683070812,0.9784984432649713
62.17092219551973,20267.211844342084,0.9783439871436498
63.99256602631591,20249.87630765204,0.9781838594362453
65.86758507062176,20232.04651049584,0.9780178134044991
67.79754325293727,20213.70835076493,0.9778455892113573
69.78405032165105,20194.847323125745,0.9776669130809896
71.82876319170668,20175.44850743478,0.9774814963957053
73.93338732661014,20155.496556817794,0.9772890347243666
76.09967816093034,20134.975685403366,0.9770892067763822
78.32944256448015,20113.869655700466,0.9768816732747859
80.6245403493989,20092.161765609762,0.9766660757412811
82.9868858213927,20069.834835057754,0.9764420351854284
85.41844937642746,20046.871192242685,0.9762091506893753
87.92125914420599,20023.25265948086,0.975966997878669
90.49740267979966,19998.96053864157,0.9757151272687361
93.14902870484542,19973.97559615856,0.9754530624755503
95.87834889976232,19948.278047605516,0.9751802982778307
98.6876397484795,19921.847541823085,0.9748962985167984
101.57924443721636,19894.66314458553,0.9746004938180667
104.55557480889819,19866.70332178392,0.9742922791184909
107.61911337483745,19837.945922132552,0.9739710109793069
110.77241538535776,19808.368159363257,0.9736360046644026
114.018110961089,19777.94659390317,0.9732865309606267
117.35890728671076,19746.657114018923,0.9729218127143618
120.7975908689728,19714.474916411713,0.9725410210557612
124.33702986087766,19681.374486247198,0.9721432712788391
127.98017645396313,19647.32957660395,0.9717276183420347
131.73006934067962,19612.313187323936,0.97129305194983
135.58983624891596,19576.297543287797,0.9708384911719875
139.56269655079035,19539.25407205754,0.9703627785509202
143.6519639478784,19501.15338045057,0.9698646736369118
147.8610492351202,19461.965231267946,0.969342845905927
152.19346314571226,19421.65851872909,0.9687958669733185
156.65281927935638,19380.201243351195,0.9682222020362263
161.24283711630656,19337.560486102782,0.9676202004567491
165.96734511973074,19293.702381810286,0.9669880853893372
170.83028392897322,19248.592091799288,0.9663239423440217
175.83570964638054,19202.193775758504,0.9656257065637704
180.9877972204343,19154.470562885428,0.964891149080153
186.29084392801172,19105.384529445666,0.96411786140726
191.74927295867752,19054.896647492504,0.9633032381444846
197.36763710399816,19002.96676977435,0.9624444583037494
203.15062255495596,18949.553596056925,0.9615384643028142
209.1030528106281,18894.61463780151,0.9605819386249076
215.22989270139286,18838.106183880962,0.959571277908545
221.5362525300182,18779.983265395276,0.9585025641190055
228.02739233408738,18720.199619609244,0.957371532442023
234.708726273314,18658.707653230806,0.9561735354971912
241.58582714540987,18595.45840700148,0.9549035034521788
248.66443103427028,18530.401713408814,0.9535559035639938
255.95044209435198,18463.485617209586,0.9521246792821282
263.44993747523813,18394.656736809666,0.9506032023396912
271.16917239049576,18323.86022392219,0.9489842105187807
279.1145853350518,18251.039655721714,0.9472597363388454
287.29280345544305,18176.136989982613,0.9454210285682194
295.71064807741755,18099.09252065718,0.9434584642170835
304.3751403954971,18019.844834812902,0.9413614498419219
313.2935073292457,17938.330777313295,0.9391183110139222
322.4731875511348,17854.48555490993,0.9367161723799389
331.92183769102377,17768.24680198649,0.9341409444646549
341.6473387224365,17679.541350993368,0.9313767762179637
351.6578025359604,17588.298313079056,0.9284062563770386
361.96157870525064,17494.444913728126,0.9252101016266134
372.5672614512789,17397.906339639754,0.9217669332303104
383.48369681064145,17298.605685445775,0.9180530308340135
394.7199900139033,17196.463923096042,0.9140420591023737
406.2855130801286,17091.399920466672,0.9097047664259253
418.18991263393826,16983.330705343753,0.905008663368643
430.4431179516118,16872.19798833609,0.899918907247755
443.0553492429434,16757.916342183304,0.894395682911494
456.0371261757588,16640.366002061422,0.8883930960431249
469.3992766502126,16519.452949676546,0.8818615677695446
483.15294583017084,16395.081137727564,0.8747461111740477
497.3096054392181,16267.1521927682,0.8669858157644563
511.8810633290501,16135.565459124766,0.8585133520472831
526.8794733282177,16000.218340190973,0.8492545255460148
542.31734537945,15861.007682253705,0.8391279805006963
558.2075559740008,15717.89957083894,0.8280505182592768
574.5633588917374,15571.09408930329,0.8159528424644494
591.3983962559114,15420.110260711022,0.8027036437068574
608.7267099118407,15264.820192870973,0.788190971108646
626.5627531390018,15105.100723123764,0.7722972685766187
644.9214027062854,14940.828012954693,0.754900679001468
663.8179712804764,14771.877461432441,0.735877676993556
683.2682201983196,14598.125354575624,0.7151070523274012
703.2883726128052,14419.454928081743,0.692475922580624
723.8951270246472,14235.806145105757,0.6678936205265533
745.105671210252,14049.368138165573,0.641618827825192
766.9376965577753,13857.834800580807,0.6133255768356396
789.4094128232321,13660.90214969163,0.5829861474899736
812.5395633189812,13458.407054485406,0.5506460194816905
836.3474405472285,13250.19695986311,0.5164190154550735
860.8529022916085,13036.126700130988,0.480498629323751
886.0763881802496,12816.064055502382,0.44316774855639457
912.0389367341625,12589.912074334874,0.40480596984817574
938.7622029151414,12357.772538942094,0.3659122940362503
966.2684761878296,12128.381000334472,0.32843994337682264
994.5806991110283,11893.81655317454,0.29157783399587067
1023.7224864737261,11652.840804969115,0.2556803063209303
1053.7181449918264,11405.217170290676,0.2212642250001521
1084.5926935820144,11150.75996475388,0.18881859259251224
1116.3718842296446,10889.316746443561,0.1587694966807521
1149.0822234680709,10620.78314003588,0.13145358873464316
1182.7509944873468,10345.172212989923,0.10710290094542992
1217.4062798907084,10063.236311175539,0.08587314731289475
1253.0769851178443,9801.778621168307,0.06926551076078484
1289.7928625544685,9535.002652065225,0.05508285674849029
1327.5845363483409,9261.37003461194,0.04310506576058309
1366.48352795239,8980.520409682948,0.033156908843545586
1406.5222824162647,8692.229669047207,0.02504126426859773
1447.7341954482642,8396.361754599404,0.018545209592369685
1490.1536412701764,8092.903477890881,0.013449825116807687
1533.81600128828,7782.149877483335,0.00954042986609116
1578.7576936044447,7474.376766145374,0.006687357169002674
1625.0162033919028,7210.559627825207,0.004869026366611911
1672.6301141610438,6941.962465044779,0.003479681584470024
1721.639139941346,6667.11859289617,0.002432188734232824
1772.0841584062227,6385.536379255325,0.0016579959219696952
1824.0072449684674,6096.962054381877,0.0010989853694039838
1877.451707874694,5801.305630141995,0.0007059528689019796
1932.4621243280976,5498.716932396609,0.00043789091500789104
1989.0843776696038,5190.029584186223,0.0002614418115321327
2047.3656956484454,4914.408734810491,0.00016052614619529873
2107.3546898141212,4688.8366858270265,0.00010542177527776922
2169.101396062532,4460.065659964886,6.734386528415042e-05
2232.657316370136,4226.700374410833,4.158339039199726e-05
2298.0754617509797,3988.211034623628,2.4678440314768448e-05
2365.410396472355,3744.355117312914,1.3987627208393187e-05
2434.7182835660024,3495.1154871116187,7.516729208604879e-06
2506.0569316728547,3240.851064349006,3.7985815840211386e-06
2579.485843260318,2983.3773284443787,1.7943238143955802e-06
2655.0662642523707,2801.8734439943382,1.014548992436498e-06
2732.8612351138286,2644.1660126079237,5.986663624228786e-07
2812.9356434314504,2484.893098066799,3.3954999579889625e-07
2895.3562780356638,2323.0540246945043,1.8330003760896063e-07
2980.191884708083,2158.221342978193,9.323756187228992e-08
3067.513223521335,1990.2193014518327,4.4162688563687744e-08
3157.3931278589357,1819.1132771312452,1.9201474636692683e-08
3249.9065651644705,1645.4809027290146,7.539092715833622e-09
3345.1306994708216,1489.9470701515168,2.969695171205856e-09
3443.144955761481,1400.0114811137305,1.6499554685085349e-09
3544.0310862176884,1311.353892588647,8.869249559730821e-10
3647.8732384067,1222.2740582993883,4.531920376530088e-10
3754.758025467956,1132.2303648353998,2.1720848735584762e-10
3864.7745983557797,1040.9692471496537,9.620934870286873e-11
3978.0147201987843,948.406130788461,3.8671739402883555e-11
4094.5728428381285,854.6741160031233,1.3791185549916528e-11
4214.546185608322,760.6675992721911,4.269258151097683e-12
4338.034816426352,706.6119732905082,2.010668405143074e-12
4465.141735256834,665.4069531524203,1.0806775281767128e-12
4595.972960022676,624.8098947435096,5.596376329386418e-13
4730.637615032968,584.3195223605402,2.7524783338725015e-13
4869.248022001938,543.7125954706316,1.2686189404507067e-13
5011.919793734739,502.87953416377997,5.3963916998128575e-14
5158.77193055828,461.8062005953263,2.0802350607903683e-14
5309.92691957762,420.67972605549016,7.12582414214063e-15
5465.51083684054,390.3216394754179,2.9425285786759017e-15
5625.65345249565,372.92257976386327,1.697120977634659e-15
5790.488339031634,356.21301469742093,9.662875231310613e-16
5960.15298268806,339.86444181240876,5.3643521173589855e-16
6134.788898130509,323.74340964859266,2.8804047466914346e-16
6314.541746485743,307.77764785158257,1.4847034487563974e-16
6499.561456835474,291.9335056557688,7.289757881514998e-17
6690.002351269865,276.2344016211115,3.385835860100016e-17
6886.0232736051785,262.9252010549384,1.6691853973613707e-17
7087.787721873018,255.05843570296116,1.0679467049118765e-17
7295.463984691493,247.61043674475184,6.844275610311513e-18
7509.225281632119,240.4407892334275,4.3607904797907695e-18
7729.249907699667,233.49387405542035,2.7526904068629104e-18
7955.721382045252,226.73685586489125,1.7170675829734625e-18
8188.828601036776,220.14953388845075,1.0561606491447054e-18
8428.76599581457,213.7270682220347,6.397651460146138e-19
8675.733694463357,208.0007169849328,3.9884430313915336e-19
8929.937688936028,203.59543490567563,2.7228880180088004e-19
9191.5900068683,199.39693680097258,1.8621435668456262e-19
9460.908888427792,195.3684216647938,1.2724679269524932e-19
9738.11896834474,191.49197641827976,8.678227706675705e-20
10023.451463276315,187.75513527390723,5.902216018660542e-20
10317.144364660977,184.14856922953146,4.000642779499679e-20
10619.442637223416,180.66685504252143,2.701782468050241e-20
10930.5984232958,177.45356614710772,1.850245142644602e-20
11250.87125312592,174.47495998278976,1.2829007794002127e-20
11580.528261347317,171.61177433130058,8.887544097750425e-21
11919.844409792104,168.85554672658807,6.148111783771016e-21
12269.10271683251,166.20003863811985,4.245262936580174e-21
12628.59449344208,163.639958229472,2.9250115849370792e-21
12998.61958617369,161.17070400411197,2.0104119104308564e-21
13379.486627256863,158.7918492556153,1.3788579139748693e-21
13771.513292023288,156.52080351507033,9.469052488358017e-22
14175.026563874857,154.33046765098226,6.4858289791665565e-22
14590.363007015401,152.21671988900022,4.429328423846896e-22
15017.869047173863,150.17613034540784,3.015037565752117e-22
15457.901260552586,148.20555670378494,2.0450314947647322e-22
15910.826671241948,146.3020754453293,1.3817406001269358e-22
16377.023057349665,144.4630397507849,9.296996339004582e-23
16856.879266099608,142.68768575795787,6.229971704175129e-23
17350.795538163195,140.97178534025713,4.154721722386117e-23
17859.18384149415,139.31295506156064,2.7563941972318764e-23
18382.468214944493,137.70897565686744,1.818477089164724e-23
18921.085121948905,136.1577450380304,1.1924837534143127e-23
19475.48381457199,134.65726643643364,7.769114124343146e-24
20046.126708222724,133.20567239247418,5.026302143220533e-24
20633.489767347917,131.8011778518357,3.227363671247992e-24
21238.06290242672,130.44200187363276,2.055419800928421e-24
21860.35037859761,129.12649408523336,1.2975342409656333e-24
22500.8712362581,127.85307848529789,8.113086909936597e-25
23160.159723988185,126.62024847753125,5.0205616017072095e-25
23838.7657441591,125.42656325727647,3.07205192870365e-25
24537.255311598314,124.2706443339715,1.8568688843648662e-25
25256.211025693625,123.15116839704446,1.1074485835907394e-25
25996.23255633061,122.06686869748398,6.508894820934879e-26
26757.937144067902,121.01653055169712,3.764531564351823e-26
27541.96011496789,119.99898860338905,2.1390766052347844e-26
28348.955410512684,119.01312430987927,1.191902737850136e-26
29179.596133046492,118.05786353640536,6.498536060234335e-27
30034.575107199766,117.13217437465275,3.458258763238867e-27
30914.605457763842,116.23506509443664,1.7909499606795893e-27
31820.421204497216,115.36558220196656,8.99441075408427e-28
32752.777874359926,114.52280862751556,4.362186157884737e-28
33712.453131687296,113.70586202275842,2.0326905991940883e-28
34700.24742682756,112.9138931600425,9.044076622891202e-29
35716.984663785275,112.14608442528609,3.812449155210564e-29
36763.512887426696,111.40164839755194,1.507653714504388e-29
37840.704990821345,110.67982650911264,5.5220138203435194e-30
38949.45944330846,109.97988778020469,1.8416384234918014e-30
40090.70103989623,109.30112762322604,5.463926256038687e-31
41265.381672619485,108.64286671158382,1.3951266785304418e-31
42474.48112449796,108.00444990880862,2.91794504012561e-32
43719.00788675799,107.38524525391668,4.6218487925832804e-33
44999.999999999985,106.78464299932715,4.838788432334826e-34


==> figures/pgfplots/data/cifar10_extrap_law_l5.csv <==
n,info,mem
7.999999999999998,19435.584551968146,0.9827740450638407
8.234404608002096,19433.89795597529,0.9827611083473032
8.475677406035771,19432.163250252903,0.9827477914779166
8.72401963602503,19430.379063166274,0.9827340829620212
8.979638436398162,19428.54398398538,0.9827199709394864
9.242747014858722,19426.656561770284,0.9827054431709301
9.513564826218786,19424.715304224774,0.9826904870244297
9.792317755442836,19422.718676517226,0.9826750894617037
10.079238306054904,19420.665100067832,0.982659237023736
10.374565794066221,19418.55295130119,0.9826429158158211
10.678546547584979,19416.38056036329,0.9826261114919982
10.991434112274835,19414.146209801806,0.9826088092388476
11.313489462833418,19411.848133208765,0.9825909937586209
11.644981220667333,19409.484513824355,0.9825726492516675
11.986185877945124,19407.053483100946,0.982553759398129
12.337388028215129,19404.553119226,0.9825343073388608
12.698880603780571,19401.981445602774,0.9825142756555485
13.0709651200299,19399.336429287665,0.9824936463499722
13.453951926926111,19396.615979382816,0.9824724008223822
13.848160467864885,19393.817945382783,0.982450519848939
14.253919546117391,19390.940115473986,0.9824279835581697
14.671567599080028,19387.980214785417,0.982404771406391
15.101452980559856,19384.93590358945,0.9823808621520476
15.543934251331143,19381.804775451044,0.9823562338289067
15.999380478205342,19378.5843553241,0.9823308637180513
16.468171541864116,19375.27209759329,0.9823047283186089
16.950698453711862,19371.86538405985,0.9822778033171485
17.447363682012373,19368.36152186971,0.9822500635556745
17.958581487581398,19364.757741382316,0.9822214829981428
18.48477826931518,19361.0511939784,0.9821920346954197
19.026392919843243,19357.238949804956,0.9821616907485986
19.58387719160196,19353.31799545565,0.9821304222705841
20.157696073634295,19349.285231584705,0.9820981993458477
20.74832817943001,19345.137470452428,0.9820649909882542
21.356266146129784,19340.871433400367,0.9820307650968501
21.982017045426286,19336.483748254068,0.9819954884095001
22.626102806504868,19331.970946651345,0.9819591264542488
23.289060651376598,19327.329461293863,0.9819216434982737
23.971443542966984,19322.555623119904,0.9818830024942982
24.673820646333684,19317.64565839597,0.9818431650243112
25.39677780339842,19312.595685724824,0.9818020912404352
26.140918021588682,19307.4017129677,0.9817597398027788
26.906861976796865,19302.059634078018,0.9817160678140915
27.695248531076565,19296.565225844122,0.9816710307510286
28.506735265507537,19290.91414453846,0.9816245823918253
29.341999028673882,19285.101922470294,0.9815766747401559
30.201736501213173,19279.123964439386,0.9815272579449515
31.086664776906865,19272.97554408754,0.9814762802159206
31.997521960797297,19266.651800145228,0.9814236877345087
32.93506778482971,19260.147732570058,0.9813694245600089
33.90008424153289,19253.458198574106,0.9813134325305204
34.89337623626723,19246.57790853672,0.9812556511584241
35.915772258583715,19239.501421799574,0.9811960175200234
36.968125073254456,19232.223142340416,0.9811344661389766
38.05131243155056,19224.7373143221,0.9810709288631114
39.166237803360936,19217.038017513074,0.9810053347341923
40.31383113076265,19209.119162575767,0.9809376098501688
41.49504960367132,19200.9744862188,0.9808676772194089
42.71087845821832,19192.59754620921,0.9807954566063741
43.962331798521326,19183.981716240432,0.9807208643681599
45.250453442532645,19175.120180651873,0.9806438132812723
46.5763177926719,19166.00592899572,0.9805642123579746
47.94103073196847,19156.631750446468,0.9804819666514777
49.34573054646142,19146.99022804849,0.9803969770491882
50.79158887462647,19137.073732796995,0.9803091400531816
52.27981168462153,19126.874417547304,0.9802183475469816
53.81164028016618,19116.38421074751,0.9801244865476705
55.388352335893984,19105.594809989205,0.9800274389422666
57.01126296304117,19094.497675370934,0.9799270812072199
58.68172580636067,19083.08402266884,0.9798232841097883
60.40113417317646,19071.34481630873,0.9797159123899462
62.17092219551973,19059.270762133714,0.9796048244213724
63.99256602631591,19046.852299961367,0.9794898718499384
65.86758507062176,19034.079595924028,0.9793708992079821
67.79754325293727,19020.94253458597,0.979247743502514
69.78405032165105,19007.430710830613,0.9791202337753323
71.82876319170668,18993.533421511045,0.9789881906328574
73.93338732661014,18979.239656856676,0.9788514257432962
76.09967816093034,18964.538091628852,0.9787097412985457
78.32944256448015,18949.417076017802,0.9785629294379988
80.6245403493989,18933.864626273233,0.9784107716311825
82.9868858213927,18917.868415060566,0.9782530380158543
85.41844937642746,18901.41576153459,0.9780894866879007
87.92125914420599,18884.493621121972,0.9779198629390188
90.49740267979966,18867.088575003956,0.9777438984378123
93.14902870484542,18849.186819290193,0.9775613103495021
95.87834889976232,18830.7741538743,0.977371800389012
98.6876397484795,18811.83597096164,0.97717505380168
101.57924443721636,18792.357243259423,0.9769707382652978
104.55557480889819,18772.322511818813,0.976758502706562
107.61911337483745,18751.71587351862,0.9765379760243496
110.77241538535776,18730.520968179604,0.9763087657114669
114.018110961089,18708.720965298286,0.9760704563657
117.35890728671076,18686.298550388656,0.9758226080800577
120.7975908689728,18663.23591091986,0.9755647547010732
124.33702986087766,18639.514721837666,0.9752964019428898
127.98017645396313,18615.116130656876,0.9750170253435736
131.73006934067962,18590.02074211323,0.9747260680487062
135.58983624891596,18564.208602355,0.9744229384056232
139.56269655079035,18537.65918267023,0.9741070073501055
143.6519639478784,18510.351362729933,0.9737776055651622
147.8610492351202,18482.26341333086,0.9734340203893999
152.19346314571226,18453.372978625564,0.9730754924500457
156.65281927935638,18423.6570578232,0.9727012119928967
161.24283711630656,18393.091986345094,0.9723103148783746
165.96734511973074,18361.653416418412,0.9719018782093909
170.83028392897322,18329.316297091125,0.9714749155528347
175.83570964638054,18296.05485365214,0.9710283717121189
180.9877972204343,18261.8425665786,0.9705611170052045
186.29084392801172,18226.652149308044,0.9700719409856906
191.74927295867752,18190.45552606241,0.969559545564492
197.36763710399816,18153.223808684248,0.9690225374521031
203.15062255495596,18114.927272747445,0.9684594198507339
209.1030528106281,18075.53533299871,0.9678685833140382
215.22989270139286,18035.016518066703,0.967248295680333
221.5362525300182,17993.338444418176,0.9665966909742635
228.02739233408738,17950.467789543673,0.9659117571589008
234.708726273314,17906.3702643766,0.9651913226058576
241.58582714540987,17861.010588416397,0.9644330411929943
248.66443103427028,17814.352455077187,0.9636343756555165
255.95044209435198,17766.358495818873,0.9627925791272868
263.44993747523813,17716.990261821004,0.9619046749962877
271.16917239049576,17666.20818681413,0.9609674342112112
279.1145853350518,17613.97155412501,0.9599773501514868
287.29280345544305,17560.238462831614,0.9589306106674261
295.71064807741755,17504.96579299919,0.9578230669404713
304.3751403954971,17448.109170094245,0.9566501987701563
313.2935073292457,17389.622929252186,0.9554070758554066
322.4731875511348,17329.460171488583,0.9540883166180189
331.92183769102377,17267.572597415576,0.9526880372399694
341.6473387224365,17203.910274779948,0.9511997928722427
351.6578025359604,17138.421973881046,0.949616525376382
361.96157870525064,17071.05497518071,0.9479304921404127
372.5672614512789,17001.755024468173,0.9461331898423203
383.48369681064145,16930.46628890646,0.9442152689530939
394.7199900139033,16857.13131359899,0.9421664377988975
406.2855130801286,16781.69098178063,0.9399753549626104
418.18991263393826,16704.084501701414,0.9376295093010529
430.4431179516118,16624.252120645546,0.9351151730379523
443.0553492429434,16542.128279171586,0.9324170406813865
456.0371261757588,16457.64498819268,0.9295181505617159
469.3992766502126,16370.733956229044,0.9263997668285353
483.15294583017084,16281.32495051294,0.9230411151344863
497.3096054392181,16189.34573231225,0.9194191412641284
511.8810633290501,16094.722016241925,0.9155082427106304
526.8794733282177,15997.37746075484,0.9112799714820324
542.31734537945,15897.233777028123,0.906702710627712
558.2075559740008,15794.218287046644,0.9017416874965563
574.5633588917374,15688.285472449294,0.8963598082921398
591.3983962559114,15579.306317650258,0.8905115761751096
608.7267099118407,15467.191586803228,0.884148609942896
626.5627531390018,15351.850497920916,0.8772172219339985
644.9214027062854,15233.19002430959,0.8696578723723903
663.8179712804764,15111.114855922533,0.8614046517047794
683.2682201983196,14985.527596293932,0.8523847971831109
703.2883726128052,14856.32955501106,0.8425183111068287
723.8951270246472,14723.425875177252,0.8317180613824922
745.105671210252,14587.051917771327,0.8199188873798391
766.9376965577753,14446.843223233944,0.8069989129726644
789.4094128232321,14302.606427796245,0.7928407786239797
812.5395633189812,14154.223276838127,0.7773268642101312
836.3474405472285,14001.575238492644,0.7603344991748278
860.8529022916085,13844.542766762454,0.7417382660420206
886.0763881802496,13683.006306116567,0.7214135960298348
912.0389367341625,13516.850125571773,0.6992421486070696
938.7622029151414,13345.98239252685,0.6751213182471758
966.2684761878296,13171.872071705418,0.6492079203859151
994.5806991110283,12993.608737303846,0.6213549362653201
1023.7224864737261,12810.278685899697,0.591430387439387
1053.7181449918264,12621.71875957617,0.5594622795352032
1084.5926935820144,12427.779380434167,0.5255453572775638
1116.3718842296446,12228.317647320475,0.48985272134332153
1149.0822234680709,12023.200533823418,0.45264656513301077
1182.7509944873468,11812.319913400277,0.414286315918453
1217.4062798907084,11595.672191618294,0.37524087201213135
1253.0769851178443,11379.472713642295,0.3371352497771465
1289.7928625544685,11160.504213914055,0.29989714475548596
1327.5845363483409,10935.502827269105,0.2635111035331074
1366.48352795239,10704.217768400335,0.22850409498988794
1406.5222824162647,10466.45986188508,0.19538491564810637
1447.7341954482642,10222.071880273099,0.16460532868333985
1490.1536412701764,9970.937005669806,0.1365306535391242
1533.81600128828,9713.028880814201,0.11142094228617813
1578.7576936044447,9448.724489106822,0.08943865315220666
1625.0162033919028,9199.331469713003,0.07193427185579532
1672.6301141610438,8949.337146095773,0.0572500772556455
1721.639139941346,8692.862189259944,0.044830705317759664
1772.0841584062227,8429.517607320935,0.03450118123807959
1824.0072449684674,8159.06776745575,0.026063958751661436
1877.451707874694,7881.36259686264,0.01930356042979614
1932.4621243280976,7596.361229337531,0.013996563194972236
1989.0843776696038,7304.27979390813,0.00992221786702976
2047.3656956484454,7009.426379317183,0.006901432928158293
2107.3546898141212,6760.7874113620755,0.005015590488434595
2169.101396062532,6507.925489686564,0.0035784251289051223
2232.657316370136,6249.089640482297,0.0024961907824618337
2298.0754617509797,5983.769423087621,0.0016974441300140186
2365.410396472355,5711.700425911341,0.001121736419914293
2434.7182835660024,5432.777732609409,0.0007178953904314631
2506.0569316728547,5147.123684470849,0.00044327096884194445
2579.485843260318,4855.502860763953,0.0002631738453782568
2655.0662642523707,4594.552926515004,0.00016050612248000074
2732.8612351138286,4381.214093035311,0.00010481471426546927
2812.9356434314504,4164.702645521055,6.651227619048247e-05
2895.3562780356638,3943.680604908276,4.074585729663893e-05
2980.191884708083,3717.636358198532,2.395280849058748e-05
3067.513223521335,3486.334920009707,1.3421736240870899e-05
3157.3931278589357,3249.7664361449183,7.1132481367275895e-06
3249.9065651644705,3008.3205505176766,3.534863712304564e-06
3345.1306994708216,2764.2317032804262,1.6387790788904768e-06
3443.144955761481,2602.9907884168965,9.478245070690771e-07
3544.0310862176884,2453.1616372945855,5.515509607457273e-07
3647.8732384067,2301.532606630604,3.074844867075645e-07
3754.758025467956,2147.2527762895893,1.625453130441063e-07
3864.7745983557797,1989.9466986894467,8.05888861103403e-08
3978.0147201987843,1829.4752616288404,3.698646224444118e-08
4094.5728428381285,1665.9656307741639,1.5465600953935562e-08
4214.546185608322,1500.2530534165683,5.791165187093493e-09
4338.034816426352,1373.5937740113318,2.5178598993401185e-09
4465.141735256834,1288.5627262998366,1.3718968659633114e-09
4595.972960022676,1203.925481332956,7.166568438295431e-10
4730.637615032968,1118.6003780308672,3.5327923736447153e-10
4869.248022001938,1032.1685479685477,1.6194704234913534e-10
5011.919793734739,944.4367702595538,6.785621996086318e-11
5158.77193055828,855.3850705039982,2.5433619915824856e-11
5309.92691957762,765.3160442385306,8.308164669578824e-12
5465.51083684054,687.4246896866899,2.770549179981119e-12
5625.65345249565,647.0683667790413,1.478198464222264e-12
5790.488339031634,607.9164899349536,7.671985367638107e-13
5960.15298268806,569.0151704268197,3.793655794467104e-13
6134.788898130509,530.0458330385428,1.7612800358362615e-13
6314.541746485743,490.85283096763453,7.557239294957257e-14
6499.561456835474,451.3786569113308,2.940800367578055e-14
6690.002351269865,411.70877473187653,1.0152121384198904e-14
6886.0232736051785,376.08248695023997,3.4492876261370437e-15
7087.787721873018,358.9298456942728,1.9479456005134593e-15
7295.463984691493,342.6629248482856,1.0921018171644988e-15
7509.225281632119,326.7860501402608,5.968097441089163e-16
7729.249907699667,311.13904182195915,3.149040634028387e-16
7955.721382045252,295.6390075004321,1.5906045340488744e-16
8188.828601036776,280.24590273131287,7.623408528901735e-17
8428.76599581457,264.97791764840144,3.4386591510252614e-17
8675.733694463357,252.0930469945647,1.6517644247153523e-17
8929.937688936028,244.45073415654662,1.0366954347170973e-17
9191.5900068683,237.21073692634587,6.509323115729581e-18
9460.908888427792,230.23754999709567,4.0565186759198285e-18
9738.11896834474,223.47675133480914,2.4994217648075984e-18
10023.451463276315,216.89637317097166,1.5181733917685128e-18
10317.144364660977,210.47817009876877,9.068872783941196e-19
10619.442637223416,204.2277775800934,5.323504615934359e-19
10930.5984232958,199.2650848707454,3.403471076299769e-19
11250.87125312592,195.0200957437125,2.2776281617221685e-19
11580.528261347317,190.9611409176987,1.5235384574067882e-19
11919.844409792104,187.06241461620448,1.0167421805423138e-19
12269.10271683251,183.308522259629,6.761807120018685e-20
12628.59449344208,179.68836194005536,4.4774822782365623e-20
12998.61958617369,176.1946177680319,2.95037001093322e-20
13379.486627256863,172.92389627457823,1.9592300347709153e-20
13771.513292023288,169.93557086815719,1.3244660844749513e-20
14175.026563874857,167.0659464383468,8.938525461122515e-21
14590.363007015401,164.30542704429226,6.0174545742016744e-21
15017.869047173863,161.6473339601514,4.038832753410208e-21
15457.901260552586,159.08609134008202,2.70146770318571e-21
15910.826671241948,156.61695914763231,1.799996371471599e-21
16377.023057349665,154.2487770620291,1.1970316105625126e-21
16856.879266099608,151.98100539393099,7.94960256045851e-22
17350.795538163195,149.7944338859218,5.256572756711239e-22
17859.18384149415,147.68510856108702,3.4591751343351953e-22
18382.468214944493,145.64953902021318,2.2644159917461716e-22
18921.085121948905,143.68451220753875,1.4738308703540148e-22
19475.48381457199,141.78707612592308,9.533081438705705e-23
20046.126708222724,139.9563577197055,6.127578582055253e-23
20633.489767347917,138.18795519750535,3.910189254129007e-23
21238.06290242672,136.4792343345785,2.4755819164796794e-23
21860.35037859761,134.8278076187289,1.5539297675186798e-23
22500.8712362581,133.23141961364928,9.663539995495386e-24
23160.159723988185,131.68793458396604,5.94888674756848e-24
23838.7657441591,130.19541145298214,3.621999379031001e-24
24537.255311598314,128.7518383027127,2.1788365190350215e-24
25256.211025693625,127.35537306022202,1.2935191417257643e-24
25996.23255633061,126.00426350927533,7.569032573991669e-25
26757.937144067902,124.69683872365941,4.359150486040287e-25
27541.96011496789,123.43150520268073,2.466866300735257e-25
28348.955410512684,122.20673920022922,1.3691643370528634e-25
29179.596133046492,121.0210832698563,7.436858725406747e-26
30034.575107199766,119.87314419627563,3.943224354083044e-26
30914.605457763842,118.76158844301199,2.0349578888919431e-26
31820.421204497216,117.68513886470951,1.0185398378362889e-26
32752.777874359926,116.64257158000724,4.923746834994899e-27
33712.453131687296,115.63271318097658,2.2871759744238963e-27
34700.24742682756,114.65443809387484,1.0145599096723214e-27
35716.984663785275,113.70666611387398,4.2643123067095875e-28
36763.512887426696,112.78836011131237,1.6815988125010655e-28
37840.704990821345,111.8985238888126,6.14237955321378e-29
38949.45944330846,111.03620017619,2.043161395149786e-29
40090.70103989623,110.20046875154547,6.046463070065977e-30
41265.381672619485,109.3904446786261,1.540089780665119e-30
42474.48112449796,108.60527665123308,3.213522781594029e-31
43719.00788675799,107.8441454364191,5.078395628579873e-32
44999.999999999985,107.10626240900979,5.305022731151018e-33


==> figures/pgfplots/data/cifar10_extrap_obs_l1.csv <==
n,info,mem,fid
10.0,25091.45412399056,0.990234375,239.92450820707762
41.0,28623.893352149094,0.98046875,157.32052824689953
170.0,25305.969862855512,0.4736328125,64.51944642774549
710.0,2003.838096431043,0.0,100.83097261966145
2900.0,247.14222686641008,0.0,54.97374556988865
6500.0,220.6128015952125,0.0,55.38307025630738
9000.0,195.16953320242396,0.0,48.39754502302915
12000.0,193.67953702461375,0.0,46.09179092804234
16000.0,180.2018034660623,0.0,42.906811348098415
25000.0,179.66022197885792,0.0,39.38477653080463
35000.0,170.7659625176364,0.0,36.88686750286058
40000.0,166.34232327439696,0.0,36.829577848673466
45000.0,147.01687774841588,0.0,36.38827744800068


==> figures/pgfplots/data/cifar10_extrap_obs_l2.csv <==
n,info,mem,fid
10.0,23140.008377081744,0.978515625,258.81942817445315
41.0,23074.22369199702,0.9921875,173.2704695869014
170.0,22041.8902635458,0.96875,81.1321232609973
710.0,9667.973346771449,0.0595703125,99.119023312015
2900.0,490.1871799190804,0.0,50.77100136941766
6500.0,173.31848760086382,0.0,32.64395192868653
9000.0,160.46276864109288,0.0,30.55712520134719
12000.0,138.9748842909241,0.0,27.989716369887844
16000.0,141.2380399890573,0.0,24.326394791090024
25000.0,112.44954590267857,0.0,21.14875628551752
35000.0,107.74419306822082,0.0,19.767840343755495
40000.0,113.64989115780504,0.0,19.456764640861877
45000.0,109.4268819970317,0.0,18.530456410700594


==> figures/pgfplots/data/cifar10_extrap_obs_l3.csv <==
n,info,mem,fid
10.0,20205.251902124463,0.9833984375,227.8205538394678
41.0,22260.903608113447,0.990234375,170.47066059665036
170.0,21412.10257235855,0.978515625,91.29038560977835
710.0,13592.782019147548,0.3095703125,49.92336529640909
2900.0,1152.190477472056,0.0,72.17800181027246
6500.0,200.67428845092655,0.0,25.843083571228618
9000.0,166.96275163149505,0.0,23.039814597533194
12000.0,153.82750034487609,0.0,20.271051597855347
16000.0,131.41848921699855,0.0,17.98064411142164
25000.0,112.3346847652028,0.0,15.331287400512878
35000.0,108.26309532237866,0.0,13.87349778963835
40000.0,109.45991971934238,0.0,13.308466590489445
45000.0,98.98025034419278,0.0,12.500402553315014


==> figures/pgfplots/data/cifar10_extrap_obs_l4.csv <==
n,info,mem,fid
10.0,20616.283667421627,0.9609375,237.98021366094468
41.0,20995.13337848254,0.9892578125,170.42436859808632
170.0,21019.523452609268,0.9892578125,94.86610761164258
710.0,14340.008980075345,0.5224609375,34.56838498010018
2900.0,2035.5368810127636,0.0,87.55221006853091
6500.0,240.3687797022589,0.0,22.987301235743132
9000.0,213.5317537421319,0.0,20.228631414950485
12000.0,167.50292621260388,0.0,16.676413067574998
16000.0,156.2941250783571,0.0,14.324066378270572
25000.0,124.86480816222296,0.0,11.779032073894513
35000.0,121.55413901738004,0.0,10.760838749409686
40000.0,109.30880779466656,0.0,10.040196618351217
45000.0,118.82549795343384,0.0,9.61172272854364


==> figures/pgfplots/data/cifar10_extrap_obs_l5.csv <==
n,info,mem,fid
10.0,18777.5065303838,0.9482421875,231.10959078934275
41.0,20886.33161358969,0.9873046875,172.44379537027558
170.0,19336.610623212942,0.982421875,97.50583791269321
710.0,12886.147559813418,0.607421875,30.61472328423241
2900.0,2564.7564445285207,0.0009765625,89.20348149981962
6500.0,302.4500497729091,0.0,23.109433284883636
9000.0,240.3356021581301,0.0,18.735923768943508
12000.0,208.78977087449897,0.0,15.540461290967102
16000.0,166.19758832200077,0.0,13.050120518626215
25000.0,152.21490651418122,0.0,9.964077440061743
35000.0,120.25256606076807,0.0,8.908359691466671
40000.0,123.2204540889873,0.0,8.475886702627776
45000.0,126.11915028252588,0.0,8.05533326538847


==> figures/pgfplots/data/cifar10_fid_l1.csv <==
x,mean,se,floor
0.024380513209392777,239.92450820707762,6.706315317737854,3.9166189049008153
0.0999601041585104,157.32052824689953,4.319823784829971,3.9166189049008153
0.41446872455967726,64.51944642774549,2.4875189261625223,3.9166189049008153
1.7310164378668873,100.83097261966145,1.088201339097111,3.9166189049008153
7.070348830723906,54.97374556988865,0.07679324691423339,3.9166189049008153
15.847333586105306,55.38307025630738,0.8057836112822372,3.9166189049008153
21.9424618884535,48.39754502302915,0.3101716713482272,3.9166189049008153
29.256615851271334,46.09179092804234,1.0185767616117918,3.9166189049008153
39.00882113502845,42.906811348098415,0.4164180251038374,3.9166189049008153
60.95128302348195,39.38477653080463,0.16475904523077212,3.9166189049008153
85.33179623287472,36.88686750286058,0.12203434465448026,3.9166189049008153
97.52205283757111,36.829577848673466,0.14913970352148453,3.9166189049008153
109.7123094422675,36.38827744800068,0.08439677347570296,3.9166189049008153
121.9025660469639,35.32021222499009,0.6864608903831595,3.9166189049008153


==> figures/pgfplots/data/cifar10_fid_l2.csv <==
x,mean,se,floor
0.011763544449705017,258.81942817445315,17.557625911822477,3.9166189049008153
0.04823053224379057,173.2704695869014,0.9054767597467546,3.9166189049008153
0.19998025564498528,81.1321232609973,0.5338369210349185,3.9166189049008153
0.8352116559290562,99.119023312015,0.3223077172889539,3.9166189049008153
3.411427890414455,50.77100136941766,0.11505716790207998,3.9166189049008153
7.646303892308262,32.64395192868653,0.02516506272411334,3.9166189049008153
10.587190004734515,30.55712520134719,0.09678851374652897,3.9166189049008153
14.11625333964602,27.989716369887844,0.1923432862906198,3.9166189049008153
18.821671119528027,24.326394791090024,0.09793137188808032,3.9166189049008153
29.408861124262543,21.14875628551752,0.09735327873263788,3.9166189049008153
41.17240557396756,19.767840343755495,0.08384757602817405,3.9166189049008153
47.05417779882007,19.456764640861877,0.15421284202630847,3.9166189049008153
52.935950023672575,18.530456410700594,0.03937259788847314,3.9166189049008153
58.81772224852509,18.856092148975904,0.22746265017201495,3.9166189049008153


==> figures/pgfplots/data/cifar10_fid_l3.csv <==
x,mean,se,floor
0.007518891710985277,227.8205538394678,7.960365899798802,3.9166189049008153
0.030827456015039636,170.47066059665036,2.7732758594462155,3.9166189049008153
0.1278211590867497,91.29038560977835,1.686247203851508,3.9166189049008153
0.5338413114799547,49.92336529640909,2.380349672190846,3.9166189049008153
2.1804785961857305,72.17800181027246,1.2609384925212908,3.9166189049008153
4.88727961214043,25.843083571228618,0.5448779064869029,3.9166189049008153
6.767002539886749,23.039814597533194,0.2855362209073462,3.9166189049008153
9.022670053182333,20.271051597855347,0.2670042922588607,3.9166189049008153
12.030226737576443,17.98064411142164,0.1538186186201358,3.9166189049008153
18.79722927746319,15.331287400512878,0.3994112297064869,3.9166189049008153
26.31612098844847,13.87349778963835,0.03273601945682003,3.9166189049008153
30.075566843941107,13.308466590489445,0.13466562642781676,3.9166189049008153
33.83501269943375,12.500402553315014,0.08971613910219389,3.9166189049008153
37.59445855492638,12.481174876013,0.2018332903927842,3.9166189049008153


==> figures/pgfplots/data/cifar10_fid_l4.csv <==
x,mean,se,floor
0.005429523050750375,237.98021366094468,2.951998214989935,3.9166189049008153
0.022261044508076536,170.42436859808632,0.622925994765211,3.9166189049008153
0.09230189186275638,94.86610761164258,1.196620221104137,3.9166189049008153
0.38549613660327664,34.56838498010018,0.5857914938848694,3.9166189049008153
1.5745616847176087,87.55221006853091,2.094757307500714,3.9166189049008153
3.529189982987744,22.987301235743132,0.36247961773187765,3.9166189049008153
4.886570745675337,20.228631414950485,0.29946689839454077,3.9166189049008153
6.51542766090045,16.676413067574998,0.36243349344178455,3.9166189049008153
8.687236881200601,14.324066378270572,0.20446906335268844,3.9166189049008153
13.573807626875938,11.779032073894513,0.019286564955136587,3.9166189049008153
19.003330677626312,10.760838749409686,0.18510841671479739,3.9166189049008153
21.7180922030015,10.040196618351217,0.26981827302387273,3.9166189049008153
24.43285372837669,9.61172272854364,0.15241605953613657,3.9166189049008153
27.147615253751876,9.653373077891814,0.14384873371537443,3.9166189049008153


==> figures/pgfplots/data/cifar10_fid_l5.csv <==
x,mean,se,floor
0.004201488255348237,231.10959078934275,2.0009692503392884,3.9166189049008153
0.01722610184692777,172.44379537027558,2.859377329481049,3.9166189049008153
0.07142530034092003,97.50583791269321,0.16796032132424088,3.9166189049008153
0.2983056661297248,30.61472328423241,0.6833099950567316,3.9166189049008153
1.2184315940509887,89.20348149981962,2.8401571757695194,3.9166189049008153
2.7309673659763543,23.109433284883636,0.006971144147684072,3.9166189049008153
3.7813394298134133,18.735923768943508,0.23034043516758818,3.9166189049008153
5.041785906417885,15.540461290967102,0.1780417912563892,3.9166189049008153
6.722381208557179,13.050120518626215,0.09209773104640817,3.9166189049008153
10.503720638370593,9.964077440061743,0.023770562494432657,3.9166189049008153
14.70520889371883,8.908359691466671,0.1135049339568468,3.9166189049008153
16.80595302139295,8.475886702627776,0.061598291782075876,3.9166189049008153
18.906697149067067,8.05533326538847,0.12386697581285944,3.9166189049008153
21.007441276741186,7.816602206618285,0.046220152259735414,3.9166189049008153


==> figures/pgfplots/data/cifar10_information_l1_k1.csv <==
x,observed
0.02438051159848567,25293.982161227992
0.09996009755379125,28897.612981885395
0.4144686971742564,25733.30894725086
1.7310163234924827,2108.4055179248385
7.070348363560845,258.29808064524127
15.847332539015687,226.41957885158985
21.942460438637102,202.85062047462492
29.256613918182804,205.0550525413846
39.00881855757707,186.6013293320326
60.95127899621418,185.88420991246556
85.33179059469985,177.5035028954966
97.52204639394269,169.36432672447754
109.71230219318552,150.72082641237031
121.90255799242836,152.03757736196755


==> figures/pgfplots/data/cifar10_information_l1_k2.csv <==
x,observed
0.02438051159848567,25091.45412399056
0.09996009755379125,28623.893352149094
0.4144686971742564,25305.969862855512
1.7310163234924827,2003.838096431043
7.070348363560845,247.14222686641008
15.847332539015687,220.6128015952125
21.942460438637102,195.16953320242396
29.256613918182804,193.67953702461375
39.00881855757707,180.2018034660623
60.95127899621418,179.66022197885792
85.33179059469985,170.7659625176364
97.52204639394269,166.34232327439696
109.71230219318552,147.01687774841588
121.90255799242836,148.16154346482833


==> figures/pgfplots/data/cifar10_information_l2_k1.csv <==
x,observed
0.011763543846619356,23384.588382628725
0.04823052977113936,23421.05671575897
0.19998024539252907,22326.971112266456
0.8352116131099743,10337.823580697372
3.4114277155196135,513.4100524367683
7.646303500302582,181.9649543349397
10.58718946195742,166.5973863021589
14.116252615943228,146.45874262564163
18.82167015459097,146.6360963081942
29.40885961654839,117.33075722442632
41.17240346316775,112.33930727767324
47.054175386477425,118.98564590203377
52.9359473097871,113.51894094245483
58.81771923309678,114.07983190354452


==> figures/pgfplots/data/cifar10_information_l2_k2.csv <==
x,observed
0.011763543846619356,23140.008377081744
0.04823052977113936,23074.22369199702
0.19998024539252907,22041.8902635458
0.8352116131099743,9667.973346771449
3.4114277155196135,490.1871799190804
7.646303500302582,173.31848760086382
10.58718946195742,160.46276864109288
14.116252615943228,138.9748842909241
18.82167015459097,141.2380399890573
29.40885961654839,112.44954590267857
41.17240346316775,107.74419306822082
47.054175386477425,113.64989115780504
52.9359473097871,109.4268819970317
58.81771923309678,109.76733366604589


==> figures/pgfplots/data/cifar10_information_l3_k1.csv <==
x,observed
0.00751889139388379,20851.509690083614
0.030827454714923538,23727.17900962636
0.12782115369602443,21563.49568300219
0.5338412889657491,13695.93800911554
2.180478504226299,1153.5062448406616
4.887279406024463,207.0874522074358
6.767002254495411,174.35997662188163
9.022669672660548,158.27441527331035
12.030226230214064,136.8783259344032
18.797228484709475,117.11847247659962
26.316119878593266,113.44191186623064
30.07556557553516,115.62703890024024
33.835011272477054,102.6208302799096
37.59445696941895,105.51034127438542


==> figures/pgfplots/data/cifar10_information_l3_k2.csv <==
x,observed
0.00751889139388379,20205.251902124463
0.030827454714923538,22260.903608113447
0.12782115369602443,21412.10257235855
0.5338412889657491,13592.782019147548
2.180478504226299,1152.190477472056
4.887279406024463,200.67428845092655
6.767002254495411,166.96275163149505
9.022669672660548,153.82750034487609
12.030226230214064,131.41848921699855
18.797228484709475,112.3346847652028
26.316119878593266,108.26309532237866
30.07556557553516,109.45991971934238
33.835011272477054,98.98025034419278
37.59445696941895,101.4869079667584


==> figures/pgfplots/data/cifar10_information_l4_k1.csv <==
x,observed
0.005429522857678776,23042.499111828027
0.022261043716482985,22107.28223149117
0.0923018885805392,21551.33618001243
0.38549612289519314,14503.588273210427
1.5745616287268451,2136.1102735885643
3.529189857491205,247.16781168143316
4.886570571910899,223.13417179877752
6.515427429214532,171.35729310455815
8.687236572286043,160.89096044625794
13.573807144196941,130.3451380524264
19.003330001875717,124.52261133390076
21.718091430715106,112.75291274878737
24.432852859554494,123.4340457548492
27.147614288393882,108.12760570780644


==> figures/pgfplots/data/cifar10_information_l4_k2.csv <==
x,observed
0.005429522857678776,20616.283667421627
0.022261043716482985,20995.13337848254
0.0923018885805392,21019.523452609268
0.38549612289519314,14340.008980075345
1.5745616287268451,2035.5368810127636
3.529189857491205,240.3687797022589
4.886570571910899,213.5317537421319
6.515427429214532,167.50292621260388
8.687236572286043,156.2941250783571
13.573807144196941,124.86480816222296
19.003330001875717,121.55413901738004
21.718091430715106,109.30880779466656
24.432852859554494,118.82549795343384
27.147614288393882,104.56699587347195


==> figures/pgfplots/data/cifar10_information_l5_k1.csv <==
x,observed
0.004201488127832262,20880.19387402569
0.017226101324112272,22144.010039831497
0.07142529817314845,20169.83907776295
0.2983056570760906,13374.99475203007
1.218431557071356,2586.383543308602
2.7309672830909704,309.57717680526946
3.7813393150490358,248.68695011483692
5.041785753398714,213.94068167881892
6.722381004531619,171.65941477505254
10.503720319580655,156.99603609566117
14.705208447412916,124.72173747155352
16.805952511329046,127.577130102082
18.906696575245178,132.12551540134166
21.00744063916131,116.2002900037842


==> figures/pgfplots/data/cifar10_information_l5_k2.csv <==
x,observed
0.004201488127832262,18777.5065303838
0.017226101324112272,20886.33161358969
0.07142529817314845,19336.610623212942
0.2983056570760906,12886.147559813418
1.218431557071356,2564.7564445285207
2.7309672830909704,302.4500497729091
3.7813393150490358,240.3356021581301
5.041785753398714,208.78977087449897
6.722381004531619,166.19758832200077
10.503720319580655,152.21490651418122
14.705208447412916,120.25256606076807
16.805952511329046,123.2204540889873
18.906696575245178,126.11915028252588
21.00744063916131,111.00084570117616


==> figures/pgfplots/data/cifar10_kratio_l1_k1.csv <==
x,ratio
0.02438051159848567,1.0080715942661844
0.09996009755379125,1.0095626275003484
0.4144686971742564,1.0168868882208937
1.7310163234924827,1.052183567963917
7.070348363560845,1.0451394078635592
15.847332539015687,1.0263211255846876
21.942460438637102,1.0393559750139607
29.256613918182804,1.0587336984150535
39.00881855757707,1.0355131066553145
60.95127899621418,1.034643104995941
85.33179059469985,1.039454820378296
97.52204639394269,1.018167375509692
109.71230219318552,1.0251940370430996
121.90255799242836,1.0261608633826047


==> figures/pgfplots/data/cifar10_kratio_l2_k1.csv <==
x,ratio
0.011763543846619356,1.0105695729042699
0.04823052977113936,1.0150311892782007
0.19998024539252907,1.0129335935036452
0.8352116131099743,1.0692854862027124
3.4114277155196135,1.0473755199422423
7.646303500302582,1.0498877347348419
10.58718946195742,1.038230785328074
14.116252615943228,1.0538504376017406
18.82167015459097,1.0382195640746297
29.40885961654839,1.0434080127453096
41.17240346316775,1.0426483699826208
47.054175386477425,1.046949052831207
52.9359473097871,1.0373953718752047
58.81771923309678,1.0392876286001342


==> figures/pgfplots/data/cifar10_kratio_l3_k1.csv <==
x,ratio
0.00751889139388379,1.0319846439475076
0.030827454714923538,1.0658677395727323
0.12782115369602443,1.007070445797279
0.5338412889657491,1.0075890270161532
2.180478504226299,1.0011419703550166
4.887279406024463,1.0319580739815482
6.767002254495411,1.044304642311556
9.022669672660548,1.0289084521198384
12.030226230214064,1.0415454229456964
18.797228484709475,1.0425851349598363
26.316119878593266,1.0478354745763627
30.07556557553516,1.0563413457337671
33.835011272477054,1.0367808721745713
37.59445696941895,1.039644850633787


==> figures/pgfplots/data/cifar10_kratio_l4_k1.csv <==
x,ratio
0.005429522857678776,1.1176844228351577
0.022261043716482985,1.0529717450687142
0.0923018885805392,1.0253008936478598
0.38549612289519314,1.011407196004017
1.5745616287268451,1.0494087793318494
3.529189857491205,1.02828583640353
4.886570571910899,1.0449695086953756
6.515427429214532,1.0230107436276195
8.687236572286043,1.029411440549005
13.573807144196941,1.0438901077962932
19.003330001875717,1.0244209892029779
21.718091430715106,1.0315080277939765
24.432852859554494,1.0387841656949872
27.147614288393882,1.0340509909899571


==> figures/pgfplots/data/cifar10_kratio_l5_k1.csv <==
x,ratio
0.004201488127832262,1.1119790500532933
0.017226101324112272,1.0602153814997124
0.07142529817314845,1.0430907189882463
0.2983056570760906,1.0379358679502604
1.218431557071356,1.008432418144896
2.7309672830909704,1.0235646416249946
3.7813393150490358,1.0347486925853457
5.041785753398714,1.024670321648162
6.722381004531619,1.0328634519200706
10.503720319580655,1.0314103900266463
14.705208447412916,1.0371648735422994
16.805952511329046,1.0353567599251696
18.906696575245178,1.0476245289106423
21.00744063916131,1.0468414836820739


==> figures/pgfplots/data/cifar10_lawfit_l1.csv <==
n,x,fit,excess
8.0,0.019504410567514223,30846.212327111978,30680.448949825524
8.141351875697254,0.019849033694775156,30835.879396736585,30670.11601945013
8.285201295489903,0.020199745962716974,30825.369057746997,30659.605680460543
8.431592388445756,0.020556654960271734,30814.67826794708,30648.914890660628
8.580570063348446,0.020919870177358704,30803.803933067098,30638.040555780644
8.7321800224742,0.021289503038472796,30792.74290587512,30626.979528588665
8.886468775612055,0.02166566693686662,30781.49198527328,30615.728607986824
9.043483654331787,0.02204847726933638,30770.04791537877,30604.284538092317
9.203272826503948,0.022438051471622512,30758.40738458923,30592.644007302777
9.365885311076436,0.022834509054435684,30746.567024632295,30580.80364734584
9.531370993112192,0.0232379716401195,30734.523409599053,30568.7600323126
9.699780639092545,0.02364856299996081,30722.27305496111,30556.509677674658
9.871165912491003,0.02406640909215946,30709.812416571014,30544.04903928456
10.045579389622178,0.024491638100468737,30697.137889645743,30531.37451235929
10.223074575770777,0.024924380473518692,30684.24580773303,30518.482430446576
10.403705921605546,0.025364768964834188,30671.132441660135,30505.36906437368
10.587528839883246,0.02581293867356005,30657.793998464884,30492.03062117843
10.774599722447778,0.026269027085905783,30644.226620308582,30478.463243022128
10.964975957529672,0.02673317411732264,30630.4263833706,30464.663006084145
11.15871594735119,0.027205522155425755,30616.389296724232,30450.625919437778
11.355879126042565,0.027686216103674846,30602.11130119359,30436.347923907135
11.556525977874738,0.028175403425826584,30587.58826819117,30421.824890904718
11.760718055814323,0.028673234191172525,30572.815998535825,30407.05262124937
11.968518000406318,0.029179861120576148,30557.79022125072,30392.026843964268
12.179989558990538,0.029695439633323495,30542.50659234108,30376.743215054626
12.395197605257579,0.030220127894801614,30526.960693551282,30361.19731626483
12.614208159150243,0.030754086865019264,30511.14803110103,30345.384653814577
12.837088407116685,0.03129748034798512,30495.06403440015,30329.300657113698
13.063906722721368,0.03185047504195834,30478.704054741815,30312.94067745536
13.294732687620195,0.03241324059058701,30462.06336397378,30296.299986687325
13.52963711290629,0.03298594963495026,30445.137153147134,30279.37377586068
13.768692060832855,0.03356877786651969,30427.920531142467,30262.157153856013
14.011970866919931,0.034161904081056814,30410.40852327284,30244.645145986386
14.259548162451738,0.034765510233462714,30392.5960698633,30226.832692576845
14.511499897371479,0.03537978149359673,30374.47802480652,30208.714647520068
14.767903363580723,0.036004906303081584,30356.049154094246,30190.285776807792
15.02883721865047,0.03664107643311216,30337.304134324037,30171.540757037583
15.294381509951094,0.03728848704328553,30318.2375511817,30152.474173895247
15.564617699208723,0.03794733674147069,30298.843897896226,30133.080520609772
15.839628687495459,0.03861782764473599,30279.117573669697,30113.354196383243
16.119498840661148,0.03930016544135307,30259.05288208339,30093.289504796936
16.40431401521455,0.03999455945389654,30238.6440294743,30072.880652187847
16.69416158466172,0.04070122270345826,30217.88512328543,30052.121745998975
16.98913046630984,0.04142037197499644,30196.770170388496,30031.006793102042
17.28931114854463,0.04215222788383942,30175.29307537866,30009.529698092207
17.594795718589666,0.04289701494336429,30153.447638840767,29987.684261554314
17.905677890756248,0.043654961633871496,30131.227555586684,29965.46417830023
18.22205303519241,0.044426300472676435,30108.6264128633,29942.863035576847
18.54401820713983,0.04521126808543928,30085.63768853067,29919.874311244217
18.871672176707744,0.046010105278755334,30062.25474920987,29896.491371923417
19.205115459172916,0.04682305711402787,30038.47084840002,29872.707471113565
19.544450345814965,0.0476503729826463,30014.27912456415,29848.515747277695
19.889780935296574,0.04849230668249268,29989.67259918321,29823.909221896756
20.241213165598037,0.049349116495799795,29964.644174777957,29798.880797491503
20.59885484651619,0.05022106526838524,29939.18663289809,29773.423255611637
20.962815692737514,0.05110842049028532,29913.292632078526,29747.529254792073
21.33320735749556,0.05201145437781357,29886.954705784367,29721.191328497913
21.710143466823126,0.052930443957069355,29860.165260348967,29694.401883062514
22.093739654409614,0.053865671148921865,29832.916572535185,29667.15319524873
22.484113597074323,0.05481742285549583,29805.2007876856,29639.437410399147
22.881385050866406,0.05578599104818509,29777.009917391548,29611.246540105094
23.2856758878028,0.056771672857221504,29748.33583723644,29582.572459949984
23.6971101332552,0.05777477066282639,29719.17028450372,29553.406907217268
24.115814003997716,0.05879559218797257,29689.504855847626,29523.741478561173
24.541915946926622,0.05983445059278518,29659.3310049258,29493.567627639346
24.975546678464426,0.060891664570610786,29628.640039993454,29462.876662707
25.416839224660094,0.06196755844578379,29597.42312145829,29431.659744171837
25.86592896199776,0.06306246227312017,29565.67125939576,29399.907882109306
26.322953658926544,0.06417671193916925,29533.37531102413,29367.611933737677
26.788053518124215,0.06531064926525482,29500.525978138758,29334.762600852304
27.26137121950737,0.06646462211233596,29467.113804505363,29301.35042721891
27.743051964001946,0.06763898448772197,29433.12917321208,29267.365795925627
28.233243518086717,0.06883409665367163,29398.562303981038,29232.798926694584
28.732096259124074,0.07005032523791194,29363.40325044422,29197.639873157765
29.239763221491742,0.07128804334610965,29327.641897420497,29161.878520134043
29.756400143529433,0.07254763067632965,29291.267962370996,29125.50458508454
30.28216551531517,0.073829473635516,29254.27098184016,29088.507604553706
30.817220627285746,0.07513396545803118,29216.640314211156,29050.876936924702
31.361729619716126,0.07646150632628938,29178.365139863672,29012.60176257722
31.91585953307325,0.07781250349352167,29139.434455759674,28973.67107847322
32.47978035925953,0.07918737140871031,29099.83707235852,28934.073695072067
33.053665093761545,0.08058653184372984,29059.561610507924,28893.79823322147
33.637689788720564,0.08201041402273583,29018.5964982918,28852.833121005347
34.23203360694033,0.08345945475383862,28976.929967831657,28811.166590545203
34.83687887684938,0.08493409856310427,28934.550052040348,28768.786674753894
35.452411148434486,0.08643479783092307,28891.444581328193,28725.68120404174
36.078819250162184,0.08796201293078736,28847.60118026222,28681.837802975766
36.71629534690626,0.08951621237052146,28803.007264180822,28637.24388689437
37.365034998898736,0.0910978729360074,28757.650035769373,28591.88665848292
38.025237221722215,0.09270747983744924,28711.516481611317,28545.753104324864
38.69710454736264,0.09434552685822283,28664.5933687586,28498.829991472147
39.380843086340484,0.09601251650635484,28616.867241499152,28451.1038642127
40.07666259093966,0.09770896016867818,28568.32441979607,28402.561042509617
40.78477651955409,0.0994353782677121,28518.95113677555,28353.187759489098
41.50540210217065,0.10119230042131303,28468.73314703339,28302.969769746935
42.238760407009465,0.1029802656051471,28417.65601202621,28251.892634739757
42.98507640834169,0.10479982231803325,28365.70509993724,28199.941722650787
43.74457905550532,0.1066515287502074,28312.86553389796,28147.102156611505
44.51750134314063,0.10853595295456009,28259.12218728985,28093.358810003396
45.30408038266666,0.11045367302089967,28204.45967953438,28038.696302247925
46.10455747502029,0.11240527725329408,28148.862371961146,27983.098994674692
46.91917818468106,0.114391364350547,28092.31436368126,27926.550986394806
47.74819241500337,0.11641254358986178,28034.799487453973,27869.03611016752
48.59185448488013,0.11846943501375118,27976.301305558365,27810.53792827191
49.45042320676088,0.12056266962024968,27916.803105704934,27751.03972841848
50.32416196604824,0.12269288955648606,27856.28789706512,27690.524519778668
51.2133388018974,0.12486074831567673,27794.738406602683,27628.97502931623
52.118226489443316,0.12706691093759973,27732.137076207713,27566.37369892126
53.039102623480474,0.1293120542126105,27668.466062375985,27502.70268508953
53.976249703621484,0.13159686688926267,27603.707248115043,27437.94387082859
54.929955220960316,0.1339220498855977,27537.84348679501,27372.080109508555
55.900511746266424,0.13628831650416648,27470.857057814726,27305.093680528273
56.88821701973784,0.13869639265085215,27402.726617940898,27236.963240654444
57.89337404233941,0.1411470170575573,27333.432715496394,27167.66933820994
58.91629116875533,0.14364094150882703,27262.95561603143,27097.192238744978
59.95728220198399,0.14617893107247612,27191.275269466707,27025.511892180253
61.01666648960402,0.14876176433429045,27118.371299915183,26952.60792262873
62.09476902174143,0.15139023363687604,27044.222999318397,26878.459622031944
63.19192053076782,0.15406514532272836,26968.809322374676,26803.045945088223
64.30845759275982,0.15678731998159562,26892.10888222532,26726.345504938865
65.44472273075155,0.1595575927022136,26814.099946909217,26648.336569622763
66.60106451981142,0.1623768133284883,26734.760436945,26568.997059658544
67.77783769397506,0.16524584672020387,26654.067924930336,26488.304547643882
68.97540325506851,0.16816557301833915,26571.999639290985,26406.23626200453
70.19412858345335,0.17113688791506995,26488.532478000547,26322.769100714093
71.43438755072901,0.1741607029285432,26403.643052408122,26237.87967512167
72.69656063442655,0.17723794568250595,26317.307871417488,26151.544494131034
73.9810350347285,0.18036956019087483,26229.517364692496,26063.753987406042
75.28820479325138,0.1835565071473334,26140.26102306104,25974.497645774587
76.61847091392706,0.1867997642200475,26049.485874193346,25883.722496906892
77.97224148601947,0.19010032635158614,25957.165676405293,25791.40229911884
79.34993180931546,0.19345920606414319,25863.274258098267,25697.510880811813
80.7519645215275,0.19687743377015182,25767.78516148466,25602.021784198205
82.17876972794703,0.200356058088386,25670.671571844516,25504.908194558062
83.63078513338932,0.20389614616564877,25571.906293704124,25406.14291641767
85.10845617646918,0.20749878400414332,25471.46174255779,25305.698365271335
86.61223616624935,0.21116507679462893,25369.30994520568,25203.546567919228
88.14258642130349,0.21489614925546344,25265.422548204453,25099.659170918
89.69997641123585,0.21869314597763564,25159.770837735883,24994.00746044943
91.28488390070184,0.22255723177589476,25052.325779819665,24886.56240253321
92.89779509597312,0.22648959204608365,24943.058103351163,24777.29472606471
94.53920479409253,0.2304914331287862,24831.938491105688,24666.175113819234
96.20961653466404,0.23456398267939904,24718.938127093315,24553.17474980686
97.90954275432507,0.23870849004474295,24604.031329983667,24438.267952697213
99.63950494394815,0.2429262266463285,24487.399630222284,24321.63625293583
101.40003380861975,0.24721848637039281,24368.938070999484,24203.17469371303
103.19166943044651,0.2515865859648294,24248.47822097819,24082.714843691738
105.01496143423708,0.25603186544312906,24125.98312576641,23960.219748479954
106.8704691561127,0.26055568849546096,24001.41775030299,23835.654373016536
108.75876181509545,0.26515944290701376,23874.74735975796,23708.983982471505
110.68041868772977,0.2698445409837319,23745.937138758785,23580.17376147233
112.63602928578825,0.27461241998557123,23614.952072631673,23449.18869534522
114.62619353711798,0.2794645425674118,23481.756925429298,23315.993548142844
116.6515219696816,0.2844023972277594,23346.31627628644,23180.552898999988
118.71263589885083,0.2894274987653768,23208.59461484862,23042.831237562164
120.81016761800929,0.2945413887439831,23068.55652528217,22902.793147995715
122.94476059252243,0.29974563596516257,22926.16703875701,22760.403661470555
125.1170696571354,0.3050418369496306,22781.39237091366,22615.628993627208
127.3277612168579,0.31043161642700134,22634.20175586526,22468.438378578805
129.57751345139988,0.31591662783421254,22484.573824910603,22318.81044762415
131.86701652321756,0.32149855382275216,22332.787174788813,22167.02379750236
134.19697278923724,0.3271791067748522,22180.184259950147,22014.420882663693
136.56809701631875,0.33296002932879937,22025.10264235795,21859.339265071496
138.98111660052652,0.3388430949135295,21867.45458362567,21701.691206339216
141.43677179027455,0.344830108292666,21707.186019458706,21541.422642172252
143.9358159134145,0.35092290611817295,21544.24938102677,21378.486003740316
146.47901560833645,0.3571233574937898,21378.599554284858,21212.836176998404
149.06715105915217,0.3634333645484208,21210.1926863639,21044.429309077444
151.70101623503442,0.3698548630196565,21038.985810270842,20873.22243298439
154.38141913378462,0.3763898228476039,20864.93683895298,20699.173461666527
157.10918202970532,0.3830402487792125,20688.004832116305,20522.24145482985
159.88514172585033,0.3898081809832731,20508.150593646827,20342.387216360374
162.7101498107341,0.39669569567628804,20325.33783410232,20159.574456815866
165.5850729195751,0.40370490575939677,20139.535539822948,19973.772162536494
168.51079300015633,0.4108379614665563,19950.723526650683,19784.96014936423
171.48820758338198,0.4180970510241735,19758.90948315011,19593.146105863656
174.51823005861584,0.4254844013223931,19564.236802060535,19398.47342477408
177.6017899538846,0.4330022785982485,19373.240326054954,19207.4769487685
180.739833221031,0.4406529891308794,19180.665613293466,19014.902236007012
183.93332252590636,0.44843887994903625,18985.083869795726,18819.320492509272
187.18323754368944,0.4563623395510827,18786.378278715063,18620.61490142861
190.49057525942527,0.4644257986377247,18584.471329063235,18418.70795177678
193.85635027387133,0.47263173085767934,18379.299568035636,18213.536190749182
197.28159511475076,0.48098265356652586,18170.806783378,18005.043406091547
200.76736055350278,0.4894811285989597,17958.941664659258,17793.178287372804
204.31471592763103,0.49812976305469414,17743.657188670695,17577.89381138424
207.92474946874648,0.5069312100982458,17524.911029563522,17359.147652277068
211.59856863640758,0.5158881697728539,17302.666983548588,17136.903606262134
215.33730045785884,0.5250033898287809,17076.89794300188,16911.134565715427
219.14209187377153,0.5342796665662453,16847.592003298858,16681.828626012404
223.01411009009394,0.543719845693251,16614.766502921088,16449.003125634634
226.95454293611772,0.5533268231985718,16378.509003355863,16212.745626069409
230.96459922887183,0.5631035462401619,16139.190949458987,15973.427572172533
235.045509143955,0.5730530140492646,15912.89398343114,15747.130606144687
239.19852459291926,0.5831782788504931,15690.908940857336,15525.145563570883
243.42491960732232,0.5934824467981697,15465.911599815185,15300.148222528731
247.7259907295661,0.6039686789292099,15237.613951381276,15071.850574094822
252.10305741063942,0.61464019213284,15005.868939317957,14840.105562031504
256.5574624148902,0.6255002601374522,14770.576317549047,14604.812940262593
261.09057223194924,0.6365522145148957,14531.658828486861,14365.895451200407
265.7037774959311,0.6477994457025108,14289.053861078608,14123.290483792154
270.3984934120433,0.6592454040432228,14042.710601693354,13876.9472244069
275.1761601907316,0.6708936008440115,13792.590063354268,13626.826686067814
280.0382434894975,0.6827476094530845,13538.667556309254,13372.9041790228
284.9862348625231,0.6948110663560857,13280.938518247636,13115.175140961182
290.02165221823753,0.7070876722916659,13019.430836082964,12853.66745879651
295.1460402849706,0.7195811933867698,12754.233267465917,12588.469890179464
300.36097108483307,0.7322954623119815,12485.577484451265,12319.814107164812
305.6680444159696,0.7452343794572804,12214.246731057152,12048.483353770698
311.0688883433332,0.7584019141285762,11972.361163931084,11806.59778664463
316.5651596981319,0.7718021057653839,11745.794309211562,11580.030931925108
322.1585445860983,0.7854390651800122,11516.954688112093,11351.19131082564
327.8507589047414,0.7993169758186495,11285.262446358836,11119.499069072383
333.64354886973587,0.813440095044728,11050.456832656944,10884.69345537049
339.53869155061403,0.8278127554449686,10812.379868418335,10646.616491131881
345.5379954159228,0.8424393661585008,10570.922683868606,10405.159306582153
351.64330088801154,0.8573244142294645,10326.006433609362,10160.243056322908
357.8564809076236,0.8724724659835132,10077.57507662431,9911.811699337857
364.1794415084625,0.8878881684286355,9825.593972155368,9659.830594868914
370.61412240191277,0.9035762506807347,9570.052915071668,9404.289537785215
377.162497572088,0.9195415254143863,9310.974774910139,9145.211397623685
383.8265758813974,0.9357888903392408,9048.43457145085,8882.671194164397
390.60840168680863,0.9523233297025039,8782.604235197778,8616.840857911324
397.51005546700105,0.9691499158179675,8513.883364295367,8348.119987008913
404.53365446059894,0.9862738106220567,8243.566668340261,8077.803291053807
411.6813533156827,1.0037002672573698,8023.155016213841,7857.391638927386
418.95534475077716,1.021434631684203,7827.401071405286,7661.637694118831
426.3578602275161,1.0394823443205397,7630.685386216449,7464.922008929994
433.8911706351949,1.0578489417110266,7432.162456599126,7266.399079312671
441.5575869874151,1.0765400582254274,7231.464994111039,7065.701616824585
449.3594611310436,1.0955614277871029,7028.38096150406,6862.617584217605
457.2991864676911,1.1149188856320114,6822.77196385066,6657.008586564205
465.3791986879456,1.1346183700988084,6614.543591051278,6448.780213764823
473.6019765185738,1.1546659244505617,6403.633495752679,6237.870118466224
481.9700424829276,1.1750676987286615,6190.007882864286,6024.244505577832
490.485963674784,1.1958299516394817,5973.66398086473,5807.900603578275
499.1523525458596,1.2169590524743812,5754.639549408358,5588.876172121903
507.97186770724136,1.2384614830636318,5533.035092276136,5367.271714989682
516.9472147449733,1.2603438397648628,5309.067327768959,5143.303950482505
526.0811470500579,1.2826128354866442,5083.229337585984,4917.465960299529
535.376466663119,1.3052753017478205,4857.16496183172,4691.401584545265
544.8360251339944,1.3283381907732408,4694.252313638645,4528.488936352191
554.4627243965102,1.3518085776265025,4555.817492543251,4390.054115256797
564.2595176587172,1.3756936623803953,4417.632857904327,4251.869480617872
574.2294103088531,1.4000007723256818,4278.810145930391,4113.046768643936
584.3754608373141,1.424737364218913,4138.960093363308,3973.196716076854
594.7007817749148,1.4499110265699524,3997.86007311148,3832.0966958250256
605.2085406477282,1.4755294819699265,3855.366845474114,3689.60346818766
615.9019609487975,1.5016005894603073,3711.384013670893,3545.620636384439
626.7843231270136,1.5281323469438468,3565.8483253513173,3400.084948064863
637.8589655934688,1.5551328936381181,3418.724766501275,3252.961389214821
649.1292857455871,1.5826105125723986,3270.0075863895368,3104.2442091030825
660.5987410093575,1.610573633128688,3119.7278674897857,2953.9644902033315
672.270849899972,1.6390308336275976,2967.9725461376734,2802.209168851219
684.1491931012155,1.6679908439599596,2814.9316163674857,2649.1682390810315
696.2374145639178,1.6974625482649075,2661.0437863076563,2495.280409021202
708.5392226238205,1.7274549876552945,2507.8663484103336,2342.1029711238793
721.0583911391901,1.757977362991253,2412.6974011915686,2246.9340239051144
733.7987606485361,1.7890390377027685,2333.848541975629,2168.0851646891747
746.7642395487849,1.8206495406621304,2255.812384858494,2090.04900757204
759.9588052942665,1.852818569107122,2177.902522453179,2012.1391451667246
773.3865056168909,1.885555991615873,2099.8108685823004,1934.0474912958462
787.0514597678773,1.9188718511342602,2021.3597174612169,1855.5963401747626
800.9578597814345,1.9527763680568233,1942.433994750768,1776.6706174643139
815.1099717607549,1.987279943362086,1862.955330909988,1697.191953623534
829.5121371867447,2.0223931618033064,1782.8707222528676,1617.1073449664134
844.1687742498675,2.0581267951555806,1702.1479222793394,1536.3845449928851
859.0843792055281,2.094491805520337,1620.7751609840734,1455.0117836976192
874.263527753392,2.1314993486881906,1538.7653212845007,1373.0019439980465
889.710876441097,2.169160777561259,1456.1675920041132,1290.404214717659
905.4311640927465,2.2074876456359087,1373.097395138745,1207.3340178522908
921.4292132626535,2.246491710547052,1289.8312246178916,1124.0678473314374
937.7099317147687,2.286184937675072,1207.4215088524227,1041.6581315659685
954.2783139282488,2.326579503816474,1162.7498171227771,996.9864398363228
971.13944262962,2.367687800919379,1126.1039131255154,960.3405358390611
988.2984903520303,2.4095224398850617,1090.2124583715708,924.4490810851165
1005.7607210220332,2.4520962544366087,1054.677579381869,888.9142020954147
1023.531491574419,2.4954223050559614,1019.3161688517883,853.552791565334
1041.6162535955775,2.5395138829905197,984.0208725230656,818.2574952366112
1060.0205549958876,2.58438451433051,948.7209707255081,782.9575934390538
1078.7500417116767,2.630047964158454,913.3671007290047,747.6037234425504
1097.810459437231,2.6765182407718964,877.9243619163407,712.1609846298863
1117.2076553874206,2.723809599980774,842.3692397760256,676.6058624895712
1136.9475800914634,2.771936549480708,806.6888635508159,640.9254862643616
1157.0362892183882,2.820913853303572,770.8824709417715,605.1190936553172
1177.4799454347394,2.870756536346675,734.9663411282601,569.2029638418057
1198.2848202951268,2.9214798889820193,698.9869993785825,533.2236220921282
1219.4572961661595,2.9730994717469454,663.0637564128976,497.3003791264433
1241.003868184383,3.0256311201176884,627.6722966077302,461.9089193212759
1262.9311462488117,3.079090949367272,609.3287143591137,443.5653370726594
1285.2458570486556,3.133495359509209,594.3915511870042,428.6281739005499
1307.9548461268996,3.1888610403286175,579.9144654693926,414.1510881829382
1331.0650799803182,3.24520497650216,565.7218791514678,399.95850186501343
1354.5836481966098,3.302544452808491,551.7312814868084,385.96790420035404
1378.5177656292872,3.3608970594307452,537.8932342435342,372.1298569570798
1402.8747746110007,3.4202806973527418,524.1743224559887,358.41094516953433
1427.662147205954,3.480713583850482,510.550423349221,344.78704606276665
1452.8874875021452,3.5422142580807536,497.00359757865795,331.2402202922036
1478.5585339440825,3.6048015867684122,483.520601666714,317.7572243802597
1504.6831617067296,3.6684947699941812,470.09233657190737,304.32895928545304
1531.2693851113975,3.733313347084718,456.71409162967075,290.9507143432164
1558.325360084307,3.7992772026067207,443.3869163315361,277.62353904508177
1585.8593866586214,3.866406572467005,430.12153748000185,264.3581601935475
1613.8799115206577,3.9347220501203046,416.9510280733604,251.18765078690612
1642.395530601103,4.004244592886786,404.01017902488536,238.24680173843106
1671.4149917120094,4.0749955283811765,396.3112423119569,230.5478650255026
1700.947197230388,4.146996561055509,390.00404575942235,224.24066847296805
1731.0012068292006,4.220269778857417,383.9177410699791,218.15436378352481
1761.5862402566402,4.2948376600061575,377.9924374021732,212.2290601157189
1792.7116801644836,4.3707230798882915,372.1994108377064,206.4360335512521
1824.3870749864366,4.447949318075227,366.5208588312284,200.7574815447741
1856.6221418673351,4.526540065464768,360.94424854029666,195.18087125384235
1889.4267696440852,4.6065194315487945,355.46009098992175,189.69671370346745
1922.8110218793092,4.687911951809452,350.06089977029944,184.29752248384514
1956.7851399485583,4.770742595245932,344.74066727513105,178.97728998867674
1991.3595461820885,4.855036772034282,339.494622493683,173.73124520722868
2026.544847062147,4.940820341322555,334.31919984975264,168.55582256329834
2062.351836476756,5.028119619163701,329.21226511459383,163.44888782813953
2098.791499030964,5.116961386588569,324.1738647172876,158.41048743083329
2135.8750134166485,5.207372897821657,319.2086530946229,153.4452758081686
2173.613755841816,5.299381888641924,314.3392162869794,148.57583900052512
2212.0193035205148,5.393016584891372,310.5513411898091,144.78796390335478
2251.103438224414,5.488305711133982,307.2679975027937,141.50462021633942
2290.8781498971084,5.585278499467574,304.0839657875124,138.3205885010581
2331.3556403323346,5.683964698491485,300.9829306071705,135.2195533207162
2372.548326917128,5.784394582432578,297.9567228019597,132.1933455155054
2414.4688464411424,5.886598960432562,294.99991405052407,129.23653676406977
2457.1300589732723,5.990609185999392,292.1083902001556,126.34501291370131
2500.545051806774,6.09645716662568,289.2788000522696,123.51542276581532
2544.7271434740705,6.204175373576993,286.50829707216786,120.74491978571356
2589.6898878325424,6.31379685185322,283.7944051617609,118.03102787530659
2635.44707822246,6.425355230325828,281.1349481749445,115.3715708884902
2682.0127516984085,6.538884732054292,278.5280215021761,112.7646442157218
2729.401193335479,6.654420184784806,275.97200567341474,110.20862838696044
2777.6269406115157,6.771997031634431,273.46565197827243,107.70227469181813
2826.704787866848,6.891651341964151,271.0083728281272,105.24499554167292
2876.6497908427714,7.013419822443916,268.60161747528724,102.83824018883294
2927.4772713002385,7.137339828313259,266.3606778072895,100.5973005208352
2979.202821720159,7.2634493748408575,264.2705703885326,98.50719310207828
3031.8423100867517,7.391787148986596,262.2307861127863,96.46740882633199
3085.4118847553837,7.52239252126961,260.23738167028716,94.47400438383286
3139.92797940648,7.655305557846166,258.2881026535646,92.52472536711028
3195.407318086904,7.790567032800812,256.3812257708622,90.61784848440792
3251.8669203404434,7.928218440654759,254.51528585622242,88.75190856976812
3309.3241064289464,8.068302009095287,252.68897430239196,86.92559701593765
3367.79650264568,8.21086071192998,250.9010917542135,85.1377144677592
3427.302046722632,8.355938282270003,249.15052289907857,83.38714561262427
3487.858993333292,8.503579225946172,247.43622205303558,81.67284476658128
3549.485919692691,8.653828835162132,245.75720514880723,79.99382786235293
3612.201731256385,8.806733202388775,244.11254689646978,78.34916961001548
3676.0256675201367,8.96233923450416,242.501384821569,76.73800753511469
3740.977307922039,9.12069466718319,240.92293941600192,75.15956212954762
3807.076577848994,9.281848079541726,239.37660260949264,73.61322532303834
3874.3437547492485,9.445848909039247,237.86839368941745,72.10501640296314
3942.7994743529666,9.61274746664494,236.40693765709207,70.64356037063777
4012.464737002717,9.782594952271745,234.97598759637748,69.21261030992318
4083.360914095769,9.955443470483008,233.5744217283269,67.81104444187261
4155.509754640305,10.13134604647685,232.20141100103692,66.43803371458262
4228.933391927385,10.310356642352781,230.85621349691465,65.09283621046035
4303.654350320845,10.492530173665806,229.53813515743923,63.77475787098493
4379.695552167157,10.677922526273017,228.24651584515908,62.48313855870478
4457.080324827384,10.86659057347787,226.9807227780541,61.21734549159979
4535.8324078333435,11.058592193477269,225.74014682813146,59.97676954167716
4615.975960170297,11.253986287117144,224.5242001659468,58.76082287949251
4697.535567688235,11.452832795961541,223.33231465160725,57.56893736515295
4780.536250644146,11.655192720681063,222.16394073796116,56.400563451506855
4865.003471377565,11.861128139766244,221.01854688007242,55.25516959361812
4950.963142121673,12.070702228571422,219.89561981665295,54.13224253019865
5038.441632952531,12.283979278695371,218.79466767712486,53.03129039067056
5127.465779878652,12.501024717704093,217.71525398790388,51.95187670144958
5218.062893073568,12.721905129202243,216.65832187023312,50.89494458377882
5310.260765253852,12.946688273259173,215.62204304773178,49.85866576127748
5404.0876802051225,13.175443107195777,214.60590005631684,48.84252276986254
5499.572421458799,13.408239806738848,213.60944450922997,47.84606722277567
5596.744281122059,13.645149787548984,212.63224581541658,46.86886852896228
5695.633068863869,13.886245727128989,211.67388686896604,45.910509582511736
5796.26912105977,14.13160158711932,210.7339624764075,44.9705851899532
5898.683310098266,14.381292635987549,209.81207849528374,44.04870120882944
6002.907053851574,14.635395472118539,208.90785123887682,43.144473952422516
6108.972325313849,14.893988047312922,208.0209070065058,42.25752972005151
6216.911662409564,15.15714969070044,207.15088168486577,41.387504398411465
6326.758177975279,15.424961133076009,206.2974203969202,40.53404311046589
6438.54556991776,15.69750453166573,205.460177189748,39.69679990329371
6552.308131551525,15.974863495330366,204.63881476672583,38.87543748027153
6668.080762119171,16.25712311021443,203.83300430901824,38.069627022563935
6785.89897749746,16.544369965848176,203.04242575086644,37.27904846441214
6905.798921092627,16.83669218171092,202.26680830410095,36.50343101764665
7027.817374928191,17.134179434263686,201.50582574520504,35.742448458750744
7151.9917709286865,17.436922984459528,200.75915829282883,34.99578100637453
7278.360202402698,17.745015705739767,200.02651380171565,34.26313651526135
7406.96143572893,18.05855211252521,199.30760737201854,33.54423008556424
7537.834922248618,18.37762838921046,198.60216088169486,32.83878359524056
7671.020810368131,18.70234241967071,197.90990272412736,32.14652543767306
7806.559957875421,19.032793817289843,197.23056759540626,31.467190308951956
7944.493944474016,19.369083955518967,196.56389630263413,30.800519016179834
8084.865084538625,19.71131599897524,195.9096355847551,30.146258298300808
8227.71644009597,20.05959493508979,195.26753794259304,29.504160656138737
8373.091834035056,20.41402760631505,194.63736147652207,28.873984190067773
8521.035863550833,20.77472274290107,194.01886973093085,28.255492444476545
8671.59391382541,21.141790996251046,193.41183154509778,27.648454258643483
8824.812171950924,21.515344972865968,192.81602091082607,27.05264362437177
8980.737641098574,21.895499268889473,192.23121684109253,26.467839554638232
9139.418154937852,22.282370505262648,191.6572038501339,25.893826563679596
9300.9023923106,22.67607736350015,191.0937708383704,25.330393551916103
9465.23989216439,23.07674062209854,190.54071016753818,24.77733288108388
9632.481068749628,23.484483193587618,189.99781955636226,24.23444226990796
9802.677227085383,23.899430162236897,189.46490112179367,23.701523835339373
9975.880578698292,24.32170882242786,188.94176125578514,23.178383969330838
10152.144257639642,24.751448717704434,188.4282105139084,22.664833227454096
10331.52233678545,25.188781680513422,187.92406350890138,22.160686222447083
10514.069844424559,25.633841872647125,187.42913880801223,21.665761521557926
10699.842781139725,26.086765826400303,186.94325883373983,21.179881547285532
10888.898136987202,26.54769248645489,186.466249767749,20.70287248129469
11081.293908979636,27.016763252504177,185.9979414577997,20.234564171345397
11277.089118877988,27.494122022630435,185.53816732755485,19.774790041100545
11476.343831297821,27.979915237448985,185.08676428914788,19.32338700269358
11679.11917213539,28.47429192503193,184.643572658408,18.880195371953704
11885.477347319527,28.977403746626237,184.20843607268222,18.445058786227918
12095.48166189463,29.489405043179012,183.78120141651087,18.017824130056567
12309.196539440947,30.01045288268519,183.36171874048114,17.598341454026837
12526.68754183796,30.540707108371635,182.94984116369255,17.186463877238253
12748.021389377014,31.080330387732797,182.5454248335654,16.78204754711109
12973.265981229157,31.629488262432343,182.14832884272838,16.384951556274075
13202.490416274919,32.18834919908722,181.75841515995774,15.995037873503435
13435.765014301853,32.75708464094837,181.3755485632007,15.612171276746409
13673.161337576741,33.335869060494836,180.9995965745009,15.236219288046613
13914.752212798974,33.92488001295728,180.63042939674534,14.867052110291041
14160.611753441677,34.524298190786745,180.26791985216695,14.504542565712654
14410.815382487872,35.13430747908662,179.91194332253957,14.14856603608527
14665.439855568058,35.75509501202324,179.5623776910086,13.799000404554306
14924.563284506783,36.38685123023361,179.2191032855005,13.455725999046194
15188.265161285206,37.02976993924741,178.88200282365966,13.11862553720536
15456.6263824271,37.68404836894128,178.55096135925916,12.787584072804862
15729.729273815567,38.34988723404327,178.2258662300399,12.462488943585612
16007.657615948545,39.02749079570704,177.90660700697077,12.143229720516473
16290.496669640263,39.71706692417335,177.5930754447279,11.829698158273601
16578.33320217695,40.418827162538996,177.28516543350324,11.521788147048937
16871.255513934706,41.132986791652584,176.98277295221928,11.219395665764978
17169.35346546749,41.859764896156385,176.685796022784,10.92241873632969
17472.718505074114,42.59938443169611,176.39413466556894,10.630757379114641
17781.443696851904,43.35207229331718,176.10769085602385,10.34431356956955
18095.623749246293,44.11805938507009,175.82636848239284,10.062991195938537
18415.35504410476,44.8975806908454,175.55007330449558,9.786696018041283
18740.73566624418,45.690875346460466,175.2787129135443,9.515335627089996
19071.865433540435,46.498186713019415,175.0121966929625,9.248819406508204
19408.845927550003,47.319762451570206,174.75043578017562,8.987058493721321
19751.78052467228,48.15585459907995,174.49334302934628,8.729965742891977
20100.774427862638,49.00671964575296,174.2408329750225,8.477455688568199
20455.9346989059,49.87261861371514,173.9928217966758,8.229444510221498
20817.370291259762,50.75381713708794,173.74922728410033,7.985849997646028
21185.19208347899,51.65058554347828,173.50996880364846,7.746591517194162
21559.512913229784,52.56319893690729,173.27496726527914,7.511589978824844
21940.447611905307,53.49193728220476,173.0441450903954,7.280767803941103
22328.113039852826,54.437085490894695,172.8174261804479,7.05404889399361
22722.62812222331,55.39893350859852,172.59473588628347,6.831358599829173
23124.113885454233,56.37777640398199,172.3760009782168,6.612623691762508
23532.693494397467,57.37391445927489,172.16114961680555,6.397772330351245
23948.49229010267,58.38765326238892,171.9501113243088,6.186734037854507
24371.637828268573,59.41930380066387,171.74281695681032,5.979439670356015
24802.25991837361,60.469182556270084,171.53919867698778,5.77582139053348
25240.490663497723,61.537611603296135,171.3391899275108,5.575812641056501
25686.464500848273,62.624918706553004,171.14272540504962,5.379348118595317
26140.3182430015,63.73143742212291,170.9497410348792,5.1863637484248954
26602.19111987292,64.8575071996853,170.76017394606185,4.996796659607554
27072.224821429278,66.00347348665076,170.57396244719274,4.810585160738441
27550.56354115518,67.1696878341349,170.3910460026938,4.627668716239498
28037.354020287512,68.35650800480414,170.21136520964112,4.447987923186815
28532.745592831954,69.5642980826283,170.03486177511178,4.271484488657478
29036.89023137437,70.7934285845711,169.86147849403707,4.098101207582772
29549.942593701875,72.04427657425468,169.69115922754756,3.927781941093258
30072.060070247673,73.31722577763266,169.52384888179876,3.7604715953444554
30603.402832373922,74.61266670070607,169.35949338726425,3.596116100809951
31144.133881508256,75.93099674932093,169.19803967848364,3.434662392029338
31694.41909914795,77.27262035108075,169.03943567425506,3.2760583878007594
32254.42729774788,78.63794907941411,168.88363025826007,3.120252971805769
32824.33027250755,80.02740177983415,168.7305732601103,2.967195973656004
33404.30285407325,81.44140469842897,168.58021543680402,2.8168381503497244
33994.522962171046,82.88039161262174,168.43250845458573,2.669131168131429
34595.17166018807,84.34480396424259,168.28740487119367,2.524027584739372
35206.43321071757,85.83509099495043,168.14485811849056,2.38148083203626
35828.4951320857,87.35170988404802,168.00482248546479,2.241445199010485
36461.54825587705,88.89512588873227,167.86725310159432,2.1038758151400145
37105.78678547632,90.46581248682173,167.73210592056532,1.9687286341110166
37761.408355645,92.06425152200778,167.59933770433295,1.8359604178786526
38428.61409315004,93.69093335167021,167.46890600752212,1.7055287210678216
39107.60867846412,95.34635699730582,167.34076916215392,1.5773918756996181
39798.600408556085,97.03103029761465,167.2148862626979,1.4515089762435878
40501.801260790446,98.74547006429026,167.09121715142717,1.3278398649728729
41217.42695795671,100.49020224056456,166.96972240408732,1.2063451176330204
41945.69703444692,102.26576206255207,166.8503633158719,1.0869860294176021
42686.834903602896,104.07269422344591,166.73310188765976,0.9697246012054563
43441.0679262533,105.91155304061476,166.61790081256513,0.8545235261108246
44208.62748046185,107.78290262565248,166.5047234627728,0.7413461763185012
44989.7490325074,109.68731705743127,166.39353387658727,0.6301565901329695
45784.672209119104,111.62538055821467,166.28429674584243,0.520919459388125
46593.640870986965,113.5976876728801,166.17697740345278,0.41360011699848087
47416.90318757174,115.60484345130914,166.0715418113367,0.3081645248823861
48254.711713236626,117.6474636340006,165.96795654849421,0.20457926203991406
49107.32346472365,119.7261748409619,165.8661887993769,0.1028115129226137
49975.0,121.84161476394041,165.7662063424678,0.002829056013496256


==> figures/pgfplots/data/cifar10_lawfit_l2.csv <==
n,x,fit,excess
8.0,0.009410835559764014,25597.78446845923,25487.55334311388
8.141351875697254,0.009577115467045396,25593.599353696467,25483.368228351115
8.285201295489903,0.009746333371424908,25589.342316427486,25479.111191082135
8.431592388445756,0.009918541184327613,25585.012121621377,25474.780996276026
8.580570063348446,0.010093791734400764,25580.60751305792,25470.376387712568
8.7321800224742,0.010272138783720141,25576.12721296438,25465.89608761903
8.886468775612055,0.010453637044282814,25571.569921646165,25461.338796300814
9.043483654331787,0.010638342194791274,25566.934317111034,25456.703191765682
9.203272826503948,0.010826310897734153,25562.219054686986,25451.987929341634
9.365885311076436,0.011017600816768697,25557.42276663357,25447.191641288216
9.531370993112192,0.011212270634410432,25552.544061746506,25442.312936401155
9.699780639092545,0.01141038007003533,25547.581524955604,25437.35039961025
9.871165912491003,0.01161198989820009,25542.533716915757,25432.302591570406
10.045579389622178,0.011817161967286108,25537.399173590944,25427.168048245592
10.223074575770777,0.01202595921847288,25532.17640583115,25421.945280485797
10.403705921605546,0.012238445705046614,25526.86389894196,25416.632773596608
10.587528839883246,0.012454686612050037,25521.4601122469,25411.228986901548
10.774599722447778,0.012674748276279377,25515.963478642203,25405.73235329685
10.964975957529672,0.012898698206634713,25510.372404144004,25400.141278798652
11.15871594735119,0.013126605104829795,25504.685267427747,25394.454142082395
11.355879126042565,0.013358538886467907,25498.900419359787,25388.669294014435
11.556525977874738,0.013594570702490023,25493.01618252089,25382.785057175537
11.760718055814323,0.013834772961002016,25487.030850721643,25376.79972537629
11.968518000406318,0.014079219349487434,25480.942688509564,25370.711563164212
12.179989558990538,0.014327984857412822,25474.749930667742,25364.51880532239
12.395197605257579,0.01458114579923247,25468.45078170497,25358.21965635962
12.614208159150243,0.014838779837799559,25462.04341533713,25351.81228999178
12.837088407116685,0.01510096600819101,25455.52597395967,25345.294848614318
13.063906722721368,0.015367784741953302,25448.89656811112,25338.665442765767
13.294732687620195,0.015639317891776642,25442.153275927394,25331.922150582042
13.52963711290629,0.01591564875660518,25435.294142586816,25325.063017241464
13.768692060832855,0.016196862107190787,25428.317179745558,25318.086054400206
14.011970866919931,0.016483044212098435,25421.220364963552,25310.9892396182
14.259548162451738,0.016774282864171052,25414.001641120496,25303.770515775144
14.511499897371479,0.01707066740746192,25406.65891582192,25296.42779047657
14.767903363580723,0.017372288764643008,25399.19006079508,25288.95893544973
15.02883721865047,0.017679239464897592,25391.592911274547,25281.361785929195
15.294381509951094,0.017991613672305624,25383.865265377302,25273.63414003195
15.564617699208723,0.018309507214730725,25376.004883467118,25265.773758121766
15.839628687495459,0.01863301761321756,25368.00948750812,25257.778362162768
16.119498840661148,0.01896224411190859,25359.876760407285,25249.645635061934
16.40431401521455,0.019297287708489534,25351.604345345724,25241.373220000372
16.69416158466172,0.01963825118517261,25343.189845098495,25232.958719753144
16.98913046630984,0.019985239140227356,25334.630821342886,25224.399695997534
17.28931114854463,0.020338358020068528,25325.9247939548,25215.69366860945
17.594795718589666,0.020697716151910905,25317.069240293175,25206.838114947823
17.905677890756248,0.02106342377700115,25308.061594472158,25197.830469126806
18.22205303519241,0.021435593084436814,25298.899246620902,25188.66812127555
18.54401820713983,0.021814338245582852,25289.579542130643,25179.34841678529
18.871672176707744,0.0221997754490963,25280.099780889035,25169.868655543683
19.205115459172916,0.02259202293656976,25270.457216501323,25160.22609115597
19.544450345814965,0.022991201038804695,25260.64905549829,25150.417930152937
19.889780935296574,0.02339743221272567,25250.672456530625,25140.441331185273
20.241213165598037,0.023810841078946692,25240.524529549664,25130.293404204313
20.59885484651619,0.02423155446000148,25230.202334974005,25119.971209628653
20.962815692737514,0.024659701419249162,25219.702882842037,25109.471757496685
21.33320735749556,0.025095413300467315,25209.023131949954,25098.792006604603
21.710143466823126,0.025538823768144682,25198.159988975094,25087.928863629742
22.093739654409614,0.025990068848485787,25187.110307584324,25076.879182238972
22.484113597074323,0.026449286971140077,25175.870887527246,25065.639762181894
22.881385050866406,0.026916619011668287,25164.438473713923,25054.20734836857
23.2856758878028,0.027392208334759256,25152.809755276914,25042.578629931562
23.6971101332552,0.027876200838210276,25140.981364617357,25030.750239272005
24.115814003997716,0.028368744997684586,25128.949876434723,25018.71875108937
24.541915946926622,0.02886999191225957,25116.711806740146,25006.480681394794
24.975546678464426,0.029380095350779876,25104.263611852886,24994.032486507534
25.416839224660094,0.029899211799029504,25091.601687379763,24981.37056203441
25.86592896199776,0.0304275005077373,25078.722367177164,24968.491241831813
26.322953658926544,0.030965123541430772,25065.621922295464,24955.390796950112
26.788053518124215,0.03151224582815311,25052.296559905422,24942.06543456007
27.26137121950737,0.032069035210058404,25038.74242220637,24928.51129686102
27.743051964001946,0.032635662494901296,25024.955585315824,24914.72445997047
28.233243518086717,0.03321230150843592,25010.932058140224,24900.700932794873
28.732096259124074,0.03379912914774093,24996.66778122649,24886.436655881138
29.239763221491742,0.034396325435486805,24982.158625594057,24871.927500248705
29.756400143529433,0.03500407357516173,24967.400391547108,24857.169266201756
30.28216551531517,0.03562256000727344,24952.388807466585,24842.157682121233
30.817220627285746,0.03625197446654422,24937.11952858179,24826.888403236437
31.361729619716126,0.03689251004011611,24921.588135721093,24811.35701037574
31.91585953307325,0.03754436322678488,24905.790134042552,24795.5590086972
32.47978035925953,0.038207733997280544,24889.720951738673,24779.48982639332
33.053665093761545,0.03888282585561271,24873.37593872534,24763.14481337999
33.637689788720564,0.03956984590150029,24856.750365305135,24746.519239959784
34.23203360694033,0.04026900489390385,24839.83942080833,24729.60829546298
34.83687887684938,0.04098051731568075,24822.638212211124,24712.407086865773
35.452411148434486,0.04170460143938268,24805.141762730444,24694.910637385092
36.078819250162184,0.04244147939421559,24787.345010395078,24677.113885049726
36.71629534690626,0.043191377234182926,24769.24280659255,24659.011681247197
37.365034998898736,0.043954525007432896,24750.82991459152,24640.598789246167
38.025237221722215,0.0447311568268307,24732.10100803926,24621.869882693907
38.69710454736264,0.04552151094177826,24713.05066943366,24602.819544088306
39.380843086340484,0.04632582981130248,24693.67338856962,24583.442263224268
40.07666259093966,0.047144360178434895,24673.963560959157,24563.732435613805
40.78477651955409,0.047977353145906,24653.91548622492,24543.684360879568
41.50540210217065,0.048825064253176446,24633.523366466718,24523.292241121366
42.238760407009465,0.04968775355482962,24612.78130460058,24502.550179255228
42.98507640834169,0.050565685700349396,24591.68330267001,24481.45217732466
43.74457905550532,0.05145913001530719,24570.223260129544,24459.992134784192
44.51750134314063,0.05236836058398376,24548.394972163816,24438.163846818465
45.30408038266666,0.05329365633345084,24526.192127764094,24415.961002418742
46.10455747502029,0.054235301119138095,24503.608307966017,24393.377182620665
46.91917818468106,0.05519358381191256,24480.63698410432,24370.405858758968
47.74819241500337,0.056168798386696014,24457.271515896544,24347.040390551192
48.59185448488013,0.05716124401264855,24433.505149545294,24323.27402419994
49.45042320676088,0.05817122514494561,24409.33101580918,24299.09989046383
50.32416196604824,0.059199051618176304,24384.742128041897,24274.511002696545
51.2133388018974,0.060245038741392275,24359.73138019853,24249.500254853177
52.118226489443316,0.06130950739483599,24334.291544808857,24224.060419463505
53.039102623480474,0.06239278412837786,24308.415270917038,24198.184145571686
53.976249703621484,0.06349520126169286,24282.09508198715,24171.8639566418
54.929955220960316,0.06461709698620728,24255.32337377425,24145.092248428897
55.900511746266424,0.06575881546884625,24228.092412160393,24117.86128681504
56.88821701973784,0.06692070695761515,24200.394330955438,24090.163205610086
57.89337404233941,0.06810312788904582,24172.221129662594,24061.990004317242
58.91629116875533,0.06930644099754164,24143.564671210188,24033.333545864836
59.95728220198399,0.07053101542665462,24114.416679657912,24004.18555431256
61.01666648960402,0.07177722684232835,24084.76873834746,23974.537613002107
62.09476902174143,0.07304545754814214,24054.61229110815,23944.3811657628
63.19192053076782,0.07433609660259143,24023.938626018673,23913.70750067332
64.30845759275982,0.07564953993844002,23992.73888748146,23882.50776213611
65.44472273075155,0.07698619048418162,23961.00406899381,23850.77294364846
66.60106451981142,0.07834645828764733,23928.725010504,23818.49388515865
67.77783769397506,0.07973076064179678,23895.892395812218,23785.661270466866
68.97540325506851,0.08113952221273266,23862.496749939368,23752.265624594016
70.19412858345335,0.0825731751699763,23828.52843645665,23718.2973111113
71.43438755072901,0.08403215931904555,23793.977654774244,23683.746529428892
72.69656063442655,0.08551692223637526,23758.83443738848,23648.603312043128
73.9810350347285,0.0870279194066213,23723.088647087734,23612.857521742382
75.28820479325138,0.0885656143623907,23686.729974118007,23576.498848772655
76.61847091392706,0.0901304788264412,23649.747933310853,23539.5168079655
77.97224148601947,0.09172299285639236,23612.131861180536,23501.900735835185
79.34993180931546,0.09334364499199445,23573.87091300921,23463.63978766386
80.7519645215275,0.09499293240499912,23534.954059983724,23424.722934638372
82.17876972794703,0.0966713610516778,23495.370086704406,23385.138961359055
83.63078513338932,0.09837944582803548,23455.107621247025,23344.876495901673
85.10845617646918,0.10011771072776667,23414.155158421123,23303.92403307577
86.61223616624935,0.10188668900300227,23372.500774032113,23262.26964868676
88.14258642130349,0.10368692332789695,23330.1324661814,23219.901340836048
89.69997641123585,0.10551896596510645,23287.03803187297,23176.806906527618
91.28488390070184,0.1073833789352068,23243.205061777215,23132.973936431863
92.89779509597312,0.10928073418910686,23198.620936529227,23088.389811183875
94.53920479409253,0.11121161378350732,23153.272823199015,23043.041697853663
96.20961653466404,0.11317661005945952,23107.147671784813,22996.91654643946
97.90954275432507,0.11517632582407968,23060.232211699495,22950.001086354143
99.63950494394815,0.11721137453547369,23012.512948249936,22902.281822904584
101.40003380861975,0.119282380490929,22963.97615912678,22853.74503378143
103.19166943044651,0.12138997901843239,22914.607890945947,22804.376765600595
105.01496143423708,0.12353481667157061,22864.393955935622,22754.16283059027
106.8704691561127,0.12571755142787608,22813.319929002628,22703.088803657276
108.75876181509545,0.1279388528906756,22761.371145880057,22651.140020534705
110.68041868772977,0.1301994024945071,22708.532705245638,22598.301579900286
112.63602928578825,0.13249989371416462,22654.78950073381,22544.558375388457
114.62619353711798,0.13484103227743774,22600.128442514295,22489.897317168943
116.6515219696816,0.13722353638160908,22544.532120772063,22434.30099542671
118.71263589885083,0.13964813691377792,22487.983979674555,22377.752854329203
120.81016761800929,0.1421155776750766,22430.467777467427,22320.236652122076
122.94476059252243,0.14462661560884793,22371.967016691557,22261.735891346205
125.1170696571354,0.14718202103285513,22312.46493028943,22202.233804944077
127.3277612168579,0.14978257787559343,22251.944474980064,22141.713349634712
129.57751345139988,0.15242908391677923,22190.38832642081,22080.157201075457
131.86701652321756,0.15512235103208558,22127.77887514143,22017.54774979608
134.19697278923724,0.1578632054422047,22064.09822306745,21953.867097722097
136.56809701631875,0.16065248796630927,21999.328180774915,21889.097055429564
138.98111660052652,0.16349105427999297,21933.450265944597,21823.219140599245
141.43677179027455,0.16637977517776792,21866.44570411987,21756.214578774518
143.9358159134145,0.169319536840201,21798.295434552347,21688.064309206995
146.47901560833645,0.1723112411057701,21728.980129515618,21618.749004170266
149.06715105915217,0.17535580574752288,21658.480261635934,21548.249136290582
151.70101623503442,0.17845416475462497,21586.776530091967,21476.545404746616
154.38141913378462,0.1816072686188816,21513.8764490197,21403.645323674347
157.10918202970532,0.18481608462632354,21439.73860160368,21329.507476258328
159.88514172585033,0.18808159715394268,21364.33471932448,21254.10359397913
162.7101498107341,0.19140480797167328,21287.643071481918,21177.411946136566
165.5850729195751,0.19478673654970682,21209.641766371267,21099.410641025916
168.51079300015633,0.198228420371238,21130.308630873606,21020.077505528254
171.48820758338198,0.2017309152507355,21049.621176693192,20939.39005134784
174.51823005861584,0.20529529565783736,20967.556587927502,20857.32546258215
177.6017899538846,0.20892265504696955,20884.091717681502,20773.86059233615
180.739833221031,0.21261410619278698,20799.20309121218,20688.97196586683
183.93332252590636,0.21637078153154285,20712.866916758052,20602.6357914127
187.18323754368944,0.22019383350848837,20625.059108732512,20514.82798338716
190.49057525942527,0.2240844349314128,20535.75533495987,20425.52420961452
193.85635027387133,0.22804377933042708,20444.931119084093,20334.69999373874
197.28159511475076,0.23207308132410787,20352.562099812585,20242.330974467233
200.76736055350278,0.23617357699210836,20258.624936135366,20148.393810790014
204.31471592763103,0.24034652425435413,20163.136426690457,20052.905301345105
207.92474946874648,0.2445932032569379,20066.276240133673,19956.04511478832
211.59856863640758,0.24891491676483385,19967.779584656677,19857.548459311325
215.33730045785884,0.2533129905615507,19867.61204394378,19757.38091859843
219.14209187377153,0.2577887738558452,19765.743904489776,19655.512779144425
223.01411009009394,0.2623436396956228,19662.146073596585,19551.914948251233
226.95454293611772,0.26697898538915066,19556.789485218047,19446.558359872695
230.96459922887183,0.2716962329337139,19449.644927461533,19339.41380211618
235.045509143955,0.27649682945184617,19340.682992762202,19230.45186741685
239.19852459291926,0.2813822476352664,19229.874086063006,19119.642960717654
243.42491960732232,0.28635398619666064,19117.188479166045,19006.957353820693
247.7259907295661,0.29141357032944637,19002.59642404263,18892.365298697277
252.10305741063942,0.29656255217565924,18886.068367991007,18775.837242645655
256.5574624148902,0.30180251130210856,18767.575383046467,18657.344257701116
261.09057223194924,0.3071350551849453,18647.09014258632,18536.859017240968
265.7037774959311,0.31256181970279173,18524.589752681353,18414.358627336
270.3984934120433,0.31808446963858406,18400.070331764968,18289.839206419616
275.1761601907316,0.32370469919028194,18274.61051897023,18164.379393624877
280.0382434894975,0.3294242324906021,18147.60389448339,18037.372769138037
284.9862348625231,0.33524482413593637,18018.492146924447,17908.261021579096
290.02165221823753,0.3411682597246127,17887.22403133773,17776.992905992378
295.1460402849706,0.3471963564046679,17753.757946754868,17643.526821409516
300.36097108483307,0.3533309634312997,17618.055268796936,17507.824143451584
305.6680444159696,0.3595739627341666,17480.078705667565,17369.847580322214
311.0688883433332,0.36592726949471266,17339.791766713704,17229.560641368353
316.5651596981319,0.37239283273369417,17197.15864434104,17086.92751899569
322.1585445860983,0.3789726359090843,17052.144340180814,16941.913214835462
327.8507589047414,0.3856686975245448,16904.71503407944,16794.483908734088
333.64354886973587,0.3924830717486466,16754.838820230318,16644.607694884966
339.53869155061403,0.39941784904503297,16602.487164732,16492.256039386648
345.5379954159228,0.40647515681371765,16447.63810391736,16337.40697857201
351.64330088801154,0.41365716004371195,16290.28487136576,16180.053746020409
357.8564809076236,0.42096606197718456,16130.472068641917,16020.240943296565
364.1794415084625,0.4284041047853547,15971.1941734012,15860.963048055848
370.61412240191277,0.43597357025633166,15813.108843504475,15702.877718159123
377.162497572088,0.4436767804951018,15652.585950829294,15542.354825483942
383.8265758813974,0.4515160986358894,15489.493364961394,15379.262239616042
390.60840168680863,0.45949392956710056,15323.7576031575,15213.52647781215
397.51005546700105,0.4676127206690774,15155.321649283387,15045.090523938035
404.53365446059894,0.4758749625648866,14984.13597406374,14873.904848718388
411.6813533156827,0.48428318988437496,14810.155612203314,14699.924486857963
418.95534475077716,0.4928399820417257,14633.339224680236,14523.108099334884
426.3578602275161,0.5015479640267504,14453.64915193052,14343.418026585168
433.8911706351949,0.5104098072101659,14271.052278948719,14160.821153603367
441.5575869874151,0.5194282301630947,14085.521982871625,13975.290857526274
449.3594611310436,0.5286059994910525,13897.042092754946,13786.810967409594
457.2991864676911,0.5379459306826627,13705.61557177402,13595.384446428669
465.3791986879456,0.547450888973375,13511.287529450363,13401.056404105011
473.6019765185738,0.5571237902244395,13314.236836651895,13204.005711306543
481.9700424829276,0.5669676018174135,13121.842508080634,13011.611382735282
490.485963674784,0.5769853435644722,12939.002906854923,12828.771781509571
499.1523525458596,0.5871800886348049,12753.802043814094,12643.570918468742
507.97186770724136,0.597554964497381,12565.895993458114,12455.664868112763
516.9472147449733,0.6081131538803698,12375.138700186115,12264.907574840763
526.0811470500579,0.6188578957475157,12181.43646232455,12071.205336979197
535.376466663119,0.6297924862917617,11984.71879371788,11874.487668372529
544.8360251339944,0.6409202799464344,11784.92889007307,11674.697764727718
554.4627243965102,0.652244690414289,11582.020218263558,11471.789092918207
564.2595176587172,0.6637691917147432,11375.955935522032,11265.72481017668
574.2294103088531,0.6754973192496093,11166.710377115414,11056.479251770063
584.3754608373141,0.6874326708876598,10954.273062707154,10844.041937361802
594.7007817749148,0.6995789080683534,10738.657217679074,10628.426092333722
605.2085406477282,0.7119397569250657,10519.9188430973,10409.68771775195
615.9019609487975,0.7245190094281664,10298.208148738137,10187.977023392785
626.7843231270136,0.7373205245482898,10073.981092627208,9963.749967281856
637.8589655934688,0.7503482294401634,9864.791342304436,9754.560216959084
649.1292857455871,0.7636061206473483,9677.441976623457,9567.210851278105
660.5987410093575,0.777098265328275,9488.399547668168,9378.168422322817
672.270849899972,0.790828802503929,9297.02542177852,9186.794296433169
684.1491931012155,0.8048019443275969,9103.066983859637,8992.835858514285
696.2374145639178,0.8190219773770346,8906.377534723422,8796.14640937807
708.5392226238205,0.8334932639694751,8706.857579352136,8596.626454006784
721.0583911391901,0.8482202434998649,8504.435070367204,8394.203945021853
733.7987606485361,0.8632074338027508,8299.057910073312,8188.826784727959
746.7642395487849,0.8784594325382297,8090.692012179701,7980.4608868343485
759.9588052942665,0.8939809186023825,7879.3232337069485,7769.092108361596
773.3865056168909,0.9097766535626335,7664.963811209128,7554.732685863775
787.0514597678773,0.9258514831184644,7447.666787336974,7337.435661991622
800.9578597814345,0.9422103385879503,7227.559448923717,7117.328323578365
815.1099717607549,0.9588582384205442,7004.937737014765,6894.706611669412
829.5121371867447,0.9758002897366077,6780.699843843436,6670.468718498083
844.1687742498675,0.9930416898941317,6590.862506848151,6480.631381502798
859.0843792055281,1.010587728083147,6428.403367880553,6318.1722425352
874.263527753392,1.0284437869482943,6265.2462201176895,6155.015094772337
889.710876441097,1.0466153442400852,6100.589366950064,5990.358241604711
905.4311640927465,1.065107974495318,5934.102338523227,5823.871213177875
921.4292132626535,1.083927350747195,5765.597524935163,5655.3663995898105
937.7099317147687,1.1030792462656538,5594.953062611328,5484.721937265976
954.2783139282488,1.1225695363284514,5422.085589299469,5311.854463954116
971.13944262962,1.142404200023529,5246.939403577616,5136.708278232263
988.2984903520303,1.1625893220832473,5069.483195789232,4959.252070443879
1005.7607210220332,1.1831310947510054,4889.712038324848,4779.480912979496
1023.531491574419,1.2040358196808554,4707.655480270388,4597.424354925035
1041.6162535955775,1.225309909870679,4523.396661165595,4413.165535820242
1060.0205549958876,1.2469598916295106,4337.118756453766,4226.887631108413
1078.7500417116767,1.268992406579645,4149.246340499005,4039.015215153652
1097.810459437231,1.2914142136940954,3961.262101186855,3851.0309758415024
1117.2076553874206,1.3142321913700648,3828.922760846303,3718.6916355009503
1136.9475800914634,1.3374533395390484,3713.7604714070017,3603.529346061649
1157.0362892183882,1.361084781814226,3598.708040497255,3488.476915151902
1177.4799454347394,1.3851337676757796,3483.059646532259,3372.8285211869065
1198.2848202951268,1.4096076746948514,3366.4992881425665,3256.268162797214
1219.4572961661595,1.4345140107967713,3248.8442688113796,3138.613143466027
1241.003868184383,1.4598604165642857,3129.9762512730686,3019.745125927716
1262.9311462488117,1.4856546675814806,3009.815386236683,2899.5842608913304
1285.2458570486556,1.511904676819108,2888.3095603116653,2778.0784349663127
1307.9548461268996,1.538618497062087,2765.4309088213886,2655.199783476036
1331.0650799803182,1.5658043233798637,2641.177532583657,2530.9464072383043
1354.5836481966098,1.5934704956404404,2515.581455346523,2405.3503300011703
1378.5177656292872,1.6216255010688163,2388.728355359274,2278.497230013921
1402.8747746110007,1.6502779768506415,2260.808513228023,2150.5773878826703
1427.662147205954,1.6794367127818546,2132.290544576627,2022.0594192312742
1452.8874875021452,1.7091106539651728,2008.5616159824087,1898.330490637056
1478.5585339440825,1.7393089035541898,1940.755851826889,1830.5247264815364
1504.6831617067296,1.7700407255459796,1875.1685115836879,1764.9373862383352
1531.2693851113975,1.8013155476230394,1810.023507792098,1699.7923824467453
1558.325360084307,1.8331429640454322,1744.870311431793,1634.6391860864403
1585.8593866586214,1.8655327385940628,1679.4878753002838,1569.2567499549311
1613.8799115206577,1.8984948075659258,1613.7434582867259,1503.5123329413732
1642.395530601103,1.9320392828222932,1547.5493596105948,1437.3182342652422
1671.4149917120094,1.9661764548907565,1480.8456144114134,1370.6144890660607
1700.947197230388,2.0009167961220835,1413.5925048522943,1303.3613795069416
1731.0012068292006,2.0362709639028327,1345.7680550903597,1235.536929745007
1761.5862402566402,2.0722498039247728,1277.3693014516937,1167.138176106341
1792.7116801644836,2.108864353512027,1208.4183823301605,1098.1872569848078
1824.3870749864366,2.1461258450070266,1138.9783801920587,1028.747254846706
1856.6221418673351,2.184045709216293,1069.197633715498,958.9665083701453
1889.4267696440852,2.222635578917076,999.4904024853098,889.2592771399572
1922.8110218793092,2.261907292425998,944.6927006362605,834.461575290908
1956.7851399485583,2.301872897230712,913.3573188707455,803.126193525393
1991.3595461820885,2.342544653685741,883.0067530845826,772.77562773923
2026.544847062147,2.3839350387736222,853.0580010257132,742.8268756803607
2062.351836476756,2.4260567499325094,823.2988500865212,713.0677247411686
2098.791499030964,2.468922708951377,793.615258893293,683.3841335479405
2135.8750134166485,2.5125460659341043,763.9352885163786,653.704163171026
2173.613755841816,2.556940203333547,734.2097445230735,623.9786191777209
2212.0193035205148,2.602118740056911,704.4039331401093,594.1728077947567
2251.103438224414,2.6480955356436686,674.4939613732151,564.2628360278626
2290.8781498971084,2.694884694517263,644.4655046544042,534.2343793090516
2331.3556403323346,2.742500570311992,614.3145979273783,504.0834725820257
2372.548326917128,2.790957770276291,584.0512572908623,473.82013194550973
2414.4688464411424,2.8402711597538377,553.7094194641397,443.4782941187872
2457.1300589732723,2.89045586674384,523.3780761243443,413.1469507789917
2500.545051806774,2.941527286541892,493.37896021672503,383.1478348713725
2544.7271434740705,2.9935010864628104,476.16773670097894,365.9366113556264
2589.6898878325424,3.046393210646971,463.50533168819396,353.2742063428414
2635.44707822246,3.100219884951512,451.25272727089356,341.021601925541
2682.0127516984085,3.1549976219279894,439.2447883779559,329.01366303260335
2729.401193335479,3.2107432258879824,427.40689536289267,317.1757700175401
2777.6269406115157,3.2674737980581723,415.69503130783744,305.4639059624849
2826.704787866848,3.325206741826566,404.07968189576246,293.8485565504099
2876.6497908427714,3.383959768081358,392.53964971390843,282.3085243685559
2927.4772713002385,3.443750900644151,381.0592570892707,270.82813174391816
2979.202821720159,3.5045984817991704,369.62705189561626,259.3959265502637
3031.8423100867517,3.5665211779201846,358.2353990816437,248.00427373629117
3085.4118847553837,3.629537985196809,346.8808816646826,236.64975631933004
3139.92797940648,3.693668235462059,335.56598575095904,225.3348604056065
3195.407318086904,3.7589316021227996,324.30407091050597,214.07294556515342
3251.8669203404434,3.825348106195017,313.13805091830386,202.9069255729513
3309.3241064289464,3.8929381224457247,303.24479391838264,193.0136685730301
3367.79650264568,3.961722385643356,297.6828095632048,187.45168421785223
3427.302046722632,4.031721996918666,292.3971061962656,182.16598085091306
3487.858993333292,4.102958430237957,287.2736218634798,177.04249651812722
3549.485919692691,4.175453538990706,282.27520575868766,172.0440804133351
3612.201731256385,4.24922956269359,277.3816845898106,167.15055924445807
3676.0256675201367,4.324309133812968,272.57979371930435,162.3486683739518
3740.977307922039,4.400715284707872,267.85987897764716,157.6287536322946
3807.076577848994,4.47847145469575,263.21449920127594,152.9833738559234
3874.3437547492485,4.557601497242982,258.6377569380481,148.40663159269553
3942.7994743529666,4.63812968728247,254.1249822109234,143.89385686557085
4012.464737002717,4.720080728660541,249.67264790649728,139.44152256114472
4083.360914095769,4.803479761715369,245.2785320686184,135.04740672326585
4155.509754640305,4.888352370989401,240.94234698631283,130.71122164096028
4228.933391927385,4.97472459307796,236.6678328435455,126.43670749819294
4303.654350320845,5.062622924616563,232.47436797247062,122.24324262711805
4379.695552167157,5.152074330409371,229.2197600355575,118.98863469020493
4457.080324827384,5.243106251701261,226.39563080927257,116.16450546392001
4535.8324078333435,5.335746614596007,223.65717193106994,113.42604658571737
4615.975960170297,5.430023838623309,220.99033365082036,110.7592083054678
4697.535567688235,5.525966845457084,218.38803269516572,108.15690734981315
4780.536250644146,5.6236050677878575,215.8455399224423,105.61441457708973
4865.003471377565,5.72296845835192,213.3592602550163,103.12813490966373
4950.963142121673,5.824087499119951,210.92626151675427,100.6951361714017
5038.441632952531,5.926993210648143,208.54405497302764,98.31292962767508
5127.465779878652,6.0317171615943925,206.21048402232339,95.97935867697082
5218.062893073568,6.138291478402728,203.92367139988812,93.69254605453555
5310.260765253852,6.246748855158827,201.68201145629124,91.45088611093867
5404.0876802051225,6.357122563619623,199.48422312759453,89.25309778224197
5499.572421458799,6.469446463420244,197.32955171373388,87.09842636838131
5596.744281122059,6.583755012461169,195.2186466169667,84.98752127161414
5695.633068863869,6.700083277478992,193.2232236959183,82.99209835056574
5796.26912105977,6.818466944803924,191.3900062921831,81.15888094683054
5898.683310098266,6.938942331307407,189.60217901102868,79.37105366567611
6002.907053851574,7.061546395543078,187.8556575762022,77.62453223084962
6108.972325313849,7.186316749084728,186.1483066693758,75.91718132402325
6216.911662409564,7.3132916680644415,184.47853253557327,74.2474071902207
6326.758177975279,7.4425101049146924,182.84499347221637,72.6138681268638
6438.54556991776,7.5740117003178895,181.24649747097075,71.01537212561819
6552.308131551525,7.707836795366999,179.6819559876368,69.45083064228423
6668.080762119171,7.8440264439411775,178.15035998512917,67.9192346397766
6785.89897749746,7.98262242529992,176.65076689577788,66.41964155042531
6905.798921092627,8.123667256899807,175.18229456360277,64.9511692182502
7027.817374928191,8.2672042074377,173.74412230227045,63.51299695691789
7151.9917709286865,8.41327731012441,172.33550590218246,62.104380556829895
7278.360202402698,8.561931376192813,170.95584641273413,60.724721067381566
7406.96143572893,8.713212008644817,169.60909965681861,59.37797431146605
7537.834922248618,8.867165616241037,168.30580518670877,58.0746798413562
7671.020810368131,9.023839427737771,167.0300997500546,56.79897440470204
7806.559957875421,9.183281506375485,165.78091014433838,55.54978479898581
7944.493944474016,9.345540764623243,164.55746702799325,54.32634168264069
8084.865084538625,9.510666979183823,163.35908497573442,53.12795963038185
8227.71644009597,9.678710806263767,162.18512405101734,51.95399870566477
8373.091834035056,9.849723797113349,161.0349764826609,50.80385113730834
8521.035863550833,10.02375841384108,159.90806045316893,49.67693510781636
8671.59391382541,10.200868045507672,158.803816626159,48.57269128080644
8824.812171950924,10.381107024504256,157.72170597987935,47.49058063452678
8980.737641098574,10.564530643220206,156.66120842583496,46.43008308048239
9139.418154937852,10.751195171005243,155.62182212970254,45.39069678434997
9300.9023923106,10.941157871431347,154.60306405254272,44.371938707190154
9465.23989216439,11.134477019859693,153.6044752399157,43.373349894563134
9632.481068749628,11.331211921317834,152.62608717387056,42.39496182851799
9802.677227085383,11.531422928693003,151.66791737116526,41.43679202581269
9975.880578698292,11.735171461246637,150.72862820273053,40.49750285737797
10152.144257639642,11.942520023456147,149.80777656068992,39.57665121533735
10331.52233678545,12.15353222418959,148.90494612014126,38.673820774788695
10514.069844424559,12.368272796219141,148.01973563730738,37.78861029195481
10699.842781139725,12.58680761607925,147.15175630356848,36.92063095821591
10888.898136987202,12.80920372427591,146.30063057381852,36.06950522846596
11081.293908979636,13.035529345852742,145.46599144484065,35.23486609948809
11277.089118877988,13.2658539113206,144.64748192116463,34.41635657581206
11476.343831297821,13.50024807795699,143.84475457926126,33.613629233908696
11679.11917213539,13.738783751481671,143.05747119695107,32.826345851598504
11885.477347319527,13.981534108115534,142.2853024448874,32.05417709953484
12095.48166189463,14.228573617028939,141.527927694234,31.296802348881428
12309.196539440947,14.479978063186875,140.78503556463625,30.55391021928368
12526.68754183796,14.735824570597693,140.05637225701355,29.825246911660983
12748.021389377014,14.996191625972681,139.3415993772915,29.11047403193892
12973.265981229157,15.261159102803516,138.6404176733157,28.409292327963144
13202.490416274919,15.53080828586545,137.95254390922597,27.7214185638734
13435.765014301853,15.80522189615314,137.277702043739,27.04657669838643
13673.161337576741,16.08448411625721,136.61562283057685,26.384497485224287
13914.752212798974,16.3686806161892,135.9660435588676,25.73491821351503
14160.611753441677,16.657898579662646,135.3287078335739,25.097582488221335
14410.815382487872,16.952226730838888,134.70336537506103,24.47224002970846
14665.439855568058,17.251755361545037,134.0897718311668,23.85864648581422
14924.563284506783,17.556576358973103,133.4876885991067,23.256563253754123
15188.265161285206,17.866783233868468,132.8968826561917,22.66575731083914
15456.6263824271,18.182471149216447,132.31712640033697,22.086001054984408
15729.729273815567,18.503736949435563,131.74819752274428,21.51707217739171
16007.657615948545,18.830679190086975,131.18988017131892,20.958754825966352
16290.496669640263,19.16339816810848,130.64196078736035,20.41083544200778
16578.33320217695,19.501995952582906,130.1042318053596,19.873106460007037
16871.255513934706,19.846576416050176,129.5764904456924,19.345365100339833
17169.35346546749,20.19724526637237,129.0585384955906,18.82741315023803
17472.718505074114,20.554110079162275,128.55018218066775,18.31905683531518
17781.443696851904,20.917280330784447,128.05123204359603,17.820106698243464
18095.623749246293,21.28686743193965,127.56150282765844,17.330377482305877
18415.35504410476,21.662984761842583,127.08081336453466,16.849688019182096
18740.73566624418,22.04574770300356,126.60898646600492,16.377861120652355
19071.865433540435,22.435273676624558,126.14584881935153,15.914723473998961
19408.845927550003,22.831682178621065,125.69123088629266,15.460105540940091
19751.78052467228,23.23509481628002,125.24496680544658,15.013841460094014
20100.774427862638,23.64563534556561,124.80689431255907,14.5757689672065
20455.9346989059,24.06342970908428,124.37685460785914,14.145729262506578
20817.370291259762,24.488606074720288,123.95469229986784,13.723566954515277
21185.19208347899,24.921294874954395,123.54025531745961,13.309129972107044
21559.512913229784,25.361628846876787,123.13339482275306,12.902269477400495
21940.447611905307,25.80974307290724,122.73396513056515,12.502839785212586
22328.113039852826,26.265775022234692,122.34182363039594,12.11069828504337
22722.62812222331,26.729864592989113,121.9568307108097,11.72570536545713
23124.113885454233,27.202154155158187,121.57884968611421,11.347724340761644
23532.693494397467,27.682788594262867,121.20774672524526,10.976621379892691
23948.49229010267,28.171915355804064,120.84339078277577,10.612265437423204
24371.637828268573,28.669684490494962,120.48565353196669,10.254528186614124
24802.25991837361,29.176248700292508,120.13440929984462,9.903283954492053
25240.490663497723,29.691763385241995,119.7895350039752,9.558409658622637
25686.464500848273,30.216386691149864,119.45091009123709,9.219784745884525
26140.3182430015,30.75027955809831,119.11841647839638,8.887291133043817
26602.19111987292,31.29360576981732,118.79193849425022,8.560813148897651
27072.224821429278,31.846532003929077,118.47136282345028,8.240237478097711
27550.56354115518,32.40922788308014,118.15657845190393,7.925453106551359
28037.354020287512,32.98186602697678,117.8474766136982,7.616351268345639
28532.745592831954,33.56462210534036,117.5439507394938,7.312825394141228
29036.89023137437,34.15767489179778,117.24589640633816,7.014771060985595
29549.942593701875,34.761206318724355,116.95321128885038,6.722085943497817
30072.060070247673,35.375401533055786,116.66579511173018,6.43466976637761
30603.402832373922,36.00044895308591,116.38354960354825,6.15242425819568
31144.133881508256,36.636540326268644,116.10637845177354,5.8752531064209705
31694.41909914795,37.28387078804066,115.83418725899917,5.603061913646599
32254.42729774788,37.94263892168361,115.56688350032547,5.335758154972908
32824.33027250755,38.613046819244055,115.30437648186366,5.0732511365110895
33404.30285407325,39.295300143529886,115.04657730032409,4.815451954971522
33994.522962171046,39.9896081912017,114.79339880365481,4.5622734583022435
34595.17166018807,40.696183956979766,114.54475555269548,4.313630207342911
35206.43321071757,41.41524419898471,114.300563783817,4.069438438464431
35828.4951320857,42.147009505232994,114.06074137251389,3.8296160271613218
36461.54825587705,42.89170436130742,113.8252077979216,3.5940824525690402
37105.78678547632,43.64955721922277,113.59388410822915,3.362758762876581
37761.408355645,44.42080056750924,113.36669288695967,3.1355675416071023
38428.61409315004,45.205671002533116,113.14355822009334,2.912432874740773
39107.60867846412,46.00440930107824,112.92440566400667,2.6932803186541037
39798.600408556085,46.817260494209776,112.70916221420326,2.478036868850694
40501.801260790446,47.64447394244271,112.49775627481398,2.2666309294614138
41217.42695795671,48.486303412239366,112.29011762884166,2.05899228348909
41945.69703444692,49.34300715385763,112.0861774091303,1.855052063777734
42686.834903602896,50.21484798057522,111.88586807003641,1.6547427246838424
43441.0679262533,51.10209334931357,111.6891233597835,1.4579980144309275
44208.62748046185,52.00501544268637,111.49587829347688,1.2647529481243112
44989.7490325074,52.92389125249741,111.30606912676718,1.0749437814146177
45784.672209119104,53.85900266471466,111.11963333012902,0.888507984776453
46593.640870986965,54.81063654594475,110.93650956376055,0.7053842184079855
47416.90318757174,55.779084831435966,110.75663765306594,0.5255123077133703
48254.711713236626,56.76464461463604,110.57995856471311,0.348833219360543
49107.32346472365,57.76761823833189,110.40641438323813,0.1752890378855625
49975.0,58.78831338740083,110.23594828821923,0.00482294286666729


==> figures/pgfplots/data/cifar10_lawfit_l3.csv <==
n,x,fit,excess
8.0,0.006015113368788222,22792.32268360534,22682.346692606803
8.141351875697254,0.006121394313439452,22789.921012256837,22679.9450212583
8.285201295489903,0.0062295531344503515,22787.478048582452,22677.502057583915
8.431592388445756,0.0063396230119891345,22784.993083092675,22675.01709209414
8.580570063348446,0.006451637712483905,22782.46539411431,22672.489403115775
8.7321800224742,0.00656563159898125,22779.894247581324,22669.918256582787
8.886468775612055,0.006681639641687897,22777.27889682209,22667.30290582355
9.043483654331787,0.006799697428698612,22774.618582343028,22664.64259134449
9.203272826503948,0.006919841176913658,22771.912531608483,22661.936540609946
9.365885311076436,0.007042107743149138,22769.159958816843,22659.183967818306
9.531370993112192,0.007166534635443677,22766.360064672812,22656.384073674275
9.699780639092545,0.0072931600245648405,22763.51203615578,22653.53604515724
9.871165912491003,0.007422022755718903,22760.615046284194,22650.639055285657
10.045579389622178,0.007553162360467474,22757.668253875934,22647.692262877397
10.223074575770777,0.007686619068854723,22754.67080330449,22644.694812305952
10.403705921605546,0.00782243382174884,22751.621824251048,22641.64583325251
10.587528839883246,0.00796064828340157,22748.52043145225,22638.544440453712
10.774599722447778,0.008101304854229687,22745.365724443665,22635.38973344513
10.964975957529672,0.00824444668382227,22742.156787298827,22632.18079630029
11.15871594735119,0.008390117684177809,22738.8926883638,22628.916697365265
11.355879126042565,0.008538362543175217,22735.5724799872,22625.596488988664
11.556525977874738,0.008689226738282839,22732.19519824557,22622.21920724703
11.760718055814323,0.00884275655050972,22728.759862664025,22618.783871665488
11.968518000406318,0.008998999078603315,22725.26547593214,22615.289484933604
12.179989558990538,0.009158002253498118,22721.711023614924,22611.735032616387
12.395197605257579,0.009319814853019576,22718.095473858808,22608.11948286027
12.614208159150243,0.009484486516847761,22714.41777709269,22604.441786094154
12.837088407116685,0.009652067761745483,22710.67686572371,22600.700874725175
13.063906722721368,0.009822609997055453,22706.871653827886,22596.89566282935
13.294732687620195,0.00999616554047125,22703.00103683541,22593.025045836872
13.52963711290629,0.010172787634086989,22699.063891210568,22589.08790021203
13.768692060832855,0.010352530460730494,22695.05907412612,22585.08308312758
14.011970866919931,0.010535449160585146,22690.985423132093,22581.009432133556
14.259548162451738,0.01072159984810537,22686.841755818932,22576.865764820395
14.511499897371479,0.010911039629231012,22682.626869474814,22572.650878476277
14.767903363580723,0.01110382661890587,22678.33954073712,22568.363549738584
15.02883721865047,0.011300019958905805,22673.978525237842,22564.002534239306
15.294381509951094,0.011499679835981777,22669.542557243032,22559.566566244495
15.564617699208723,0.011702867500323521,22665.030349285917,22555.05435828738
15.839628687495459,0.01190964528434942,22660.440591793802,22550.464600795265
16.119498840661148,0.01212007662182839,22655.771952708536,22545.79596171
16.40431401521455,0.012334226067339629,22651.023077100457,22541.04708610192
16.69416158466172,0.012552159316076186,22646.192586775713,22536.216595777176
16.98913046630984,0.012773943223998451,22641.279079876833,22531.303088878296
17.28931114854463,0.012999645828343757,22636.281130476436,22526.3051394779
17.594795718589666,0.013229336368498308,22631.197288163952,22521.221297165415
17.905677890756248,0.01346308530723795,22626.026077625258,22516.05008662672
18.22205303519241,0.013700964352344231,22620.765998215087,22510.79000721655
18.54401820713983,0.013943046478602372,22615.415523522108,22505.43953252357
18.871672176707744,0.014189405950187934,22609.97310092647,22499.997109927932
19.205115459172916,0.014440118343449044,22604.43715114983,22494.46116015129
19.544450345814965,0.014695260570091148,22598.8060677976,22488.830076799062
19.889780935296574,0.01495491090077144,22593.078216893322,22483.102225894785
20.241213165598037,0.015219148989110115,22587.251936405097,22477.27594540656
20.59885484651619,0.015488055896125948,22581.325535763783,22471.349544765246
20.962815692737514,0.01576171411510362,22575.297295373024,22465.321304374487
21.33320735749556,0.01604020759690035,22569.165466110768,22459.18947511223
21.710143466823126,0.016323621775699758,22562.928268822285,22452.952277823748
22.093739654409614,0.016612043595220716,22556.583893804418,22446.60790280588
22.484113597074323,0.01690556153538935,22550.130500281026,22440.15450928249
22.881385050866406,0.017204265639482186,22543.566215869367,22433.59022487083
23.2856758878028,0.01750824754174902,22536.889136037316,22426.91314503878
23.6971101332552,0.017817600495523774,22530.097323551312,22420.121332552775
24.115814003997716,0.01813241940183211,22523.188807914714,22413.212816916177
24.541915946926622,0.018452800838504396,22516.161584796628,22406.18559379809
24.975546678464426,0.018778843089803203,22509.01361545078,22399.037624452245
25.416839224660094,0.019110646176574226,22501.74282612457,22391.766835126033
25.86592896199776,0.019448311886929897,22494.347107457757,22384.37111645922
26.322953658926544,0.019791943807475235,22486.82431387103,22376.848322872494
26.788053518124215,0.020141647355085415,22479.172262943917,22369.19627194538
27.26137121950737,0.020497529809244658,22471.388734782064,22361.412743783527
27.743051964001946,0.020859700344956805,22463.471471373607,22353.49548037507
28.233243518086717,0.021228270066237103,22455.418175934523,22345.442184935986
28.732096259124074,0.02160335204019591,22447.226512242712,22337.250521244176
29.239763221491742,0.02198506133172464,22438.894103960614,22328.918112962077
29.756400143529433,0.022373515038794457,22430.418533946195,22320.442542947658
30.28216551531517,0.022768832328378744,22421.79734355209,22311.821352553554
30.817220627285746,0.02317113447301033,22413.02803191273,22303.052040914194
31.361729619716126,0.023580544887984504,22404.10805521914,22294.132064220605
31.91585953307325,0.023997189169219488,22395.03482598138,22285.058834982843
32.47978035925953,0.024421195131785887,22385.805712278197,22275.82972127966
33.053665093761545,0.024852692849116707,22376.41803699384,22266.442045995303
33.637689788720564,0.025291814692910516,22366.86907704179,22256.893086043252
34.23203360694033,0.025738695373739306,22357.156062575057,22247.18007157652
34.83687887684938,0.02619347198237409,22347.27617618299,22237.300185184453
35.452411148434486,0.02665628403184061,22337.226552074222,22227.250561075685
36.078819250162184,0.02712727350021805,22327.004275245617,22217.02828424708
36.71629534690626,0.027606584874194075,22316.606380636902,22206.630389638365
37.365034998898736,0.02809436519338945,22306.029852270793,22196.053861272256
38.025237221722215,0.0285907640954656,22295.27162237833,22185.295631379795
38.69710454736264,0.029095933862029563,22284.328570509217,22174.35257951068
39.380843086340484,0.029610029465349734,22273.197522626786,22163.22153162825
40.07666259093966,0.030133208615896998,22261.87525018751,22151.899259188973
40.78477651955409,0.030665631810726224,22250.358469204668,22140.38247820613
41.50540210217065,0.03120746238271218,22238.643839295884,22128.667848297348
42.238760407009465,0.03175886655065566,22226.72796271434,22116.751971715803
42.98507640834169,0.03232001347027491,22214.60738336337,22104.631392364834
43.74457905550532,0.03289107528609791,22202.278585794047,22092.30259479551
44.51750134314063,0.033472227184271605,22189.737994185645,22079.76200318711
45.30408038266666,0.03406364744630431,22176.98197130853,22067.005980309994
46.10455747502029,0.03466551750375744,22164.006817469268,22054.03082647073
46.91917818468106,0.035278021993903966,22150.808769437604,22040.832778439068
47.74819241500337,0.035901348816369895,22137.383999355054,22027.408008356517
48.59185448488013,0.0365356891907768,22123.728613624677,22013.75262262614
49.45042320676088,0.03718123771540284,22109.83865178232,21999.862660783783
50.32416196604824,0.037838192426880066,22095.710085347557,21985.73409434902
51.2133388018974,0.0385067548609467,22081.33881665416,21971.362825655622
52.118226489443316,0.03918713011427286,22066.720677663754,21956.744686665217
53.039102623480474,0.03987952690737848,22051.851428756298,21941.87543775776
53.976249703621484,0.04058415764866311,22036.72675750057,21926.750766502035
54.929955220960316,0.0413012384995671,22021.34227740366,21911.366286405122
55.900511746266424,0.04203098944088377,22005.693526638916,21895.71753564038
56.88821701973784,0.04277363434024384,21989.77596675219,21879.799975753653
57.89337404233941,0.0435294010207916,21973.58498134584,21863.608990347304
58.91629116875533,0.04429852133107495,21957.115874740248,21847.13988374171
59.95728220198399,0.045081231216170255,21940.363870612346,21830.38787961381
61.01666648960402,0.04587777079006368,21923.324110610924,21813.348119612387
62.09476902174143,0.0466883844093117,21905.991652948156,21796.01566194962
63.19192053076782,0.04751332074800305,21888.361470967087,21778.38547996855
64.30845759275982,0.048352832874045,21870.4284516846,21760.45246068606
65.44472273075155,0.04920717832679776,21852.1873943095,21742.211403310965
66.60106451981142,0.05007661919608057,21833.63300873533,21723.657017736794
67.77783769397506,0.05096142220257346,21814.75991400765,21704.783923009112
68.97540325506851,0.051861858779640155,21795.562636770974,21685.586645772437
70.19412858345335,0.05277820515659621,21776.03560976204,21666.059618763502
71.43438755072901,0.053710742443448624,21756.173169922607,21646.19717892407
72.69656063442655,0.054659756717132836,21735.969557039978,21625.99356604144
73.9810350347285,0.055625539109273155,21715.418911989003,21605.442920990467
75.28820479325138,0.05660838589549398,21694.515275033293,21584.539284034756
76.61847091392706,0.05760859858630927,21673.25258409942,21563.276593100883
77.97224148601947,0.05862648401961742,21651.62467302199,21541.648682023453
79.34993180931546,0.0596623544548309,21629.62526975891,21519.649278760375
80.7519645215275,0.06071652766866903,21607.24799457643,21497.272003577895
82.17876972794703,0.061789327052642874,21584.48635820346,21474.510367204923
83.63078513338932,0.06288108171226317,21561.333759954607,21451.35776895607
85.10845617646918,0.06399212656800078,21537.783485821616,21427.80749482308
86.61223616624935,0.06512280245803115,21513.828706532586,21403.85271553405
88.14258642130349,0.06627345624279422,21489.462475578766,21379.48648458023
89.69997641123585,0.06744444091140162,21464.67772720861,21354.701736210074
91.28488390070184,0.06863611568992405,21439.467274389524,21329.491283390988
92.89779509597312,0.0698488461515921,21413.823806740103,21303.847815741567
94.53920479409253,0.07108300432894418,21387.739888454165,21277.76389745563
96.20961653466404,0.07233896882795575,21361.20795887565,21251.231967877113
97.90954275432507,0.07361712494418535,21334.220324220692,21224.244333222156
99.63950494394815,0.07491786478097283,21306.76915690173,21196.793165903193
101.40003380861975,0.07624158736972579,21278.846497271952,21168.870506273415
103.19166943044651,0.07758869879233171,21250.444249159336,21140.4682581608
105.01496143423708,0.07895961230573237,21221.55417751013,21111.578186511593
106.8704691561127,0.08035474846870036,21192.16790601436,21082.191915015825
108.75876181509545,0.08177453527085433,21162.27691469666,21052.300923698123
110.68041868772977,0.08321940826395513,21131.87253746921,21021.896546470674
112.63602928578825,0.08468981069552083,21100.945959646,20990.969968647463
114.62619353711798,0.08618619364480305,21069.488215418023,20959.512224419486
116.6515219696816,0.0877090161611656,21037.49018528988,20927.514194291343
118.71263589885083,0.08925874540490827,21004.942593479154,20894.966602480617
120.81016761800929,0.0908358567905792,20971.836005282283,20861.860014283746
122.94476059252243,0.09244083413281863,20938.160824416744,20828.184833418207
125.1170696571354,0.0940741697947803,20903.90729036907,20793.93129937053
127.3277612168579,0.09573636483917455,20869.065475866282,20759.089484867745
129.57751345139988,0.09742792918198138,20833.625285371218,20723.64929437268
131.86701652321756,0.09914938174887791,20797.576547873716,20687.60055687518
134.19697278923724,0.10090125063443127,20760.908763312564,20650.932772314027
136.56809701631875,0.10268407326410321,20723.611260492584,20613.635269494047
138.98111660052652,0.10449839655911772,20685.673230542714,20575.697239544177
141.43677179027455,0.10634477710424116,20647.083680655294,20537.107689656757
143.9358159134145,0.1082237813185275,20607.831430407994,20497.855439409457
146.47901560833645,0.1101359856290804,20567.905108483745,20457.929117485208
149.06715105915217,0.11208197664788494,20527.29314944773,20417.317158449194
151.70101623503442,0.11406235135176432,20485.983790522747,20376.00779952421
154.38141913378462,0.1160777172655157,20443.965068352696,20333.98907735416
157.10918202970532,0.11812869264828284,20401.22481576181,20291.248824763272
159.88514172585033,0.12021590668322023,20357.750658534515,20247.774667535978
162.7101498107341,0.12233999967051012,20313.530012271403,20203.554021272867
165.5850729195751,0.1245016232237886,20268.550079452547,20158.57408845401
168.51079300015633,0.12670144047004311,20222.797847064434,20112.821856065897
171.48820758338198,0.12894012625304133,20176.260086020706,20066.28409502217
174.51823005861584,0.13121836734035483,20128.923359093566,20018.94736809503
177.6017899538846,0.13353686263404113,20080.774869942063,19970.798878943526
180.739833221031,0.13589632338504715,20031.801580830812,19921.825589832275
183.93332252590636,0.1382974734114019,19981.98761266728,19872.011621668742
187.18323754368944,0.14074104932026346,19931.31851840491,19821.342527406374
190.49057525942527,0.143227800733891,19879.77963656736,19769.803645568823
193.85635027387133,0.14575849051960696,19827.356065696866,19717.38007469833
197.28159511475076,0.1483338950238253,19774.03265643778,19664.056665439242
200.76736055350278,0.15095480431021246,19719.79400649647,19609.818015497935
204.31471592763103,0.15362202240205766,19664.624456557136,19554.6484655586
207.92474946874648,0.15633636752892482,19608.508086749465,19498.53209575093
211.59856863640758,0.15909867237766342,19551.428713674028,19441.45272267549
215.33730045785884,0.1619097843478541,19493.369888251986,19383.39389725345
219.14209187377153,0.1647705658117675,19434.314895062224,19324.338904063687
223.01411009009394,0.16768189437891654,19374.24675476083,19264.27076376229
226.95454293611772,0.17064466316528276,19313.14823395622,19203.172242957684
230.96459922887183,0.1736597810673001,19251.00187778182,19141.02588678328
235.045509143955,0.17672817304067975,19187.79015002079,19077.814159022255
239.19852459291926,0.17985078038416086,19123.506387040008,19013.53039604147
243.42491960732232,0.18302856102827533,19058.14111405693,18948.165123058392
247.7259907295661,0.186262489829215,18991.655823328558,18881.67983233002
252.10305741063942,0.18955355886789022,18924.030915377898,18814.05492437936
256.5574624148902,0.19290277775427347,18855.24681040719,18745.27081940865
261.09057223194924,0.19631117393712058,18785.283700388656,18675.30770939012
265.7037774959311,0.19977979301916327,18714.12149824178,18604.145507243244
270.3984934120433,0.20330969907787194,18641.739820274648,18531.76382927611
275.1761601907316,0.20690197499188487,18568.117979806342,18458.141988807805
280.0382434894975,0.21055772277320597,18493.23498711449,18383.258996115954
284.9862348625231,0.21427806390527282,18417.069555483704,18307.093564485167
290.02165221823753,0.21806413968699612,18339.600116003003,18229.624125004466
295.1460402849706,0.2219171115828792,18260.804848174415,18150.82885717588
300.36097108483307,0.225838161579324,18180.661744276877,18070.68575327834
305.6680444159696,0.2298284925472313,18099.148760440094,17989.172769441557
311.0688883433332,0.23388932861100925,18016.24426321284,17906.268272214304
316.5651596981319,0.23802191552410143,17931.929377421053,17821.953386422516
322.1585445860983,0.24222752105114953,17846.35711139763,17736.38112039909
327.8507589047414,0.24650743535690925,17759.407123925263,17649.431132926726
333.64354886973587,0.25086297140203684,17670.976200598,17561.000209599464
339.53869155061403,0.2552954653458699,17581.036797046825,17471.06080604829
345.5379954159228,0.2598062769563251,17489.562537932867,17379.58654693433
351.64330088801154,0.2643967900270372,17396.527199597866,17286.55120859933
357.8564809076236,0.2690684128018692,17301.90445866416,17191.928467665624
364.1794415084625,0.27382257840692265,17205.667813595483,17095.691822596946
370.61412240191277,0.2786607452901825,17107.79057320308,16997.814582204544
377.162497572088,0.28358439766892773,17008.24588796967,16898.269896971135
383.8265758813974,0.28859504598505004,16907.006827381658,16797.03083638312
390.60840168680863,0.29369422736841533,16804.046529112304,16694.070538113767
397.51005546700105,0.2988835061084132,16699.338488993395,16589.362497994858
404.53365446059894,0.30416447413383796,16592.85718320507,16482.881192206532
411.6813533156827,0.3095387515012488,16484.579683213302,16374.603692214765
418.95534475077716,0.31500798689195975,16374.491823960518,16264.51583296198
426.3578602275161,0.32057385811780903,16263.032581292111,16153.056590293574
433.8911706351949,0.3262380726358665,16150.721484805501,16040.745493806964
441.5575869874151,0.3320023680722336,16036.550625987113,15926.574634988576
449.3594611310436,0.33786851275510144,15920.463829712367,15810.48783871383
457.2991864676911,0.3438383062572233,15802.421444838506,15692.44545383997
465.3791986879456,0.34991357994797645,15682.387703130815,15572.411712132278
473.6019765185738,0.35609619755517485,15560.328370534358,15450.352379535821
481.9700424829276,0.36238805573681065,15436.210025544864,15326.234034546327
490.485963674784,0.3687910846628959,15309.999847692714,15200.023856694177
499.1523525458596,0.37530724860758646,15181.665658145352,15071.689667146815
507.97186770724136,0.3819385465517687,15051.176168773456,14941.20017777492
516.9472147449733,0.3886870127962906,14918.501509100404,14808.525518101867
526.0811470500579,0.3955547175860307,14783.614259140442,14673.638268141905
535.376466663119,0.4025437677449911,14646.49162280952,14536.515631810984
544.8360251339944,0.4096563073226157,14507.120833916466,14397.144842917929
554.4627243965102,0.4168945182515235,14365.51789383757,14255.541902839033
564.2595176587172,0.42426062101686796,14222.54768517152,14112.571694172982
574.2294103088531,0.4317568753375199,14082.380738329128,13972.40474733059
584.3754608373141,0.43938558085928825,13940.111149813143,13830.135158814606
594.7007817749148,0.44714907786038716,13795.559718927385,13685.583727928848
605.2085406477282,0.45504974796937,13648.65076312568,13538.674772127144
615.9019609487975,0.46309001489574914,13499.329091644368,13389.35310064583
626.7843231270136,0.47127234517352207,13347.547788161977,13237.57179716344
637.8589655934688,0.4795992489178376,13193.264549916781,13083.288558918244
649.1292857455871,0.48807328059502886,13036.440451450448,12926.46446045191
660.5987410093575,0.4966970398062568,12877.03976766059,12767.063776662053
672.270849899972,0.5054731720849927,12715.030540814176,12605.054549815639
684.1491931012155,0.5144043697085995,12550.386022600385,12440.410031601848
696.2374145639178,0.5234933725242462,12383.087624777612,12273.111633779075
708.5392226238205,0.5327429687894196,12213.131213285877,12103.15522228734
721.0583911391901,0.5421559960272836,12040.542831896013,11930.566840897476
733.7987606485361,0.5517353418971548,11865.433223237138,11755.457232238601
746.7642395487849,0.5614839450803583,11690.350815713087,11580.37482471455
759.9588052942665,0.5714047961817335,11527.65454444219,11417.678553443653
773.3865056168909,0.581500938647071,11363.020518126912,11253.044527128375
787.0514597678773,0.5917754696967555,11195.98954046662,11086.013549468084
800.9578597814345,0.6022315412759136,11026.408133578601,10916.432142580064
815.1099717607549,0.6128723610213384,10854.183395817003,10744.207404818466
829.5121371867447,0.6237011932455097,10679.24697663155,10569.270985633013
844.1687742498675,0.6347213599379931,10501.54412500647,10391.568134007934
859.0843792055281,0.6459362417845378,10321.029761454603,10211.053770456067
874.263527753392,0.6573492792041726,10137.667515337735,10027.691524339198
889.710876441097,0.668963973404641,9951.43071085946,9841.454719860923
905.4311640927465,0.6807838874564702,9762.305510187673,9652.329519189136
921.4292132626535,0.6928126473860251,9570.29770559051,9460.321714591973
937.7099317147687,0.7050539432878744,9375.447705129909,9265.471714131372
954.2783139282488,0.7175115304568116,9177.8694901838,9067.893499185264
971.13944262962,0.7301892305398712,8977.896746918654,8867.920755920117
988.2984903520303,0.7430909327087144,8786.03608182821,8676.060090829673
1005.7607210220332,0.7562205948527141,8618.746371903893,8508.770380905356
1023.531491574419,0.7695822447931295,8450.09181318631,8340.115822187774
1041.6162535955775,0.7831799815187326,8279.360784396544,8169.384793398008
1060.0205549958876,0.7970179764432592,8106.301264082737,7996.325273084201
1078.7500417116767,0.8111004746850947,7930.771176143251,7820.795185144715
1097.810459437231,0.8254317963695534,7752.675113954966,7642.69912295643
1117.2076553874206,0.8400163379541773,7571.943948649313,7461.967957650777
1136.9475800914634,0.8548585735774473,7388.527158594678,7278.5511675961425
1157.0362892183882,0.8699630564313303,7202.390671528973,7092.414680530437
1177.4799454347394,0.8853344201580658,7013.518362427436,6903.5423714289
1198.2848202951268,0.9009773802716511,6821.917637508549,6711.941646510013
1219.4572961661595,0.9168967356044255,6627.632118623343,6517.656127624807
1241.003868184383,0.9330973697792223,6430.771064132106,6320.79507313357
1262.9311462488117,0.9495842527075326,6231.592048978189,6121.616057979653
1285.2458570486556,0.9663624421141305,6030.874897605575,5920.898906607039
1307.9548461268996,0.9834370850886569,5859.890178769486,5749.91418777095
1331.0650799803182,1.000813419664597,5714.4086678443755,5604.4326768458395
1354.5836481966098,1.0184967764261688,5568.279217142152,5458.3032261436165
1378.5177656292872,1.0364925801435991,5420.765852043565,5310.789861045029
1402.8747746110007,1.0548063514372992,5271.56708008435,5161.591089085814
1427.662147205954,1.073443708471429,5120.511563684335,5010.535572685799
1452.8874875021452,1.0924103686774105,4967.487632897099,4857.511641898563
1478.5585339440825,1.1117121505078704,4812.41856837572,4702.442577377184
1504.6831617067296,1.1313549752215848,4655.2528890706435,4545.2768980721075
1531.2693851113975,1.1513448686999608,4495.961610691591,4385.985619693055
1558.325360084307,1.1716879632956043,4334.540466075471,4224.564475076935
1585.8593866586214,1.1923904997135704,4171.018108955922,4061.0421179573855
1613.8799115206577,1.2134588289258326,4005.47553047695,3895.4995394784137
1642.395530601103,1.23489941411959,3838.094428844263,3728.1184378457265
1671.4149917120094,1.2567188326799954,3669.312931317848,3559.3369403193115
1700.947197230388,1.2789237782079204,3500.994109066093,3391.0181180675568
1731.0012068292006,1.3015210625733586,3391.566841926298,3281.5908509277615
1761.5862402566402,1.324517618005137,3288.216818735039,3178.2408277365025
1792.7116801644836,1.3479204992175224,3184.7786228998275,3074.802631901291
1824.3870749864366,1.3717368855744194,3080.7050850852265,2970.72909408669
1856.6221418673351,1.3959740832918037,2975.7363870736144,2865.760396075078
1889.4267696440852,1.4206395276790602,2869.7182077186976,2759.742216720161
1922.8110218793092,1.4457407854199469,2762.5492007710723,2652.573209772536
1956.7851399485583,1.471285556893838,2654.160829549926,2544.1848385513895
1991.3595461820885,1.4972816785379908,2544.5091949120088,2434.5332039134723
2026.544847062147,1.5237371252515504,2433.573065290422,2323.5970742918857
2062.351836476756,1.5506600128420345,2321.3569388127903,2211.380947814254
2098.791499030964,1.578058600515028,2207.901072459401,2097.9250814608645
2135.8750134166485,1.6059412934079007,2093.30630444092,1983.3303134423836
2173.613755841816,1.6343166451682605,1977.8032342251736,1867.8272432266372
2212.0193035205148,1.6631933605779825,1862.0416255237783,1752.0656345252419
2251.103438224414,1.6925802982236002,1770.277016436102,1660.3010254375656
2290.8781498971084,1.7224864732138656,1710.3744045814826,1600.3984135829462
2331.3556403323346,1.7529210599453564,1651.4513462898826,1541.4753552913462
2372.548326917128,1.7838933949169182,1592.7026536997078,1482.7266627011713
2414.4688464411424,1.815412979593849,1533.8267906736698,1423.8507996751334
2457.1300589732723,1.8474894833226903,1474.6606456592067,1364.6846546606703
2500.545051806774,1.8801327462975206,1415.1015624653512,1305.1255714668148
2544.7271434740705,1.9133527825786432,1355.0802886160102,1245.1042976174738
2589.6898878325424,1.9471597831646494,1294.5497084552305,1184.573717456694
2635.44707822246,1.981564119118722,1233.4803016340074,1123.504310635471
2682.0127516984085,2.016576344750198,1171.8596555401807,1061.8836645416443
2729.401193335479,2.052207200852346,1109.6959999581532,999.7200089596168
2777.6269406115157,2.088467617997332,1047.028535713092,937.0525447145557
2826.704787866848,2.125368719889444,983.9550830182689,873.9790920197325
2876.6497908427714,2.1629218267775245,920.7269331642076,810.7509421656713
2927.4772713002385,2.201138458927716,860.0594037028342,750.0834127042979
2979.202821720159,2.240030340157565,830.8915137785115,720.9155227799752
3031.8423100867517,2.279609401432573,803.1932253538008,693.2172343552645
3085.4118847553837,2.3198877845262715,775.9538541055545,665.9778631070182
3139.92797940648,2.3608778457450135,748.9201088443282,638.9441178457919
3195.407318086904,2.402592159718532,721.9670723392196,611.9910813406833
3251.8669203404434,2.445043523257498,695.0190085062313,585.043017507695
3309.3241064289464,2.4882449592792364,668.0251250472495,558.0491340487132
3367.79650264568,2.532209720802781,640.9498333257438,530.9738423272075
3427.302046722632,2.576951295014567,613.768460933769,503.79246993523265
3487.858993333292,2.6224834074059142,586.4657135707804,476.48972257224403
3549.485919692691,2.6688200259836328,559.0362226912838,449.06023169274744
3612.201731256385,2.71597536555503,531.4878552266172,421.5118642280808
3676.0256675201367,2.763963892088628,503.8510961257973,393.87510512726095
3740.977307922039,2.8128003271519035,476.2090178149493,366.2330268164129
3807.076577848994,2.8624996524274997,448.878094552454,338.90210355391764
3874.3437547492485,2.91307711430917,433.8043386068066,323.82834760827024
3942.7994743529666,2.964548228578963,422.28641480568405,312.3104238071477
4012.464737002717,3.0169287851670448,411.1265350723885,301.15054407385213
4083.360914095769,3.0702348529955943,400.18007469573985,290.2040836972035
4155.509754640305,3.124482784908345,389.3804281168956,279.4044371183592
4228.933391927385,3.1796892226871667,378.6879279064746,268.71193690793825
4303.654350320845,3.2358711021573128,368.07582935832096,258.0998383597846
4379.695552167157,3.2930456583828724,357.5248962063845,247.54890520784812
4457.080324827384,3.3512304309540184,347.02097813000705,237.0449871314707
4535.8324078333435,3.4104432693676516,336.55396014226307,226.5779691437267
4615.975960170297,3.4707023385031754,326.11759678481224,216.14160578627587
4697.535567688235,3.5320261241949584,315.71031291564975,205.7343219171134
4780.536250644146,3.5944334389032906,305.337891465048,195.36190046651166
4865.003471377565,3.657943427485537,295.0221827587558,185.04619176021941
4950.963142121673,3.7225755730692267,284.8495322096455,174.8735412111091
5038.441632952531,3.788349703028991,278.363488756792,168.38749775825562
5127.465779878652,3.8552859950690257,273.4126990869738,163.43670808843746
5218.062893073568,3.9234049834130706,268.6404328034155,158.66444180487912
5310.260765253852,3.992727565103752,263.99492325902276,154.0189322604864
5404.0876802051225,4.063275006413195,259.4521457357248,149.47615473718844
5499.572421458799,4.135068949366979,254.9973703083529,145.02137930981655
5596.744281122059,4.2081314183832905,250.62027800764378,140.64428700910742
5695.633068863869,4.2824848270294185,246.31309168136556,136.3371006828292
5796.26912105977,4.3581519848976225,242.06972981540497,132.0937388168686
5898.683310098266,4.4351561046025045,237.8854147744505,127.90942377591416
6002.907053851574,4.513520808901966,233.75655656858356,123.78056557004722
6108.972325313849,4.593270137944075,229.68091409002452,119.70492309148817
6216.911662409564,4.674428556641897,225.65828130599004,115.6822903074537
6326.758177975279,4.7570209621786645,221.69292403654683,111.71693303801048
6438.54556991776,4.841072691645563,217.81081405718794,107.8348230586516
6552.308131551525,4.926609529814419,214.9771133749161,105.00112237637974
6668.080762119171,5.013657717047822,212.36750008112597,102.39150908258962
6785.89897749746,5.102243957348912,209.83468556501998,99.85869456648363
6905.798921092627,5.192395426553443,207.367327206328,97.39133620779167
7027.817374928191,5.284139780666589,204.95927739789863,94.98328639936229
7151.9917709286865,5.3775051643470615,202.6062977554248,92.63030675688846
7278.360202402698,5.472520219541077,200.30511072900572,90.32911973046937
7406.96143572893,5.569214094268986,198.0530197634195,88.07702876488317
7537.834922248618,5.667616451567048,195.8477311938194,85.87174019528307
7671.020810368131,5.76775747858725,193.68726879709573,83.71127779855938
7806.559957875421,5.869667895857908,191.56994705541155,81.5939560568752
7944.493944474016,5.97337896670784,189.49440900304222,79.51841800450588
8084.865084538625,6.078922506857174,187.45980586081276,77.48381486227642
8227.71644009597,6.186330894177488,185.4665945469386,75.49060354840226
8373.091834035056,6.29563707862447,183.5794513210293,73.60346032249295
8521.035863550833,6.406874592346063,181.84955854597712,71.87356754744077
8671.59391382541,6.520077559969226,180.16305182586353,70.18706082732719
8824.812171950924,6.635280709068378,178.515953705071,68.53996270653467
8980.737641098574,6.7525193808189545,176.9061934458935,66.93020244735716
9139.418154937852,6.871829540839057,175.33222351061931,65.35623251208297
9300.9023923106,6.99324779022273,173.7927401651082,63.81674916657185
9465.23989216439,7.116811376768202,172.28658533859314,62.310594340056795
9632.481068749628,7.242558206404419,170.81270264768332,60.83671164914698
9802.677227085383,7.370526854819643,169.37011516772196,59.394124169185616
9975.880578698292,7.50075657929536,167.95791456064885,57.9819235621125
10152.144257639642,7.633287330749349,166.57525927155794,56.59926827302159
10331.52233678545,7.768159765991537,165.2213874872579,55.24539648872157
10514.069844424559,7.905415260196408,163.8956838261626,53.919692827626264
10699.842781139725,8.045095919595713,162.60220200978765,52.6262110112513
10888.898136987202,8.18724459439561,161.35064537819804,51.37465437966169
11081.293908979636,8.331904891921862,160.1259004792239,50.149909480687555
11277.089118877988,8.479121189997397,158.92692123330133,48.95093023476498
11476.343831297821,8.62893865055622,157.75294643782013,47.77695543928378
11679.11917213539,8.781403233497802,156.60329624386483,46.627305245328486
11885.477347319527,8.936561710786407,155.47733582506328,45.50134482652693
12095.48166189463,9.094461680799396,154.37446264397767,44.39847164544132
12309.196539440947,9.25515158292912,153.29410047009728,43.31810947156093
12526.68754183796,9.418680712442798,152.23569605269643,42.25970505416008
12748.021389377014,9.585099235604986,151.19871715608366,41.222726157547314
12973.265981229157,9.754458205067118,150.18265166193055,40.2066606633942
13202.490416274919,9.926809575529205,149.18700850007252,39.211017501536176
13435.765014301853,10.102206219678019,148.21132758540864,38.23533658687229
13673.161337576741,10.280701944407012,147.25603532761397,37.280044329077626
13914.752212798974,10.462351507322825,146.32032485667082,36.344333858134476
14160.611753441677,10.647210633543331,145.40325482459508,35.427263826058734
14410.815382487872,10.83533603279272,144.50438554034102,34.52839454180467
14665.439855568058,11.02678541679838,143.62329844410812,33.64730744557177
14924.563284506783,11.221617516995325,142.75958958816733,32.783598589630984
15188.265161285206,11.41989210254338,141.91286764621879,31.93687664768244
15456.6263824271,11.621669998662748,141.0827528920835,31.10676189354716
15729.729273815567,11.827013105293434,140.2688765144505,30.292885515914165
16007.657615948545,12.035984416084586,139.47088008974467,29.49488909120832
16290.496669640263,12.248648037719143,138.68841515888408,28.712424160347737
16578.33320217695,12.465069209580028,137.92114293226706,27.945151933730713
16871.255513934706,12.685314323763832,137.16873455404766,27.192743555511314
17169.35346546749,12.909450945447986,136.4309151659615,26.454924167425148
17472.718505074114,13.13754783361808,135.70734292900994,25.731351930473593
17781.443696851904,13.369674962161119,134.99769737141116,25.021706372874817
18095.623749246293,13.605903541331628,134.30168114162177,24.325690143085424
18415.35504410476,13.84630603959702,133.61900479482614,23.643013796289793
18740.73566624418,14.090956205868952,132.94938631993108,22.973395321394733
19071.865433540435,14.339929092127381,132.292550838465,22.316559839928644
19408.845927550003,14.593301076444607,131.64823035067332,21.67223935213697
19751.78052467228,14.851149886415882,131.01616350437956,21.040172505843216
20100.774427862638,15.113554623004122,130.3960953792494,20.420104380713056
20455.9346989059,15.38059578480597,129.787777284588,19.811786286051657
20817.370291259762,15.65235529274642,129.19096657997005,19.214975581433706
21185.19208347899,15.928916515210108,128.6054276247263,18.629436626189957
21559.512913229784,16.210364293616347,128.03092855898024,18.05493756044389
21940.447611905307,16.496784968446153,127.4672432863634,17.491252287827052
22328.113039852826,16.788266405729168,126.91415145795841,16.938160459422065
22722.62812222331,17.08489802399858,126.37143790639693,16.39544690786059
23124.113885454233,17.386770821722138,125.83889248909088,15.862901490554535
23532.693494397467,17.693977405218227,125.31630994148018,15.340318942943838
23948.49229010267,18.00661201706478,124.80348973673021,14.827498738193867
24371.637828268573,18.32477056501038,124.30023595097953,14.32424495244318
24802.25991837361,18.64855065139617,123.80635713371404,13.830366135177698
25240.490663497723,18.97805160309743,123.32166618311543,13.345675184579079
25686.464500848273,19.313374501994566,122.84598024170849,12.869989243172142
26140.3182430015,19.65462221598212,122.37912053682058,12.403129538284233
26602.19111987292,20.001899430525867,121.92091230117305,11.9449213026367
27072.224821429278,20.35531268077745,121.47118466451003,11.495193665973687
27550.56354115518,20.71497038425649,121.02977054435023,11.053779545813882
28037.354020287512,21.08098287410995,120.59650654514347,10.620515546607123
28532.745592831954,21.453462432959586,120.1712328608791,10.195241862342755
29036.89023137437,21.832523327347012,119.75379318095729,9.777802182420942
29549.942593701875,22.21828184278758,119.34403459917591,9.368043600639567
30072.060070247673,22.610856319443656,118.94180752570013,8.965816527163781
30603.402832373922,23.010367188427963,118.54696560200088,8.570974603464535
31144.133881508256,23.416937008748814,118.15936561806132,8.183374619524969
31694.41909914795,23.8306905049077,117.77886743290149,7.802876434365146
32254.42729774788,24.251754605161377,117.40533389717771,7.429342898641366
32824.33027250755,24.68025848046001,117.03863077829865,7.062639779762307
33404.30285407325,25.11633358407332,116.67862668786574,6.702635689329398
33994.522962171046,25.560113691916655,116.32519301134548,6.34920201280913
34595.17166018807,26.011734943590085,115.97820383988513,6.002212841348779
35206.43321071757,26.471335884142114,115.63753590419097,5.6615449056546225
35828.4951320857,26.93905750657155,115.30306851038955,5.327077511853204
36461.54825587705,27.415043295080366,114.97468347779734,4.9986924792609955
37105.78678547632,27.899439269090493,114.65226507852934,4.676274079992993
37761.408355645,28.392394028038936,114.33569997887571,4.359708980339363
38428.61409315004,28.894058796963787,114.02487718238461,4.048886183848268
39107.60867846412,29.40458747289598,113.71968797458679,3.743696976050444
39798.600408556085,29.924136672070762,113.42002586930532,3.4440348707689736
40501.801260790446,30.452865777973035,113.125786556492,3.149795557955656
41217.42695795671,30.990936990232182,112.83686785153722,2.8608768530008746
41945.69703444692,31.538515374380268,112.55316964600223,2.5771786474658853
42686.834903602896,32.09576891248968,112.27459385972342,2.298602861187078
43441.0679262533,32.66286855470543,112.0010443942414,2.025053395705058
44208.62748046185,33.239988271688055,111.73242708751107,1.7564360889747235
44989.7490325074,33.82730510798278,111.46864966984677,1.4926586713104228
45784.672209119104,34.42499923633236,111.20962172106347,1.2336307225271241
46593.640870986965,35.03325401294887,110.9552546287714,0.979263630235053
47416.90318757174,35.652256033762455,110.70546154778968,0.7294705492533353
48254.711713236626,36.2821951916639,110.4601573606332,0.4841663620968575
49107.32346472365,36.92326473475835,110.21925863907393,0.24326764053758154
49975.0,37.57566132564892,109.9826836066511,0.006692608114747145


==> figures/pgfplots/data/cifar10_lawfit_l4.csv <==
n,x,fit,excess
8.0,0.0043436184406003,20931.618265412373,20821.65128437743
8.141351875697254,0.004420365767336804,20930.01493847935,20820.047957444407
8.285201295489903,0.00449846914139693,20928.384037069132,20818.417056034188
8.431592388445756,0.004577952522759764,20926.72508721649,20816.758106181547
8.580570063348446,0.004658840294752899,20925.03760681278,20815.070625777837
8.7321800224742,0.00474115727153256,20923.32110546605,20813.354124431105
8.886468775612055,0.0048249287056959115,20921.57508435873,20811.608103323786
9.043483654331787,0.004910180296027867,20919.79903610288,20809.832055067935
9.203272826503948,0.004996938195384775,20917.992444592917,20808.025463557973
9.365885311076436,0.005085229018717385,20916.154784855888,20806.187803820943
9.531370993112192,0.005175079851235614,20914.285522899052,20804.318541864108
9.699780639092545,0.0052665182567175175,20912.384115554974,20802.41713452003
9.871165912491003,0.0053595722859651265,20910.450010323824,20800.48302928888
10.045579389622178,0.00545427048540965,20908.48264521309,20798.515664178147
10.223074575770777,0.005550641905868754,20906.481448574417,20796.514467539473
10.403705921605546,0.005648716111458549,20904.44583893774,20794.478857902795
10.587528839883246,0.005748523188663046,20902.375224842475,20792.40824380753
10.774599722447778,0.00585009375556388,20900.269004665905,20790.30202363096
10.964975957529672,0.005953458971233102,20898.126566448514,20788.15958541357
11.15871594735119,0.006058650545291909,20895.9472877164,20785.980306681457
11.355879126042565,0.006165700747638313,20893.73053530057,20783.763554265624
11.556525977874738,0.006274642418346641,20891.47566515315,20781.508684118206
11.760718055814323,0.006385508977742,20889.182022160483,20779.21504112554
11.968518000406318,0.006498334436652689,20886.848939952906,20776.881958917962
12.179989558990538,0.006613153406843803,20884.47574071135,20774.508759676406
12.395197605257579,0.006730001111635187,20882.061734970568,20772.094753935624
12.614208159150243,0.00684891339670697,20879.606221418973,20769.63924038403
12.837088407116685,0.006969926741096045,20877.108486695077,20767.141505660133
13.063906722721368,0.007093078268386846,20874.567805180337,20764.600824145393
13.294732687620195,0.0072184057580998336,20871.983438788553,20762.01645775361
13.52963711290629,0.007345947657281245,20869.354636751545,20759.3876557166
13.768692060832855,0.007475743092297567,20866.68063540119,20756.713654366245
14.011970866919931,0.007607831880838448,20863.960657947697,20753.993676912753
14.259548162451738,0.007742254544131686,20861.19391425405,20751.226933219106
14.511499897371479,0.007879052319374014,20858.3796006066,20748.412619571656
14.767903363580723,0.008018267172381554,20855.516899481663,20745.54991844672
15.02883721865047,0.008159941810463789,20852.604979308166,20742.63799827322
15.294381509951094,0.00830411969552498,20849.64299422612,20739.676013191176
15.564617699208723,0.008450845057397103,20846.630083841017,20736.663102806073
15.839628687495459,0.00860016290740835,20843.56537297393,20733.598391938987
16.119498840661148,0.008752119052191365,20840.44797140738,20730.480990372434
16.40431401521455,0.008906760107735483,20837.27697362673,20727.309992591785
16.69416158466172,0.009064133513687223,20834.05145855724,20724.084477522294
16.98913046630984,0.009224287547903475,20830.770489296494,20720.80350826155
17.28931114854463,0.009387271341261851,20827.43311284227,20717.466131807327
17.594795718589666,0.00955313489273266,20824.03835981573,20714.071378780787
17.905677890756248,0.00972192908471724,20820.585244179765,20710.61826314482
18.22205303519241,0.009893705698657303,20817.072762952615,20707.10578191767
18.54401820713983,0.010068517430920035,20813.499895916426,20703.53291488148
18.871672176707744,0.01024641790896392,20809.86560532086,20699.898624285917
19.205115459172916,0.010427461707790173,20806.168835581582,20696.201854546638
19.544450345814965,0.010611704366684849,20802.408512973543,20692.4415319386
19.889780935296574,0.01079920240625681,20798.583545318972,20688.616564284028
20.241213165598037,0.01099001334577665,20794.692821669996,20684.725840635052
20.59885484651619,0.011184195720822073,20790.735211985804,20680.76823095086
20.962815692737514,0.011381809101235003,20786.709566804213,20676.74258576927
21.33320735749556,0.011582914109395964,20782.61471690761,20672.647735872666
21.710143466823126,0.011787572438821383,20778.44947298305,20668.482491948107
22.093739654409614,0.011995846873089463,20774.212625276647,20664.245644241702
22.484113597074323,0.012207801305100498,20769.902943241817,20659.935962206873
22.881385050866406,0.01242350075667742,20765.519175181613,20655.55219414667
23.2856758878028,0.01264301139851275,20761.060047884792,20651.093066849848
23.6971101332552,0.01286640057046794,20756.524266255623,20646.55728522068
24.115814003997716,0.01309373680223143,20751.910512937357,20641.943531902412
24.541915946926622,0.01332508983434163,20747.21744792912,20637.250466894176
24.975546678464426,0.013560530639581457,20742.44370819627,20632.476727161327
25.416839224660094,0.013800131444750827,20737.587907273963,20627.62092623902
25.86592896199776,0.014043965752823856,20732.648634863934,20622.68165382899
26.322953658926544,0.014292108365497559,20727.624456424266,20617.657475389322
26.788053518124215,0.014544635406139012,20722.51391275212,20612.546931717177
27.26137121950737,0.014801624343137813,20717.315519559244,20607.3485385243
27.743051964001946,0.015063154013671403,20712.027767040126,20602.060786005182
28.233243518086717,0.015329304647890044,20706.64911943272,20596.682138397777
28.732096259124074,0.015600157893529278,20701.178014571604,20591.21103353666
29.239763221491742,0.015875796840957246,20695.612863433333,20585.64588239839
29.756400143529433,0.01615630604866448,20689.95204967405,20579.985068639107
30.28216551531517,0.016441771569204185,20684.19392915902,20574.226948124076
30.817220627285746,0.016732280975590787,20678.336829484088,20568.369848449143
31.361729619716126,0.01702792338816495,20672.379049488824,20562.41206845388
31.91585953307325,0.017328789501933232,20666.318858761275,20556.35187772633
32.47978035925953,0.01763497161439089,20660.15449713418,20550.187516099235
33.053665093761545,0.017946563653836137,20653.884174172428,20543.917193137484
33.637689788720564,0.018263661208184883,20647.506068651674,20537.53908761673
34.23203360694033,0.0185863615542944,20641.018328027956,20531.051346993012
34.83687887684938,0.018914763687805255,20634.419067898103,20524.45208686316
35.452411148434486,0.019248968353510462,20627.706371450848,20517.739390415903
36.078819250162184,0.019589078076261195,20620.878288908403,20510.91130787346
36.71629534690626,0.019935197192418628,20613.932836958436,20503.965855923492
37.365034998898736,0.02028743188186152,20606.867998176127,20496.901017141183
38.025237221722215,0.02064589020055919,20599.681720436325,20489.71473940138
38.69710454736264,0.02101068211372026,20592.371916315424,20482.40493528048
39.380843086340484,0.02138191952952692,20584.936462482998,20474.969481448054
40.07666259093966,0.021759716333465216,20577.373199082795,20467.40621804785
40.78477651955409,0.02214418842326216,20569.679929103117,20459.712948068172
41.50540210217065,0.02253545374443986,20561.85441773617,20451.887436701225
42.238760407009465,0.02293363232649802,20553.894391726437,20443.927410691493
42.98507640834169,0.023338846319735734,20545.797538707735,20435.83055767279
43.74457905550532,0.02375122003272382,20537.56150652872,20427.594525493776
44.51750134314063,0.024170879970439284,20529.183902566772,20419.216921531828
45.30408038266666,0.02459795487307365,20520.662293029978,20410.695311995034
46.10455747502029,0.02503257575552682,20511.99420224701,20402.027221212065
46.91917818468106,0.025474875947598993,20503.177111944668,20393.210130909723
47.74819241500337,0.025924991134892505,20494.208460512964,20384.24147947802
48.59185448488013,0.026383059400436466,20485.085642257403,20375.11866122246
49.45042320676088,0.02684922126704695,20475.806006638304,20365.83902560336
50.32416196604824,0.02732361974043542,20466.366857496956,20356.399876462012
51.2133388018974,0.027806400353079054,20456.765452268344,20346.7984712334
52.118226489443316,0.02829771120886613,20446.999001180207,20337.032020145263
53.039102623480474,0.028797703028530193,20437.06466643819,20327.097685403245
53.976249703621484,0.029306529195887096,20426.959561396892,20316.992580361948
54.929955220960316,0.029824345804888994,20416.680749716477,20306.713768681533
55.900511746266424,0.030351311707509567,20406.225244504712,20296.25826346977
56.88821701973784,0.03088758856247564,20395.590007444047,20285.623026409103
57.89337404233941,0.03143334088485952,20384.771947903573,20274.80496686863
58.91629116875533,0.03198873609654778,20373.767922035546,20263.8009410006
59.95728220198399,0.03255394457760173,20362.574731856283,20252.60775082134
61.01666648960402,0.0331291397185253,20351.18912431097,20241.222143276027
62.09476902174143,0.03371449797345654,20339.607790322367,20229.640809287423
63.19192053076782,0.03431019891429898,20327.82736382287,20217.860382787927
64.30845759275982,0.034916425285809245,20315.844420769856,20205.87743973491
65.44472273075155,0.03553336306165826,20303.655478143843,20193.6884971089
66.60106451981142,0.03616120150148291,20291.25699292931,20181.290011894365
67.77783769397506,0.03680013320894552,20278.64536107774,20168.678380042795
68.97540325506851,0.03745035419081969,20265.81691645351,20155.849935418566
70.19412858345335,0.038112063917119576,20252.767929758378,20142.800948723434
71.43438755072901,0.038785465382291884,20239.494607441236,20129.527626406292
72.69656063442655,0.039470765167489125,20225.99309058715,20116.026109552207
73.9810350347285,0.04016817350394295,20212.259453786923,20102.29247275198
75.28820479325138,0.040877904337457326,20198.289703987164,20088.32272295222
76.61847091392706,0.041600175394041414,20184.07977932044,20074.112798285496
77.97224148601947,0.04233520824670174,20169.6255479151,20059.658566880156
79.34993180931546,0.04308322838341487,20154.922806684317,20044.955825649373
80.7519645215275,0.043844465276301,20139.96728009422,20030.000299059277
82.17876972794703,0.04461915245201955,20124.75461891046,20014.787637875517
83.63078513338932,0.04540752756340891,20109.280398923103,19999.31341788816
85.10845617646918,0.04620983246239175,20093.540119649297,19983.573138614353
86.61223616624935,0.04702631327416861,20077.529203013397,19967.562221978453
88.14258642130349,0.04785722047272243,20061.242992004187,19951.276010969243
89.69997641123585,0.048702808957656996,20044.676749308717,19934.709768273773
91.28488390070184,0.04956333813239325,20027.825655922476,19917.85867488753
92.89779509597312,0.05043907198374712,20010.68480973548,19900.717828700537
94.53920479409253,0.05133027916291357,19993.249224094223,19883.28224305928
96.20961653466404,0.05223723306788128,19975.513826383576,19865.546845348632
97.90954275432507,0.05316021192730373,19957.473456448675,19847.50647541373
99.63950494394815,0.05409949888585225,19939.122865067508,19829.155884032563
101.40003380861975,0.05505538209107683,19920.456712514257,19810.489731479312
103.19166943044651,0.05602815478180222,19901.469566943033,19791.50258590809
105.01496143423708,0.05701811537808519,19882.15590279216,19772.188921757217
106.8704691561127,0.058025567572762095,19862.510099161278,19752.543118126334
108.75876181509545,0.05905082042461305,19842.526438160425,19732.55945712548
110.68041868772977,0.06009418845317314,19822.199103230516,19712.23212219557
112.63602928578825,0.061155991735218164,19801.52217743478,19691.555196399837
114.62619353711798,0.06223655600295558,19780.48964172068,19670.522660685736
116.6515219696816,0.06333621274395,19759.095373151777,19649.128392116832
118.71263589885083,0.06445529930281471,19737.333143109146,19627.366162074202
120.81016761800929,0.0655941589846998,19715.196615461904,19605.22963442696
122.94476059252243,0.06675314116060868,19692.679344706452,19582.712363671508
125.1170696571354,0.0679326013745757,19669.774774074453,19559.80779303951
127.3277612168579,0.06913290145273696,19646.476233610374,19536.50925257543
129.57751345139988,0.07035440961432925,19622.77693822459,19512.809957189646
131.86701652321756,0.07159750058464903,19598.669985853943,19488.703004819
134.19697278923724,0.07286255571000844,19574.148359352155,19464.18137831721
136.56809701631875,0.07414996307472162,19549.204911771783,19439.23793073684
138.98111660052652,0.07546011762015843,19523.83237693535,19413.865395900404
141.43677179027455,0.0767934212659016,19498.023363324,19388.056382289054
143.9358159134145,0.07815028303304467,19471.770351801508,19361.803370766564
146.47901560833645,0.07953111916966868,19445.06569339648,19335.098712361534
149.06715105915217,0.08093635327853549,19417.90160705543,19307.934626020487
151.70101623503442,0.08236641644703763,19390.27017736028,19280.303196325334
154.38141913378462,0.08382174737944385,19362.163352208558,19252.196371173613
157.10918202970532,0.08530279253148217,19333.572940455833,19223.60595942089
159.88514172585033,0.0868100062472995,19304.49060952018,19194.523628485236
162.7101498107341,0.08834385089884275,19274.907882949366,19164.940901914422
165.5850729195751,0.08990479702770147,19244.816137952817,19134.849156917873
168.51079300015633,0.09149332348945738,19214.20660290346,19104.239621868517
171.48820758338198,0.09310991760058378,19183.07035482417,19073.103373789225
174.51823005861584,0.09475507528794117,19151.398316908195,19041.43133587325
177.6017899538846,0.09642930124091428,19119.181256318465,19009.21427528352
180.739833221031,0.09813310906623662,19086.409804545598,18976.442823510653
183.93332252590636,0.09986702144555118,19053.074492207423,18943.10751117248
187.18323754368944,0.10163157029575448,19019.16549255936,18909.198511524417
190.49057525942527,0.10342729693217487,18984.67291432315,18874.705933288205
193.85635027387133,0.10525475223463232,18949.5866977364,18839.619716701454
197.28159511475076,0.10711449681643419,18913.896609958323,18803.92962892338
200.76736055350278,0.1090071011963555,18877.592241853366,18767.625260818422
204.31471592763103,0.11093314597365875,18840.663004916605,18730.69602388166
207.92474946874648,0.11289322200620558,18803.098128212725,18693.13114717778
211.59856863640758,0.11488793059171604,18764.886655302635,18654.91967426769
215.33730045785884,0.1169178836522304,18726.017441157128,18616.050460122184
219.14209187377153,0.1189837039218299,18686.479149071452,18576.51216803651
223.01411009009394,0.12108602513767468,18646.260247614504,18536.29326657956
226.95454293611772,0.12322549223441669,18605.349007689165,18495.38202665422
230.96459922887183,0.12540276154204819,18563.73349989548,18453.766518860535
235.045509143955,0.12761850098724617,18521.401592773578,18411.434611738634
239.19852459291926,0.12987339029827355,18478.340954309493,18368.37397327455
243.42491960732232,0.13216812121350136,18434.539078339894,18324.57209730495
247.7259907295661,0.13450339769361527,18389.98510897358,18280.018127938634
252.10305741063942,0.13687993613757118,18344.664613131743,18234.6976320968
256.5574624148902,0.13929846560236694,18298.563893876777,18188.596912841833
261.09057223194924,0.14175972802669742,18251.6694853778,18141.702504342855
265.7037774959311,0.14426447845856066,18203.967704055747,18094.000723020803
270.3984934120433,0.14681348528688626,18155.444637016324,18045.47765598138
275.1761601907316,0.1494075304772555,18106.086136321617,17996.119155286673
280.0382434894975,0.1520474098117873,18055.877814696974,17945.91083366203
284.9862348625231,0.15473393313326292,18004.805041857195,17894.83806082225
290.02165221823753,0.15746792459356293,17952.85294130873,17842.885960273787
295.1460402849706,0.16025022290649465,17900.006387752732,17790.039406717788
300.36097108483307,0.1630816816050868,17846.2500054892,17736.283024454257
305.6680444159696,0.16596316930342964,17791.56816877018,17681.601187735236
311.0688883433332,0.16889556996314223,17735.945006511327,17625.978025476383
316.5651596981319,0.17187978316454808,17679.36441871843,17569.397437683485
322.1585445860983,0.1749167243826413,17621.810135758282,17511.843154723338
327.8507589047414,0.1780073252679297,17563.266132251356,17453.29915121641
333.64354886973587,0.181152533932239,17503.73961858287,17393.772637547925
339.53869155061403,0.18435331523956805,17443.193250677312,17333.226269642368
345.5379954159228,0.18761065110208303,17381.60514406596,17271.638163031017
351.64330088801154,0.19092554078134086,17318.95716279113,17208.990181756184
357.8564809076236,0.1942990011948354,17255.231012025288,17145.264030990344
364.1794415084625,0.19773206722795952,17190.40814790483,17080.441166869885
370.61412240191277,0.20122579205148064,17124.469751130182,17014.502770095238
377.162497572088,0.20478124744462342,17057.39671689097,16947.429735856025
383.8265758813974,0.2083995241238635,16989.169651962296,16879.202670927352
390.60840168680863,0.21208173207752892,16919.76887721044,16809.801896175497
397.51005546700105,0.21582900090631424,16849.174436706067,16739.207455671123
404.53365446059894,0.21964248016981092,16777.366117735673,16667.39913670073
411.6813533156827,0.22352333973916086,16704.323492437834,16594.35651140289
418.95534475077716,0.22747277015594147,16630.026010231584,16520.05902919664
426.3578602275161,0.23149198299739052,16554.45323978641,16444.486258751465
433.8911706351949,0.23558221124808548,16477.585773526935,16367.61879249199
441.5575869874151,0.23974470967818842,16399.464893016964,16289.49791198202
449.3594611310436,0.24398075522837684,16320.18125467544,16210.214273640497
457.2991864676911,0.24829164740157228,16239.54306315661,16129.576082121666
465.3791986879456,0.2526787086615939,16157.52274261621,16047.555761581265
473.6019765185738,0.2571432848388534,16074.095421728234,15964.12844069329
481.9700424829276,0.2616867455432193,15989.236601856386,15879.269620821442
490.485963674784,0.26631048458417506,15902.921749625215,15792.95476859027
499.1523525458596,0.2710159203984023,15815.126174896268,15705.159193861324
507.97186770724136,0.2758044964849187,15725.824997738799,15615.858016703854
516.9472147449733,0.28067768184790365,15634.993160718443,15525.026179683498
526.0811470500579,0.2856369714473487,15542.605480488954,15432.63849945401
535.376466663119,0.2906838866576694,15448.636752990915,15338.66977195597
544.8360251339944,0.29581997573442337,15353.061955331053,15243.09497429611
554.4627243965102,0.30104681428927044,15255.856658960533,15145.889677925588
564.2595176587172,0.30636600577332934,15156.99801007134,15047.031029036396
574.2294103088531,0.3117791819690713,15056.467810065742,14946.500829030798
584.3754608373141,0.317288003490907,14954.274236486232,14844.307255451287
594.7007817749148,0.32289416029461687,14851.55287859956,14741.585897564615
605.2085406477282,0.32859937219578356,14747.260758894612,14637.293777859668
615.9019609487975,0.33440538939738534,14641.211724644025,14531.24474360908
626.7843231270136,0.34031399302670917,14533.365456067517,14423.398475032573
637.8589655934688,0.34632699568175296,14423.687406202409,14313.720425167465
649.1292857455871,0.35244624198727925,14312.144979348755,14202.177998313811
660.5987410093575,0.35867360916069835,14198.706490081837,14088.739509046893
672.270849899972,0.3650110075879443,14083.340830626214,13973.37384959127
684.1491931012155,0.3714603814095319,13966.017430564894,13856.05044952995
696.2374145639178,0.37802370911696365,13846.706413863598,13736.739432828654
708.5392226238205,0.3847030041596785,13725.378979840189,13615.411998805244
721.0583911391901,0.3915003155627213,13602.008154736974,13492.04117370203
733.7987606485361,0.3984177285553284,13476.570321382393,13366.603340347448
746.7642395487849,0.40545736521062026,13349.048770748908,13239.081789713964
759.9588052942665,0.41262138509659363,13219.444368006705,13109.477386971761
773.3865056168909,0.41991198593861934,13087.837373529363,12977.870392494418
787.0514597678773,0.42733140429364214,12958.373109471044,12848.4061284361
800.9578597814345,0.43488191623629857,12828.094843343224,12718.12786230828
815.1099717607549,0.4425658380571506,12695.730488824252,12585.763507789308
829.5121371867447,0.4503855269732638,12561.195146388463,12451.22816535352
844.1687742498675,0.45834338185133455,12424.432619907551,12314.465638872607
859.0843792055281,0.4664418439435991,12285.39663463174,12175.429653596795
874.263527753392,0.4746833976367382,12144.04592008518,12034.078939050236
889.710876441097,0.48307057121402547,12000.34255221381,11890.375571178865
905.4311640927465,0.49160593763093124,11854.251535344485,11744.28455430954
921.4292132626535,0.5002921153044361,11705.741125289627,11595.774144254683
937.7099317147687,0.5091317689162896,11554.783903092473,11444.81692205753
954.2783139282488,0.5181276102304629,11401.359027195576,11291.392046160632
971.13944262962,0.5272823989250394,11245.456937934196,11135.489956899251
988.2984903520303,0.5365989434388145,11087.090510927856,10977.123529892911
1005.7607210220332,0.5460801018328446,10926.329605435329,10816.362624400384
1023.531491574419,0.5557287826672221,10763.52618443802,10653.559203403076
1041.6162535955775,0.5655479458933437,10611.940674669944,10501.973693635
1060.0205549958876,0.5755406037619377,10460.698650462866,10350.731669427922
1078.7500417116767,0.5857098217471477,10307.275103164031,10197.308122129087
1097.810459437231,0.5960587194869306,10151.496958731019,10041.529977696075
1117.2076553874206,0.6065904717400782,9993.267561831348,9883.300580796404
1136.9475800914634,0.6173083093601458,9832.517901427078,9722.550920392134
1157.0362892183882,0.6282155202865917,9669.193240483384,9559.22625944844
1177.4799454347394,0.6393154505534212,9503.248404394279,9393.281423359334
1198.2848202951268,0.6506115053156661,9334.646388359793,9224.67940732485
1219.4572961661595,0.662107149893989,9163.35891617404,9053.391935139096
1241.003868184383,0.6738059108377488,8989.368935964369,8879.401954929424
1262.9311462488117,0.6857113770068516,8812.676171762947,8702.709190728003
1285.2458570486556,0.6978272006727096,8633.309238995333,8523.342257960388
1307.9548461268996,0.7101570986386662,8451.356069905478,8341.389088870534
1331.0650799803182,0.722704853380203,8267.069054024803,8157.102072989859
1354.5836481966098,0.735474314205303,8085.114834302404,7975.14785326746
1378.5177656292872,0.7484693984353118,7930.612590913284,7820.64560987834
1402.8747746110007,0.7616940926066665,7775.092503009675,7665.125521974731
1427.662147205954,0.7751524536938502,7617.669063415561,7507.702082380617
1452.8874875021452,0.7888486103539695,7458.078495979473,7348.111514944529
1478.5585339440825,0.8027867641933076,7296.177523641597,7186.210542606653
1504.6831617067296,0.8169711910562643,7131.871164697073,7021.904183662129
1531.2693851113975,0.8314062423370686,6965.0906660168785,6855.123684981934
1558.325360084307,0.8460963463146624,6795.785315770251,6685.818334735307
1585.8593866586214,0.8610460095111837,6623.91997795807,6513.952996923126
1613.8799115206577,0.8762598180744388,6449.476226275339,6339.509245240395
1642.395530601103,0.8917424391848082,6272.457320286,6162.490339251056
1671.4149917120094,0.9074986224870102,6092.899697567181,5982.932716532237
1700.947197230388,0.9235332015471636,5910.8996554084715,5800.932674373527
1731.0012068292006,0.9398510953355862,5726.687933192635,5616.720952157691
1761.5862402566402,0.9564573097358117,5540.961202092855,5430.994221057911
1792.7116801644836,0.9733569390802498,5381.597095983754,5271.63011494881
1824.3870749864366,0.990555167712991,5246.914982620802,5136.948001585858
1856.6221418673351,1.008057271580223,5111.6137209651,5001.6467399301555
1889.4267696440852,1.025868619848738,4974.991737851496,4865.024756816551
1922.8110218793092,1.0439946765530594,4836.763932727439,4726.796951692495
1956.7851399485583,1.0624410022716495,4696.768174640151,4586.801193605207
1991.3595461820885,1.0812132558327456,4554.89843735458,4444.931456319636
2026.544847062147,1.1003171960503322,4411.08155424988,4301.114573214936
2062.351836476756,1.1197586834907916,4265.268210972097,4155.301229937153
2098.791499030964,1.1395436822707554,4117.43059766753,4007.463616632585
2135.8750134166485,1.159678261886746,3967.564927150264,3857.5979461153192
2173.613755841816,1.1801685990771238,3815.7000596366793,3705.7330786017346
2212.0193035205148,1.2010209797169424,3661.9180259954637,3551.951044960519
2251.103438224414,1.2222418007462879,3506.406644960211,3396.4396639252664
2290.8781498971084,1.2438375721326722,3349.6405397889544,3239.6735587540097
2331.3556403323346,1.2658149188681311,3198.579421973467,3088.6124409385225
2372.548326917128,1.2881805830015784,3101.230291599706,2991.2633105647615
2414.4688464411424,1.310941425707085,3005.288065844891,2895.3210848099466
2457.1300589732723,1.334104429388701,2909.106842981983,2799.1398619470383
2500.545051806774,1.3576766998224672,2812.243425585816,2702.2764445508715
2544.7271434740705,1.3816654683362624,2714.476029241665,2604.5090482067203
2589.6898878325424,1.4060780940281943,2615.669543198104,2505.702562163159
2635.44707822246,1.4309220660241573,2515.734128014768,2405.7671469798233
2682.0127516984085,1.456205005775295,2414.6090699482065,2304.642088913262
2729.401193335479,1.4819346693960564,2312.256564897043,2202.2895838620984
2777.6269406115157,1.5081189500435468,2208.661122080724,2098.6941410457794
2826.704787866848,1.5347658803389501,2103.834237229581,1993.8672561946366
2876.6497908427714,1.5618836348317073,1997.8275151928333,1887.8605341578889
2927.4772713002385,1.5894805325072454,1890.7660532837365,1780.799072248792
2979.202821720159,1.6175650393390164,1782.9524642821382,1672.9854832471938
3031.8423100867517,1.6461457708856284,1675.4999638516533,1565.532982816709
3085.4118847553837,1.6752314949338516,1609.3934349084568,1499.4264538735124
3139.92797940648,1.7048311341883533,1554.0679949441628,1444.1010139092184
3195.407318086904,1.734953769008928,1499.2191474521944,1389.25216641725
3251.8669203404434,1.765608640196107,1444.3689851392198,1334.4020041042754
3309.3241064289464,1.796805151825985,1389.3002774069687,1279.3332963720243
3367.79650264568,1.8285528741351216,1333.8863623404052,1223.9193813054608
3427.302046722632,1.8608615464564469,1278.0445299024711,1168.0775488675267
3487.858993333292,1.8937410802070107,1221.718366536789,1111.7513855018447
3549.485919692691,1.927201561928536,1164.8704054182986,1054.9034243833541
3612.201731256385,1.9612532563816953,1107.4798588008794,997.5128777659348
3676.0256675201367,1.9959066096950617,1049.5442516110686,939.5772705761241
3740.977307922039,2.0311722525696796,991.08634893794,881.1193679029955
3807.076577848994,2.0670610035402968,932.1727667992301,822.2057857642856
3874.3437547492485,2.1035838722941804,872.9712881500399,763.0043071150953
3942.7994743529666,2.1407520630485894,814.0646983381178,704.0977173031732
4012.464737002717,2.1785769779879294,778.4304912373208,668.4635102023763
4083.360914095769,2.21707022076161,752.2442260848985,642.277245049954
4155.509754640305,2.256243600043757,726.61314709217,616.6461660572255
4228.933391927385,2.296109133155771,701.2138906859061,591.2469096509616
4303.654350320845,2.3366790497529157,675.9037914526118,565.9368104176673
4379.695552167157,2.377965795576047,650.6002939365227,540.6333129015782
4457.080324827384,2.419982036269625,625.2492748701903,515.2822938352458
4535.8324078333435,2.4627406612671714,599.8131502745993,489.8461692396548
4615.975960170297,2.5062547877454224,574.2657864493901,464.29880541444567
4697.535567688235,2.550537764648302,548.5906034386843,438.62362240373983
4780.536250644146,2.5956031767820162,522.7809330103369,412.8139519753924
4865.003471377565,2.6414648489825083,496.8432195999596,386.8762385650151
4950.963142121673,2.688136850356513,470.80642337269524,360.83944233775077
5038.441632952531,2.735633498597613,444.7529245201442,334.7859434851997
5127.465779878652,2.783969364378489,419.0255448508841,309.05856381593964
5218.062893073568,2.833159275820813,405.7422870709549,295.7753060360104
5310.260765253852,2.8832183230441113,394.9161898065885,284.949208771644
5404.0876802051225,2.9341618627949835,384.4079321197809,274.44095108483646
5499.572421458799,2.986005523158161,374.08943969153586,264.1224586565914
5596.744281122059,3.0387652083507555,363.9000598673914,253.93307883244694
5695.633068863869,3.0924571036012476,353.8031734825095,243.83619244756505
5796.26912105977,3.147097680114664,343.77390662640494,233.80692559146047
5898.683310098266,3.2027037001255056,333.7943428216078,223.82736178666335
6002.907053851574,3.2592922220399148,323.85141866295334,213.88443762800887
6108.972325313849,3.316880605668766,313.93611883722525,203.96913780228078
6216.911662409564,3.3754865175531563,304.04363317054236,194.0766521355979
6326.758177975279,3.4351279363840224,294.1748336972098,184.20785266226534
6438.54556991776,3.495823158517519,284.34101499874487,174.3740339638004
6552.308131551525,3.5575908035878125,274.58281456044296,164.6158335254985
6668.080762119171,3.6204498202191164,266.3298536489931,156.36287261404863
6785.89897749746,3.684419491838586,261.50655793319254,151.53957689824807
6905.798921092627,3.749519442591949,256.90494976355023,146.93796872860577
7027.817374928191,3.8157696433636605,252.43900215470836,142.4720211197639
7151.9917709286865,3.88319041790343,248.07802706158367,138.1110460266392
7278.360202402698,3.951802449060961,243.80485079028193,133.83786975533746
7406.96143572893,4.021626785130932,239.6079856854817,129.64100465053724
7537.834922248618,4.092684846310003,235.47899683859896,125.51201580365448
7671.020810368131,4.164998431267959,231.41138856081173,121.44440752586725
7806.559957875421,4.238589723834948,227.4001041478505,117.43312311290602
7944.493944474016,4.313481299806844,223.4413686174554,113.47438758251091
8084.865084538625,4.389696133870935,219.5328579305624,109.5658768956179
8227.71644009597,4.467257606653889,215.67449042897618,105.7075093940317
8373.091834035056,4.546189511894307,211.87146210594426,101.90448107099978
8521.035863550833,4.626516063741987,208.2283096182322,98.26132858328772
8671.59391382541,4.708261904186173,205.63183717726636,95.66485614232188
8824.812171950924,4.791452110615002,203.1387016752391,93.17172064029462
8980.737641098574,4.876112203508626,200.71700550876602,90.75002447382154
9139.418154937852,4.962268154268153,198.35717087622098,88.3901898412765
9300.9023923106,5.049946393182971,196.05365763500163,86.08667660005715
9465.23989216439,5.139173817538856,193.8025290097227,83.83554797477821
9632.481068749628,5.229977799869271,191.60069231977474,81.63371128483026
9802.677227085383,5.322386196352586,189.44558569246442,79.47860465751994
9975.880578698292,5.416427355357537,187.33503363687225,77.36805260192777
10152.144257639642,5.512130126139749,185.26718987300777,75.30020883806328
10331.52233678545,5.609523867691898,183.24055516443713,73.27357412949264
10514.069844424559,5.708638457750255,181.25413366217754,71.28715262723306
10699.842781139725,5.809504301960314,179.30814780484252,69.34116676989804
10888.898136987202,5.9121523432044825,177.4584841940715,67.49150315912702
11081.293908979636,6.016614071094467,175.77038938893944,65.80340835399495
11277.089118877988,6.122921531631428,174.1253569735519,64.15837593860742
11476.343831297821,6.23110733703684,172.51926299479118,62.552281959846695
11679.11917213539,6.341204675756973,170.95000857324865,60.98302753830417
11885.477347319527,6.4532473226442795,169.41603019414327,59.44904915919879
12095.48166189463,6.5672696493185345,167.9160122183457,57.94903118340123
12309.196539440947,6.683306634711137,166.44878750015948,56.481806465215
12526.68754183796,6.801393875795676,165.01329361596993,55.04631258102545
12748.021389377014,6.921567598508132,163.60855186605988,53.6415708311154
12973.265981229157,7.043864668859939,162.233659724441,52.266678689496516
13202.490416274919,7.1683226042475585,160.8877989994726,50.920817964528126
13435.765014301853,7.294979584961736,159.57029112331665,49.60331008837217
13673.161337576741,7.423874465900175,158.2835292304743,48.31654819552982
13914.752212798974,7.555046788487182,157.04036067814826,47.07337964320378
14160.611753441677,7.688536792803827,155.82426960186447,45.85728856691999
14410.815382487872,7.824385429932598,154.63411835763702,44.66713732269254
14665.439855568058,7.962634374520002,153.46911528969758,43.5021342547531
14924.563284506783,8.103326037561231,152.32855736275673,42.361576327812244
15188.265161285206,8.246503579410689,151.21178974049027,41.24480870554579
15456.6263824271,8.392210923022432,150.11819204374308,40.1512110087986
15729.729273815567,8.540492767424457,149.04717201754016,39.08019098259568
16007.657615948545,8.691394601431242,147.9981621478315,38.03118111288701
16290.496669640263,8.844962717598403,146.97061802330256,37.00363698835808
16578.33320217695,9.001244226424003,145.96401898975228,35.997037954807794
16871.255513934706,9.160287070800786,144.97787964842288,35.0108986134784
17169.35346546749,9.322140040723658,144.01270410499018,34.045723070045696
17472.718505074114,9.486852788257254,143.06748651979441,33.10050548484993
17781.443696851904,9.654475842767738,142.1413379416044,32.17435690665992
18095.623749246293,9.825060626423868,141.23379851545081,31.266817480506333
18415.35504410476,9.998659469971898,140.3444300291962,30.377448994251708
18740.73566624418,10.175325628789247,139.47280987823706,29.505828843292576
19071.865433540435,10.355113299221708,138.6185290863451,28.65154805140061
19408.845927550003,10.538077635209529,137.78119124219575,27.814210207251264
19751.78052467228,10.724274765207047,136.96041177198953,26.993430737045045
20100.774427862638,10.913761809401388,136.1558173992596,26.188836364315122
20455.9346989059,11.106596897235402,135.36704584283456,25.400064807890075
20817.370291259762,11.302839185240092,134.59375666370056,24.62677562875608
21185.19208347899,11.502548875182354,133.83565003076512,23.86866899582064
21559.512913229784,11.70578723253315,133.0923415767126,23.12536054176813
21940.447611905307,11.91261660526209,132.3635056884163,22.396524653471815
22328.113039852826,12.123100442964095,131.6488264343893,21.68184539944481
22722.62812222331,12.337303316324016,130.94799647465393,20.981015439709452
23124.113885454233,12.555290936925058,130.26071663865693,20.29373560371245
23532.693494397467,12.777130177407443,129.58669560189443,19.619714566949952
23948.49229010267,13.002889091983008,128.9256496001828,18.958668565238312
24371.637828268573,13.232636937312403,128.2773021674804,18.31032113253592
24802.25991837361,13.466444193751164,127.64138390129061,17.674402866346128
25240.490663497723,13.704382586971052,127.01763335157662,17.05065231663214
25686.464500848273,13.946525109963693,126.4057939691653,16.43881293422082
26140.3182430015,14.19294604543272,125.8056155200445,15.838634485100016
26602.19111987292,14.443720988581696,125.21685449428776,15.249873459343277
27072.224821429278,14.698926870304671,124.63927336433615,14.672292329391666
27550.56354115518,14.958641980786494,124.07264039180106,14.105659356856577
28037.354020287512,15.222945993519975,123.51672944716559,13.549748412221106
28532.745592831954,15.491919989747727,122.97131983795579,13.004338803011308
29036.89023137437,15.765646483335553,122.43619614430256,12.469215109358075
29549.942593701875,16.044209446085464,121.91114806967688,11.944167034732402
30072.060070247673,16.32769433349597,121.395970279588,11.428989244643518
30603.402832373922,16.61618811097735,120.89046223431534,10.923481199370855
31144.133881508256,16.909779280530483,120.39442808617615,10.427447051231667
31694.41909914795,17.208557907896676,119.90767653047395,9.940695495529468
32254.42729774788,17.512615650187424,119.43002067566805,9.463039640723565
32824.33027250755,17.822045784002306,118.9612779184734,8.994296883528918
33404.30285407325,18.136943234043724,118.5012698235426,8.534288788598118
33994.522962171046,18.457404602237062,118.04982200753918,8.082840972594695
34595.17166018807,18.783528197365726,117.60676402728981,7.6397829923453315
35206.43321071757,19.11541406522946,117.17192927171307,7.204948236768587
35828.4951320857,19.45316401933569,116.74515485796776,6.77817382302328
36461.54825587705,19.79688167213316,116.32628153084251,6.359300495898026
37105.78678547632,20.146672466797234,115.9151535656764,5.948172530731924
37761.408355645,20.502643709577235,115.51161867456702,5.544637639622536
38428.61409315004,20.864904602714887,115.11552791572316,5.148546880778682
39107.60867846412,21.233566277944636,114.72673560582744,4.759754570882961
39798.600408556085,21.608741830585856,114.34509923528068,4.378118200336203
40501.801260790446,21.99054635423723,113.97047938620928,4.0034983512647955
41217.42695795671,22.379096976084586,113.60273965311865,3.6357586181741652
41945.69703444692,22.77451289283212,113.24174656608706,3.2747655311425774
42686.834903602896,23.17691540726876,112.8873695163947,2.9203884814502175
43441.0679262533,23.58642796548051,112.53948068449218,2.5724996495476944
44208.62748046185,24.00317619472041,112.19795497021484,2.230973935270356
44989.7490325074,24.427287941947334,111.8626699251543,1.8956888902098115
45784.672209119104,24.858893313046227,111.53350568710447,1.566524652159984
46593.640870986965,25.29812471274085,111.2103449165008,1.24336388155632
47416.90318757174,25.74511688521197,110.89307273477807,0.9260916998335915
48254.711713236626,26.20000695543324,110.58157666457363,0.6145956296291502
49107.32346472365,26.662934471237186,110.27574657170155,0.30876553675706475
49975.0,27.134041446125,109.97547460886801,0.008493573923530562


==> figures/pgfplots/data/cifar10_lawfit_l5.csv <==
n,x,fit,excess
8.0,0.00336119060427859,19567.874694509865,19457.908484117892
8.141351875697254,0.0034205794288399353,19566.708476571803,19456.74226617983
8.285201295489903,0.003481017593619683,19565.52219727177,19455.555986879797
8.431592388445756,0.0035425236393938435,19564.31551169214,19454.349301300168
8.580570063348446,0.0036051164345351177,19563.088068987,19453.121858595026
8.7321800224742,0.0036688151808011854,19561.839512280247,19451.873301888274
8.886468775612055,0.0037336394192252877,19560.569478561974,19450.60326817
9.043483654331787,0.003799609036110876,19559.277598582972,19449.311388191
9.203272826503948,0.003866744269132191,19557.9634967475,19447.997286355527
9.365885311076436,0.003935065713542621,19556.626791004197,19446.660580612224
9.531370993112192,0.004004594328492774,19555.267092735077,19445.300882343105
9.699780639092545,0.0040753514434601545,19553.88400664267,19443.9177962507
9.871165912491003,0.004147358764792481,19552.477130635176,19442.510920243203
10.045579389622178,0.004220638382366589,19551.046055709652,19441.07984531768
10.223074575770777,0.004295212776365008,19549.590365833203,19439.62415544123
10.403705921605546,0.004371104824172261,19548.109637822126,19438.143427430154
10.587528839883246,0.004448337807393021,19546.60344121894,19436.637230826967
10.774599722447778,0.004526935418994272,19545.071338167352,19435.10512777538
10.964975957529672,0.004606921770573671,19543.512883285028,19433.546672893055
11.15871594735119,0.00468832139975631,19541.927623534193,19431.96141314222
11.355879126042565,0.004771159277722203,19540.31509809,19430.348887698026
11.556525977874738,0.004855460816866751,19538.674838206618,19428.708627814645
11.760718055814323,0.004941251878596583,19537.00636708104,19427.04015668907
11.968518000406318,0.005028558781263111,19535.30919971453,19425.34298932256
12.179989558990538,0.00511740830823629,19533.582842771673,19423.6166323797
12.395197605257579,0.005207827716121031,19531.826794437016,19421.860584045044
12.614208159150243,0.005299844743118765,19530.040544269228,19420.074333877255
12.837088407116685,0.005393487617536776,19528.22357305277,19418.257362660795
13.063906722721368,0.005488785066447871,19526.375352646955,19416.409142254983
13.294732687620195,0.005585766324503055,19524.49534583247,19414.529135440498
13.52963711290629,0.005684461142899941,19522.58300615524,19412.616795763268
13.768692060832855,0.005784899798509576,19520.637777767522,19410.67156737555
14.011970866919931,0.005887113103164574,19518.659095266416,19408.692884874443
14.259548162451738,0.005991132413111351,19516.64638352942,19406.680173137447
14.511499897371479,0.006096989638629342,19514.5990575473,19404.632847155328
14.767903363580723,0.006204717253820213,19512.516522253944,19402.55031186197
15.02883721865047,0.006314348306570041,19510.398172353413,19400.43196196144
15.294381509951094,0.0064259164286874755,19508.243392143904,19398.27718175193
15.564617699208723,0.0065394558462210746,19506.05155533874,19396.08534494677
15.839628687495459,0.006655001389958918,19503.82202488425,19393.85581449228
16.119498840661148,0.006772588506113734,19501.554152774508,19391.587942382535
16.40431401521455,0.006892253267196841,19499.247279862862,19389.28106947089
16.69416158466172,0.007014032383084194,19496.900735670275,19386.934525278302
16.98913046630984,0.007137963212277972,19494.513838190273,19384.5476277983
17.28931114854463,0.00726408377336716,19492.085893690568,19382.119683298595
17.594795718589666,0.007392432756690592,19489.616196511295,19379.649986119322
17.905677890756248,0.007523049536206097,19487.104028859692,19377.13781846772
18.22205303519241,0.0076559741815693605,19484.548660601296,19374.582450209324
18.54401820713983,0.007791247470426186,19481.949349047503,19371.98313865553
18.871672176707744,0.007928910900921968,19479.305338739472,19369.3391283475
19.205115459172916,0.008069006704432186,19476.61586122832,19366.64965083635
19.544450345814965,0.008211577858517836,19473.880134851446,19363.913924459473
19.889780935296574,0.008356668100109783,19471.09736450511,19361.131154113136
20.241213165598037,0.008504321938926026,19468.26674141297,19358.300531020996
20.59885484651619,0.008654584671126089,19465.387442890693,19355.42123249872
20.962815692737514,0.00880750239320664,19462.45863210649,19352.492421714516
21.33320735749556,0.008963122016142619,19459.47945783745,19349.513247445477
21.710143466823126,0.009121491279778262,19456.449054221783,19346.48284382981
22.093739654409614,0.009282658767472361,19453.366540506657,19343.400330114684
22.484113597074323,0.009446673921002338,19450.231020791773,19340.2648103998
22.881385050866406,0.009613587055731593,19447.041583768427,19337.075373376454
23.2856758878028,0.00978344937604491,19443.797302454135,19333.831092062162
23.6971101332552,0.009956312991056543,19440.497233922626,19330.531023530653
24.115814003997716,0.010132230930595894,19437.140419029165,19327.174208637192
24.541915946926622,0.01031125716147558,19433.725882131137,19323.759671739164
24.975546678464426,0.010493446604046996,19430.252630803814,19320.28642041184
25.416839224660094,0.010678855149048377,19426.719655551165,19316.753445159193
25.86592896199776,0.010867539674750541,19423.125929511687,19313.159719119714
26.322953658926544,0.011059558064405577,19419.470408159155,19309.504197767183
26.788053518124215,0.011254969224003892,19415.75202899818,19305.785818606208
27.26137121950737,0.011453833100344866,19411.969711254456,19302.003500862484
27.743051964001946,0.011656210699427003,19408.122355559743,19298.15614516777
28.233243518086717,0.011862164105162809,19404.20884363128,19294.242633239308
28.732096259124074,0.012071756498424482,19400.22803794576,19290.261827553786
29.239763221491742,0.012285052176426088,19396.17878140753,19286.212571015556
29.756400143529433,0.01250211657244815,19392.059897011175,19282.093686619202
30.28216551531517,0.012723016275910808,19387.87018749815,19277.903977106176
30.817220627285746,0.01294781905280165,19383.60843500752,19273.64222461555
31.361729619716126,0.013176593866464423,19379.273400720616,19269.307190328644
31.91585953307325,0.013409410898755133,19374.863824499545,19264.897614107573
32.47978035925953,0.013646341571571925,19370.378424519455,19260.412214127482
33.053665093761545,0.013887458568765311,19365.81589689433,19255.84968650236
33.637689788720564,0.014132835858435677,19361.17491529645,19251.20870490448
34.23203360694033,0.014382548715624593,19356.45413056907,19246.487920177096
34.83687887684938,0.014636673745407176,19351.65217033251,19241.685959940536
35.452411148434486,0.01489528890639244,19346.76763858337,19236.801428191397
36.078819250162184,0.01515847353463883,19341.799115286743,19231.83290489477
36.71629534690626,0.015426308367992376,19336.74515596142,19226.778945569447
37.365034998898736,0.015698875570854885,19331.604291257823,19221.63808086585
38.025237221722215,0.015976258759389652,19326.375026528673,19216.4088161367
38.69710454736264,0.0162585430271727,19321.055841392117,19211.089631000144
39.380843086340484,0.016545814971297135,19315.645189287352,19205.67897889538
40.07666259093966,0.016838162718938704,19310.14149702245,19200.175286630478
40.78477651955409,0.017135675954390906,19304.543164314367,19194.576953922395
41.50540210217065,0.0174384459465776,19298.84856332094,19188.882352928966
42.238760407009465,0.01774656557705184,19293.056038164705,19183.089827772732
42.98507640834169,0.01806012936848942,19287.16390444854,19177.197694056566
43.74457905550532,0.018379233513685807,19281.17044876272,19171.20423837075
44.51750134314063,0.01870397590506547,19275.073928183538,19165.107717791565
45.30408038266666,0.019034456164712645,19268.8725697631,19158.90635937113
46.10455747502029,0.019370775674932554,19262.564570010298,19152.598359618325
46.91917818468106,0.01971303760935287,19256.148094362674,19146.1818839707
47.74819241500337,0.020061346964574445,19249.621276649174,19139.6550662572
48.59185448488013,0.020415810592381442,19242.982218543446,19133.016008151473
49.45042320676088,0.020776537232520573,19236.228989007668,19126.262778615695
50.32416196604824,0.021143637546059413,19229.35962372666,19119.39341333469
51.2133388018974,0.02151722414933421,19222.3721245321,19112.405914140127
52.118226489443316,0.021897411648497546,19215.26445881676,19105.298248424788
53.039102623480474,0.022284316674676306,19208.034558938463,19098.06834854649
53.976249703621484,0.022678057919750944,19200.680321613647,19090.714111221674
54.929955220960316,0.023078756172766935,19193.199607300347,19083.233396908374
55.900511746266424,0.023486534356989455,19185.590239570436,19075.624029178463
56.88821701973784,0.02390151756761302,19177.850004470813,19067.88379407884
57.89337404233941,0.024323833110137152,19169.976649873523,19060.01043948155
58.91629116875533,0.024753610539420257,19161.96788481447,19052.001674422496
59.95728220198399,0.025190981699423562,19153.821378820554,19043.85516842858
61.01666648960402,0.025636080763657164,19145.53476122508,19035.568550833108
62.09476902174143,0.026089044276340814,19137.105620471175,19027.139410079202
63.19192053076782,0.02655001119429201,19128.531503403014,19018.56529301104
64.30845759275982,0.027019122929554055,19119.8099145446,19009.843704152627
65.44472273075155,0.027496523392777444,19110.938315366013,19000.97210497404
66.60106451981142,0.027982359037367784,19101.914123536717,18991.947913144744
67.77783769397506,0.028476778904413524,19092.734712165824,18982.76850177385
68.97540325506851,0.028979934668407894,19083.397409029058,18973.431198637085
70.19412858345335,0.029491980683778323,19073.89949578211,18963.933285390136
71.43438755072901,0.030013074032238227,19064.238207160262,18954.27199676829
72.69656063442655,0.03054337457097541,19054.410730163974,18944.444519772
73.9810350347285,0.03108304498169183,19044.41420323009,18934.44799283812
75.28820479325138,0.031632250820509855,19034.245715388643,18924.27950499667
76.61847091392706,0.0321911605687605,19023.902305404717,18913.936095012745
77.97224148601947,0.03275994568466874,19013.380960905324,18903.41475051335
79.34993180931546,0.03333878065595224,19002.678617490918,18892.712407098945
80.7519645215275,0.03392784305334953,18991.792157831293,18881.82594743932
82.17876972794703,0.034527313585093665,18980.718410745612,18870.75220035364
83.63078513338932,0.03513737615234872,18969.454150266218,18859.487939874245
85.10845617646918,0.035758217905625535,18957.996094686,18848.02988429403
86.61223616624935,0.03639002930219445,18946.34090558904,18836.374695197068
88.14258642130349,0.03703300416451236,18934.4851868643,18824.51897647233
89.69997641123585,0.037687339739682135,18922.425483702165,18812.459273310193
91.28488390070184,0.03835323675996261,18910.15828157088,18800.192071178906
92.89779509597312,0.039030899504347814,18897.680005179427,18787.713794787454
94.53920479409253,0.03972053586123415,18884.987017418935,18775.020807026962
96.20961653466404,0.04042235739219485,18872.075618286217,18762.109407894244
97.90954275432507,0.04113657939688129,18858.942043788353,18748.97583339638
99.63950494394815,0.04186342097907108,18845.58246482795,18735.616254435976
101.40003380861975,0.04260310511388301,18831.992986068726,18722.026775676753
103.19166943044651,0.04335585871617987,18818.169644781145,18708.203434389172
105.01496143423708,0.04412191271017951,18804.108409667588,18694.142199275615
106.8704691561127,0.04490150210029636,18789.80517966686,18679.838969274886
108.75876181509545,0.045694866043233986,18775.25578273753,18665.28957234556
110.68041868772977,0.04650224792135221,18760.45597461986,18650.48976422789
112.63602928578825,0.047323895417329946,18745.401437575798,18635.435227183825
114.62619353711798,0.04816006059014752,18730.087779106732,18620.12156871476
116.6515219696816,0.049010999952411406,18714.510530648662,18604.54432025669
118.71263589885083,0.04987697454904533,18698.665146244235,18588.698935852262
120.81016761800929,0.05075825003737179,18682.547001191535,18572.580790799562
122.94476059252243,0.051655096768608376,18666.151390670075,18556.185180278102
125.1170696571354,0.05256778987080417,18649.473528414295,18539.507318022323
127.3277612168579,0.05349660933324132,18632.508545073448,18522.542334681475
129.57751345139988,0.05444184009232848,18615.251486953057,18505.285276561084
131.86701652321756,0.05540377211901105,18597.697314502366,18487.731104110393
134.19697278923724,0.05638270050772672,18579.8409008006,18469.874690408626
136.56809701631875,0.05737892556693218,18561.67703002882,18451.710819636846
138.98111660052652,0.058392752911229605,18543.200395914962,18433.23418552299
141.43677179027455,0.059424493555120736,18524.405600151444,18414.43938975947
143.9358159134145,0.06047446400841769,18505.28715078476,18395.320940392787
146.47901560833645,0.06154298637333967,18485.839460576728,18375.873250184755
149.06715105915217,0.06263038844332494,18466.056845336712,18356.09063494474
151.70101623503442,0.06373700380358893,18445.93352222451,18335.967311832537
154.38141913378462,0.06486317193345897,18425.463608023274,18315.4973976313
157.10918202970532,0.06600923831051753,18404.641117382238,18294.674906990265
159.88514172585033,0.06717555451658486,18383.45996102876,18273.493750636786
162.7101498107341,0.06836247834557514,18361.913943949952,18251.94773355798
165.5850729195751,0.06957037391325763,18339.996763545594,18230.03055315362
168.51079300015633,0.07079961176895747,18317.70200776522,18207.735797373247
171.48820758338198,0.07205056900922999,18295.023154951334,18185.05694455936
174.51823005861584,0.07332362939354362,18271.95356902593,18161.987358633956
177.6017899538846,0.07461918346200706,18248.48649526794,18138.52028487597
180.739833221031,0.07593762865517609,18224.615064056095,18114.648853664123
183.93332252590636,0.07727936943597749,18200.332286393306,18090.366076001334
187.18323754368944,0.07864481741378704,18175.6310517838,18065.664841391826
190.49057525942527,0.08003439147070047,18150.504126097738,18040.537915705765
193.85635027387133,0.08144851789003443,18124.944149403,18014.977939011027
197.28159511475076,0.08288763048709914,18098.94363376094,17988.977423368968
200.76736055350278,0.08435217074228069,18072.494960984848,17962.528750592875
204.31471592763103,0.08584258793647531,18045.590380360867,17935.624169968894
207.92474946874648,0.08735933928891629,18018.222006331427,17908.255795939454
211.59856863640758,0.08890289009743643,17990.38181614202,17880.415605750048
215.33730045785884,0.09047371388120885,17962.06164745418,17852.095437062206
219.14209187377153,0.09207229252600954,17933.253195931884,17823.28698553991
223.01411009009394,0.09369911643204684,17903.9480128235,17793.98180243153
226.95454293611772,0.09535468466440258,17874.137502623784,17764.17129223181
230.96459922887183,0.09703950510613175,17843.812921390665,17733.846710998692
235.045509143955,0.09875409461406737,17812.96544400424,17702.999233612267
239.19852459291926,0.10049897917737767,17781.58599829957,17671.6197879076
243.42491960732232,0.10227469407892535,17749.665321557593,17639.69911116562
247.7259907295661,0.10408178405947782,17717.194041279487,17607.227830887514
252.10305741063942,0.10592080348481839,17684.162622688993,17574.19641229702
256.5574624148902,0.1077923165158108,17650.561365285852,17540.59515489388
261.09057223194924,0.10969689728146853,17616.380399825495,17506.414189433523
265.7037774959311,0.11163513005508156,17581.609685352963,17471.64347496099
270.3984934120433,0.11360760943345576,17546.239006230906,17436.272795838933
275.1761601907316,0.1156149405193184,17510.25796915039,17400.291758758416
280.0382434894975,0.11765773910694738,17473.656000129668,17363.689789737695
284.9862348625231,0.1197366318710805,17436.422341520614,17326.45613112864
290.02165221823753,0.1218522565591616,17398.54604906763,17288.579838675658
295.1460402849706,0.12400526218698416,17360.01598912445,17250.04977873248
300.36097108483307,0.12619630923779177,17320.820836312017,17210.854625920045
305.6680444159696,0.12842606986489594,17280.94907257576,17170.982862183788
311.0688883433332,0.13069522809787465,17240.388992637585,17130.422782245612
316.5651596981319,0.13300448005241403,17199.12928752308,17089.163077131107
322.1585445860983,0.13535453414385734,17157.15887637243,17047.192665980456
327.8507589047414,0.13774611130452774,17114.463798782843,17004.49758839087
333.64354886973587,0.14017994520489008,17071.0314483639,16961.06523797193
339.53869155061403,0.14265678247862126,17026.84902979656,16916.88281940459
345.5379954159228,0.14517738295165727,16981.90353322234,16871.937322830367
351.64330088801154,0.14774251987528667,16936.181726768613,16826.21551637664
357.8564809076236,0.15035298016336313,16889.67015178212,16779.703941390148
364.1794415084625,0.15300956463370854,16842.355118923504,16732.38890853153
370.61412240191277,0.15571308825378305,16794.222704737756,16684.256494345784
377.162497572088,0.15846438039069358,16745.25874869384,16635.292538301866
383.8265758813974,0.16126428506562202,16695.448850915887,16585.482640523915
390.60840168680863,0.16411366121274729,16644.778371167296,16534.812160775324
397.51005546700105,0.16701338294274312,16593.232430439035,16483.266220047062
404.53365446059894,0.16996433981093084,16540.795918839674,16430.8297084477
411.6813533156827,0.1729674370901709,16487.45352261732,16377.487312225348
418.95534475077716,0.1760235960485762,16433.18984102131,16323.223630629338
426.3578602275161,0.1791337542321314,16377.998442013715,16268.032231621743
433.8911706351949,0.18229886575230692,16321.871556785933,16211.90534639396
441.5575869874151,0.1855199015787532,16264.775388180049,16154.809177788076
449.3594611310436,0.18879784983716924,16206.69270051304,16096.726490121067
457.2991864676911,0.19213371611243074,16147.606266810451,16037.640056418479
465.3791986879456,0.19552852375707772,16087.498648577204,15977.532438185232
473.6019765185738,0.19898331420524992,16026.352150842054,15916.385940450082
481.9700424829276,0.20249914729217114,15964.14880633147,15854.182595939497
490.485963674784,0.2060771015792767,15900.870369387732,15790.90415899576
499.1523525458596,0.2097182746850872,15836.498315406292,15726.53210501432
507.97186770724136,0.2134237836219283,15771.013845635602,15661.047635243629
516.9472147449733,0.2171947651385988,15704.39789973695,15594.431689344978
526.0811470500579,0.2210323760690947,15636.631182490131,15526.664972098159
535.376466663119,0.22493779368749314,15567.69422098721,15457.728010595238
544.8360251339944,0.22891221606910944,15497.567501160584,15387.60129076861
554.4627243965102,0.2329568624580324,15426.231880800153,15316.26567040818
564.2595176587172,0.23707297364115615,15353.670916526828,15243.704706134855
574.2294103088531,0.241261812328819,15280.027129565155,15170.060919173182
584.3754608373141,0.2455246635421689,15205.172089525244,15095.205879133271
594.7007817749148,0.24986283500737197,15129.028306128623,15019.06209573665
605.2085406477282,0.2542776575567876,15051.571504790727,14941.605294398754
615.9019609487975,0.25877048553723214,14972.778285530507,14862.812075138534
626.7843231270136,0.2633426972254542,14892.625329472812,14782.65911908084
637.8589655934688,0.26799569525095346,14811.089196742909,14701.122986350936
649.1292857455871,0.2727309070262674,14728.146263548468,14618.180053156495
660.5987410093575,0.27754978518486473,14643.772715040055,14533.806504648082
672.270849899972,0.28245380802677095,14557.944575585,14447.978365193027
684.1491931012155,0.287444479972073,14470.637781176789,14360.671570784816
696.2374145639178,0.29252333202243225,14381.828319847767,14271.862109455795
708.5392226238205,0.2976919222307552,14291.492508839794,14181.526298447821
721.0583911391901,0.30295183617916027,14199.607604291374,14089.641393899401
733.7987606485361,0.3083046874653917,14106.153452295384,13996.187241903412
746.7642395487849,0.3137521181978277,14011.11946561057,13901.153255218598
759.9588052942665,0.31929579949923387,13915.06524916266,13805.099038770688
773.3865056168909,0.32493743201941805,13818.070970555316,13708.104760163344
787.0514597678773,0.3306787464569422,13719.441221063655,13609.475010671682
800.9578597814345,0.3365215040900557,13619.13079078485,13509.164580392877
815.1099717607549,0.3424674973170045,13517.105066587263,13407.13885619529
829.5121371867447,0.34851855020589234,13413.33223029288,13303.366019900906
844.1687742498675,0.35467651905425357,13307.781599055379,13197.815388663406
859.0843792055281,0.36094329295851574,13200.423104238851,13090.456893846878
874.263527753392,0.36732079439351945,13091.227155672737,12981.260945280765
889.710876441097,0.37381097980228556,12980.164714448862,12870.198504056889
905.4311640927465,0.3804158401961957,12867.207557880063,12757.24134748809
921.4292132626535,0.3871374017657805,12752.328823181964,12642.362612789992
937.7099317147687,0.3939777265022998,12635.504088768947,12525.537878376974
954.2783139282488,0.4009389128303055,12516.713737185131,12406.747526793159
971.13944262962,0.40802309625137817,12395.949254799862,12285.983044407889
988.2984903520303,0.4152324499992448,12273.238832254612,12163.27262186264
1005.7607210220332,0.42256918570646473,12150.665616714408,12040.699406322436
1023.531491574419,0.43003555408289845,12029.1768040062,11919.210593614227
1041.6162535955775,0.437633845606165,11905.765166932697,11795.798956540724
1060.0205549958876,0.44536639122429417,11780.321653083407,11670.355442691434
1078.7500417116767,0.45323556307080304,11652.785965225466,11542.819754833494
1097.810459437231,0.4612437751923978,11523.110955016004,11413.14474462403
1117.2076553874206,0.4693934842895388,11391.255334655663,11281.28912426369
1136.9475800914634,0.47768719047008823,11257.181345145564,11147.215134753591
1157.0362892183882,0.4861274380162764,11120.85403049861,11010.887820106638
1177.4799454347394,0.49471681616521407,10982.24131915431,10872.275108762336
1198.2848202951268,0.5034579599032049,10841.314785899012,10731.34857550704
1219.4572961661595,0.5123535507740836,10698.051354675881,10588.085144283908
1241.003868184383,0.5214063177018416,10552.436811883657,10442.470601491685
1262.9311462488117,0.530619037827787,10404.473741501162,10294.50753110919
1285.2458570486556,0.5399945373624906,10254.203743790993,10144.23753339902
1307.9548461268996,0.549535692452798,10101.809395010212,9991.84318461824
1331.0650799803182,0.5592454300641468,9955.722380983652,9845.75617059168
1354.5836481966098,0.5691267288784825,9814.19774917579,9704.231538783817
1378.5177656292872,0.5791826202080343,9670.681622721762,9560.71541232979
1402.8747746110007,0.5894161889252425,9524.958699859666,9414.992489467693
1427.662147205954,0.5998305744091061,9376.92332999465,9266.957119602677
1452.8874875021452,0.6104289715082671,9226.503408583463,9116.53719819149
1478.5585339440825,0.621214631521097,9073.642691946074,8963.676481554101
1504.6831617067296,0.6321908631931077,8918.294827987682,8808.32861759571
1531.2693851113975,0.6433610337319853,8760.421389308656,8650.455178916684
1558.325360084307,0.6547285698405528,8599.991983086506,8490.025772694533
1585.8593866586214,0.6662969587679957,8436.986162664904,8327.01995227293
1613.8799115206577,0.6780697493796496,8271.397926739946,8161.431716347974
1642.395530601103,0.6900505532456971,8103.245468127596,7993.279257735623
1671.4149917120094,0.7022430457490978,7932.5947863934825,7822.62857600151
1700.947197230388,0.7146509672130976,7759.634790751988,7649.668580360015
1731.0012068292006,0.7272781240486511,7585.227382303954,7475.261171911981
1761.5862402566402,0.7401283899221331,7437.59058972513,7327.624379333157
1792.7116801644836,0.7532057069436683,7291.4953988841435,7181.529188492171
1824.3870749864366,0.7665140868764637,7143.644437390438,7033.678226998465
1856.6221418673351,0.7800576123675097,6993.745345681048,6883.779135289075
1889.4267696440852,0.7938404382000183,6841.647883341878,6731.681672949905
1922.8110218793092,0.807866792568006,6687.254432837428,6577.288222445455
1956.7851399485583,0.8221409783733824,6530.494644856145,6420.528434464172
1991.3595461820885,0.836667374545964,6371.316232257798,6261.3500218658255
2026.544847062147,0.85145043738681,6209.682009541973,6099.71579915
2062.351836476756,0.8664947019352959,6045.570600733669,5935.604390341697
2098.791499030964,0.8818047833603316,5878.980815929788,5769.014605537815
2135.8750134166485,0.8973853783761807,5709.942013938213,5599.97580354624
2173.613755841816,0.913241266683276,5538.538139562376,5428.571929170404
2212.0193035205148,0.9293773124345031,5364.974067447397,5255.007857055424
2251.103438224414,0.945798465727391,5189.859516546483,5079.89330615451
2290.8781498971084,0.9625097641226599,5037.140027447221,4927.173817055248
2331.3556403323346,0.9795163341896173,4910.0639097178355,4800.097699325863
2372.548326917128,0.9968233930788424,4782.420376449256,4672.454166057283
2414.4688464411424,1.0144362501226667,4653.502248033907,4543.536037641934
2457.1300589732723,1.0323603084639326,4523.029284675803,4413.06307428383
2500.545051806774,1.050601066713531,4390.842919694288,4280.876709302315
2544.7271434740705,1.0691641206372176,4256.839359867646,4146.873149475673
2589.6898878325424,1.088055164872252,4120.94669189325,4010.9804815012776
2635.44707822246,1.1072799946743492,3983.116136377099,3873.149925985126
2682.0127516984085,1.1268445076955071,3843.3198999403935,3733.353689548421
2729.401193335479,1.146754705793248,3701.5539160815765,3591.587705689604
2777.6269406115157,1.1670166968718139,3557.8468944845135,3447.880684092541
2826.704787866848,1.1876366967559193,3412.282049482374,3302.3158390904014
2876.6497908427714,1.2086210310975867,3265.054371948198,3155.0881615562253
2927.4772713002385,1.2299761373166858,3116.680923494637,3006.7147131026645
2979.202821720159,1.2517085665757577,2980.8752566222674,2870.9090462302947
3031.8423100867517,1.2738249857897355,2889.2236224732515,2779.2574120812787
3085.4118847553837,1.2963321796711613,2798.4070412233023,2688.4408308313295
3139.92797940648,1.3192370528115647,2707.242572746686,2597.2763623547135
3195.407318086904,1.3425466317995935,2615.3527736571027,2505.38656326513
3251.8669203404434,1.3662680673765815,2522.541004494068,2412.5747941020954
3309.3241064289464,1.3904086366302018,2428.6849921601697,2318.718781768197
3367.79650264568,1.4149757452268692,2333.702649484108,2223.7364390921352
3427.302046722632,1.4399769296836114,2237.5386965386274,2127.5724861466547
3487.858993333292,1.4654198596800552,2140.159937471665,2030.1937270796925
3549.485919692691,1.4913123404112776,2041.5559402059648,1931.589729813992
3612.201731256385,1.517662314982227,1941.745575795056,1831.7793654030834
3676.0256675201367,1.5444778668444519,1840.7942982387299,1730.8280878467572
3740.977307922039,1.5717672222758712,1738.8604599857408,1628.894249593768
3807.076577848994,1.5995387529043907,1636.3633209244977,1526.397110532525
3874.3437547492485,1.6278009782760758,1543.2734896654358,1433.307279273463
3942.7994743529666,1.6565625684687193,1489.6727171598525,1379.7065067678798
4012.464737002717,1.6858323467515868,1437.342631826498,1327.3764214345254
4083.360914095769,1.7156192922921416,1385.2151301154515,1275.2489197234788
4155.509754640305,1.7459325429106276,1332.964009767402,1222.9977993754294
4228.933391927385,1.7767813978832891,1280.4219713299944,1170.4557609380217
4303.654350320845,1.8081753207951377,1227.4859598276541,1117.5197494356814
4379.695552167157,1.8401239424431222,1174.0869668418443,1064.1207564498716
4457.080324827384,1.872637063790596,1120.1780316772486,1010.2118212852758
4535.8324078333435,1.9057246589739707,1065.7296238175627,955.76341342559
4615.975960170297,1.9393968783625306,1010.7294211946064,900.7632108026337
4697.535567688235,1.973664051672273,955.1866346886535,845.2204242966808
4780.536250644146,2.0085366911347875,899.1446585840537,789.178448192081
4865.003471377565,2.044025494722124,842.717418648147,732.7512082561743
4950.963142121673,2.0801413494286214,786.2395297960013,676.2733194040286
5038.441632952531,2.1168953346107653,742.1902827605855,632.2240723686128
5127.465779878652,2.1542987253860146,716.8390857961647,606.872875404192
5218.062893073568,2.192362996091704,692.2297925566843,582.2635821647116
5310.260765253852,2.23109982380506,667.8972591681958,557.9310487762231
5404.0876802051225,2.270521091925392,643.6694585862944,533.7032481943216
5499.572421458799,2.310638893819621,619.4528947692935,509.4866843773207
5596.744281122059,2.3514655365321744,595.1880668747536,485.2218564827809
5695.633068863869,2.3930135445604583,570.8341756613761,460.8679652694033
5796.26912105977,2.4352956636970275,546.3628249986762,436.3966146067034
5898.683310098266,2.4783248649396525,521.7556073582081,411.7893969662353
6002.907053851574,2.522114348470448,497.0042092896157,387.0379988976429
6108.972325313849,2.5666775477053547,472.1134911566296,362.14728076465684
6216.911662409564,2.612028133415127,447.110931947116,337.14472155514324
6326.758177975279,2.658180017919155,422.0784638789394,312.1122534869666
6438.54556991776,2.705147359353389,397.3882038843974,287.42199349242463
6552.308131551525,2.7529445660136482,385.2914037480803,275.32519335610755
6668.080762119171,2.8015863007757216,374.9101536013427,264.94394320936993
6785.89897749746,2.851087485593519,364.8190668010307,254.85285640905795
6905.798921092627,2.90146330607672,354.9004102519455,244.93419985997275
7027.817374928191,2.9527292161493075,345.09724666594076,235.131036273968
7151.9917709286865,3.0049009427904116,335.37482472627397,225.4086143343012
7278.360202402698,3.057994490858895,325.7094062394183,215.74319584744552
7406.96143572893,3.1120261480032414,316.08390510351626,206.1176947115435
7537.834922248618,3.167012489658136,306.48603305054417,196.5198226585714
7671.020810368131,3.2229703841293618,296.90774788657274,186.94153749459997
7806.559957875421,3.2799169977685407,287.34584925215995,177.37963886018719
7944.493944474016,3.3378698002392766,277.80458134458775,167.83837095261498
8084.865084538625,3.396846569876406,268.30463106735783,158.33842067538507
8227.71644009597,3.4568653991398826,258.9396814206694,148.97347102869662
8373.091834035056,3.517944700165052,253.36515060473033,143.39894021275757
8521.035863550833,3.5801032104109947,248.82641094598614,138.86020055401337
8671.59391382541,3.6433599984086715,244.44353732877266,134.4773269367999
8824.812171950924,3.7077344696105974,240.17253292999982,130.20632253802705
8980.737641098574,3.7732463723439493,235.9920561920489,126.02584580007614
9139.418154937852,3.839915803868784,231.88872469873382,121.92251430676107
9300.9023923106,3.9077632165433305,227.8530465966148,117.88683620464205
9465.23989216439,3.97680942409823,223.87785166269705,113.9116412707243
9632.481068749628,4.04707560802158,219.95761344608434,109.99140305411159
9802.677227085383,4.118583324056886,216.08822013761872,106.12200974564597
9975.880578698292,4.191354508815745,212.26713495810475,102.300924566132
10152.144257639642,4.2654114865074,208.49428069506104,98.52807030308828
10331.52233678545,4.340776975787205,204.77569372675654,94.80948333478379
10514.069844424559,4.417474096726085,201.3455744507256,91.37936405875284
10699.842781139725,4.495526377903118,198.82253599913022,88.85632560715747
10888.898136987202,4.574957763623503,196.39198029382868,86.42576990185593
11081.293908979636,4.6557926212639895,194.02998904104425,84.0637786490715
11277.089118877988,4.738055748748127,191.72791558036366,81.7617051883909
11476.343831297821,4.821772382153599,189.48053623412773,79.51432584215497
11679.11917213539,4.906968203453927,187.28406041891452,77.31785002694177
11885.477347319527,4.993669348397051,185.13547968743256,75.16926929545981
12095.48166189463,5.081902414523026,183.03229695200798,73.06608656003523
12309.196539440947,5.17169446932343,180.97241055838114,71.00620016640839
12526.68754183796,5.263073058544927,178.95409592812888,68.98788553615613
12748.021389377014,5.356066214639564,176.97611947958808,67.00990908761533
12973.265981229157,5.450702465364312,175.03829502499048,65.07208463301772
13202.490416274919,5.547010842532673,173.17367603375246,63.207465641779706
13435.765014301853,5.645020890920797,171.49209288838583,61.525882496413075
13673.161337576741,5.7447626773310265,169.85489823795405,59.888687845981295
13914.752212798974,5.846266799815578,168.25714047607798,58.29093008410523
14160.611753441677,5.949564397063141,166.69656526690378,56.730354874931024
14410.815382487872,6.0546871579514505,165.17152968041162,55.20531928843887
14665.439855568058,6.161667331268514,163.6806629048917,53.71445251291895
14924.563284506783,6.270537735605676,162.2227547580128,52.256544366040046
15188.265161285206,6.381331769425459,160.7967084728166,50.83049808084384
15456.6263824271,6.494083421307317,159.40152009934786,49.43530970737511
15729.729273815567,6.608827280374346,158.0362765766177,48.07006618464494
16007.657615948545,6.725598546904357,156.7001885607843,46.73397816881156
16290.496669640263,6.844433043128313,155.39287170867306,45.426661316700304
16578.33320217695,6.9653672242196185,154.13044975761647,44.16423936564372
16871.255513934706,7.088438189477586,152.89824172181423,42.93203132984148
17169.35346546749,7.213683693708422,151.69276140390892,41.726551011936166
17472.718505074114,7.34114215880747,150.51314088042767,40.54693048845492
17781.443696851904,7.470852685545921,149.35862798115454,39.39241758918179
18095.623749246293,7.602855065565893,148.22852754794187,38.262317155969114
18415.35504410476,7.737189793587406,147.12218367069727,37.15597327872452
18740.73566624418,7.873898079831075,146.03897202067358,36.07276162870083
19071.865433540435,8.013021862660215,144.97829609451884,35.01208570254609
19408.845927550003,8.15460382144648,143.9395862161954,33.97337582422266
19751.78052467228,8.298687389662662,142.92230544628148,32.95609505430873
20100.774427862638,8.445316768206904,141.92661270598637,31.96040231401362
20455.9346989059,8.594536938962362,140.9521388340566,30.985928442083846
20817.370291259762,8.74639367859632,139.99761368906437,30.031403297091614
21185.19208347899,8.900933572603343,139.0625380347285,29.096327642755753
21559.512913229784,9.058204029596359,138.14644010085266,28.180229708879907
21940.447611905307,9.218253295850342,137.24886615304263,27.282655761069876
22328.113039852826,9.381130470102947,136.36937789786725,26.4031675058945
22722.62812222331,9.54688551861668,135.5075511787991,25.541340786826353
23124.113885454233,9.715569290507105,134.6629751289501,24.696764736977357
23532.693494397467,9.887233533342082,133.83525164909184,23.869041257119093
23948.49229010267,10.061930909016418,133.02400036407502,23.05778997210227
24371.637828268573,10.239715009907123,132.22890400726962,22.262693615296868
24802.25991837361,10.420640375314104,131.44953902915321,21.483328637180463
25240.490663497723,10.604762508191252,130.6855496096417,20.719339217668946
25686.464500848273,10.792137892173344,129.9365912549874,19.970380863014654
26140.3182430015,10.982824008903608,129.2023292818756,19.23611888990284
26602.19111987292,11.176879355667525,128.48243830489434,18.516227912921593
27072.224821429278,11.374363463338213,127.77660184677772,17.81039145480497
27550.56354115518,11.575336914638884,127.08451199665203,17.118301604679274
28037.354020287512,11.779861362727866,126.40586911311223,16.43965872113948
28532.745592831954,11.987999550112262,125.74038296569165,15.7741725737189
29036.89023137437,12.199815327895537,125.0877684699409,15.121558077968146
29549.942593701875,12.415373675365306,124.44774856972299,14.481538177750238
30072.060070247673,12.634740719927228,123.8200537259377,13.853843333964946
30603.402832373922,12.857983757391,123.20442131037888,13.238210918406125
31144.133881508256,13.085171272615003,122.6005953702925,12.634384978319744
31694.41909914795,13.316372960515498,122.0083264076552,12.042116015682453
32254.42729774788,13.551659747447129,121.42737116944295,11.461160777470198
32824.33027250755,13.791103812961206,120.85749246687877,10.891282074906016
33404.30285407325,14.034778611948434,120.29845893130388,10.332248539331133
33994.522962171046,14.28275889717276,119.75004486837287,9.783834476400116
34595.17166018807,14.535120742203635,119.2120300832251,9.24581969125235
35206.43321071757,14.7919415647532,118.68419970561503,8.717989313642278
35828.4951320857,15.053300150425954,118.16634402806581,8.200133636093057
36461.54825587705,15.319276676888043,117.65825835055556,7.692047958582805
37105.78678547632,15.589952738463456,117.15974283148937,7.193532439516616
37761.408355645,15.865411371165125,116.67060234388958,6.704391951916833
38428.61409315004,16.145737078167965,116.19064633794268,6.22443594596993
39107.60867846412,16.43101585573218,115.71968870826491,5.75347831629216
39798.600408556085,16.721335219584596,115.25754766623825,5.291337274265501
40501.801260790446,17.016784231765946,114.80404561708741,4.8378352251146595
41217.42695795671,17.317453527952893,114.35900904145956,4.3927986494868065
41945.69703444692,17.62343534526241,113.92226838129545,3.9560579893227015
42686.834903602896,17.934823550547677,113.49365792979029,3.5274475378175367
43441.0679262533,18.251713669193823,113.07301572525583,3.106805333283077
44208.62748046185,18.574202914422578,112.66018344870659,2.6939730567338387
44989.7490325074,18.902390217114455,112.2550063250029,2.288795933030144
45784.672209119104,19.236376256158273,111.85733302739251,1.8911226354197623
46593.640870986965,19.576263489336533,111.46701558530236,1.5008051933296116
47416.90318757174,19.922156184756705,111.08390929523893,1.1176989032661737
48254.711713236626,20.27416045283787,110.7078726346628,0.7416622426900545
49107.32346472365,20.632384278862332,110.33876717871904,0.3725567867462871
49975.0,20.996937556102814,109.97645751969537,0.010247127722621485


==> figures/pgfplots/data/cifar10_memorization_pixel_l1.csv <==
x,mean,se
0.024380513209392777,0.990234375,0.0037399496396731957
0.0999601041585104,0.98046875,0.006951222820332885
0.41446872455967726,0.4736328125,0.013753014436378653
1.7310164378668873,0.0,0.0
7.070348830723906,0.0,0.0
15.847333586105306,0.0,0.0
21.9424618884535,0.0,0.0
29.256615851271334,0.0,0.0
39.00882113502845,0.0,0.0
60.95128302348195,0.0,0.0
85.33179623287472,0.0,0.0
97.52205283757111,0.0,0.0
109.7123094422675,0.0,0.0
121.9025660469639,0.0,0.0


==> figures/pgfplots/data/cifar10_memorization_pixel_l2.csv <==
x,mean,se
0.011763544449705017,0.978515625,0.006671191904921613
0.04823053224379057,0.9921875,0.0015947198846244705
0.19998025564498528,0.96875,0.005749844314015525
0.8352116559290562,0.0595703125,0.0033355959524608066
3.411427890414455,0.0,0.0
7.646303892308262,0.0,0.0
10.587190004734515,0.0,0.0
14.11625333964602,0.0,0.0
18.821671119528027,0.0,0.0
29.408861124262543,0.0,0.0
41.17240557396756,0.0,0.0
47.05417779882007,0.0,0.0
52.935950023672575,0.0,0.0
58.81772224852509,0.0,0.0


==> figures/pgfplots/data/cifar10_memorization_pixel_l3.csv <==
x,mean,se
0.007518891710985277,0.9833984375,0.006453199089062177
0.030827456015039636,0.990234375,0.006072512404354701
0.1278211590867497,0.978515625,0.0011276372445109878
0.5338413114799547,0.3095703125,0.013186607487323627
2.1804785961857305,0.0,0.0
4.88727961214043,0.0,0.0
6.767002539886749,0.0,0.0
9.022670053182333,0.0,0.0
12.030226737576443,0.0,0.0
18.79722927746319,0.0,0.0
26.31612098844847,0.0,0.0
30.075566843941107,0.0,0.0
33.83501269943375,0.0,0.0
37.59445855492638,0.0,0.0


==> figures/pgfplots/data/cifar10_memorization_pixel_l4.csv <==
x,mean,se
0.005429523050750375,0.9609375,0.022382960205300888
0.022261044508076536,0.9892578125,0.002457628396898032
0.09230189186275638,0.9892578125,0.004330773012906924
0.38549613660327664,0.5224609375,0.018208810248628905
1.5745616847176087,0.0,0.0
3.529189982987744,0.0,0.0
4.886570745675337,0.0,0.0
6.51542766090045,0.0,0.0
8.687236881200601,0.0,0.0
13.573807626875938,0.0,0.0
19.003330677626312,0.0,0.0
21.7180922030015,0.0,0.0
24.43285372837669,0.0,0.0
27.147615253751876,0.0,0.0


==> figures/pgfplots/data/cifar10_memorization_pixel_l5.csv <==
x,mean,se
0.004201488255348237,0.9482421875,0.014385663928375224
0.01722610184692777,0.9873046875,0.002457628396898036
0.07142530034092003,0.982421875,0.004649367466499251
0.2983056661297248,0.607421875,0.008209323055285477
1.2184315940509887,0.0009765625,0.0009765625
2.7309673659763543,0.0,0.0
3.7813394298134133,0.0,0.0
5.041785906417885,0.0,0.0
6.722381208557179,0.0,0.0
10.503720638370593,0.0,0.0
14.70520889371883,0.0,0.0
16.80595302139295,0.0,0.0
18.906697149067067,0.0,0.0
21.007441276741186,0.0,0.0


==> figures/pgfplots/data/cifar10_raw_l1.csv <==
n,x,observed,excess
10.0,0.024380513209392777,25091.45412399056,24925.690746704106
41.0,0.0999601041585104,28623.893352149094,28458.12997486264
170.0,0.41446872455967726,25305.969862855512,25140.20648556906
710.0,1.7310164378668873,2003.838096431043,1838.0747191445887
2900.0,7.070348830723906,247.14222686641008,81.37884957995578
6500.0,15.847333586105306,220.6128015952125,54.84942430875819
9000.0,21.9424618884535,195.16953320242396,29.406155915969663
12000.0,29.256615851271334,193.67953702461375,27.91615973815945
16000.0,39.00882113502845,180.2018034660623,14.438426179608001
25000.0,60.95128302348195,179.66022197885792,13.896844692403619
35000.0,85.33179623287472,170.7659625176364,5.00258523118211
40000.0,97.52205283757111,166.34232327439696,0.5789459879426602
45000.0,109.7123094422675,147.01687774841588,0.05
50000.0,121.9025660469639,148.16154346482833,0.05


==> figures/pgfplots/data/cifar10_raw_l2.csv <==
n,x,observed,excess
10.0,0.011763544449705017,23140.008377081744,23029.777251736392
41.0,0.04823053224379057,23074.22369199702,22963.99256665167
170.0,0.19998025564498528,22041.8902635458,21931.659138200448
710.0,0.8352116559290562,9667.973346771449,9557.742221426097
2900.0,3.411427890414455,490.1871799190804,379.95605457372784
6500.0,7.646303892308262,173.31848760086382,63.08736225551125
9000.0,10.587190004734515,160.46276864109288,50.23164329574031
12000.0,14.11625333964602,138.9748842909241,28.743758945571543
16000.0,18.821671119528027,141.2380399890573,31.006914643704746
25000.0,29.408861124262543,112.44954590267857,2.2184205573259987
35000.0,41.17240557396756,107.74419306822082,0.05
40000.0,47.05417779882007,113.64989115780504,3.4187658124524773
45000.0,52.935950023672575,109.4268819970317,0.05
50000.0,58.81772224852509,109.76733366604589,0.05


==> figures/pgfplots/data/cifar10_raw_l3.csv <==
n,x,observed,excess
10.0,0.007518891710985277,20205.251902124463,20095.275911125926
41.0,0.030827456015039636,22260.903608113447,22150.92761711491
170.0,0.1278211590867497,21412.10257235855,21302.126581360015
710.0,0.5338413114799547,13592.782019147548,13482.80602814901
2900.0,2.1804785961857305,1152.190477472056,1042.2144864735196
6500.0,4.88727961214043,200.67428845092655,90.69829745239021
9000.0,6.767002539886749,166.96275163149505,56.986760632958706
12000.0,9.022670053182333,153.82750034487609,43.85150934633974
16000.0,12.030226737576443,131.41848921699855,21.442498218462205
25000.0,18.79722927746319,112.3346847652028,2.3586937666664483
35000.0,26.31612098844847,108.26309532237866,0.05
40000.0,30.075566843941107,109.45991971934238,0.05
45000.0,33.83501269943375,98.98025034419278,0.05
50000.0,37.59445855492638,101.4869079667584,0.05


==> figures/pgfplots/data/cifar10_raw_l4.csv <==
n,x,observed,excess
10.0,0.005429523050750375,20616.283667421627,20506.316686386683
41.0,0.022261044508076536,20995.13337848254,20885.166397447596
170.0,0.09230189186275638,21019.523452609268,20909.556471574324
710.0,0.38549613660327664,14340.008980075345,14230.0419990404
2900.0,1.5745616847176087,2035.5368810127636,1925.5698999778192
6500.0,3.529189982987744,240.3687797022589,130.40179866731444
9000.0,4.886570745675337,213.5317537421319,103.56477270718743
12000.0,6.51542766090045,167.50292621260388,57.5359451776594
16000.0,8.687236881200601,156.2941250783571,46.327144043412616
25000.0,13.573807626875938,124.86480816222296,14.897827127278475
35000.0,19.003330677626312,121.55413901738004,11.587157982435556
40000.0,21.7180922030015,109.30880779466656,0.05
45000.0,24.43285372837669,118.82549795343384,8.858516918489357
50000.0,27.147615253751876,104.56699587347195,0.05


==> figures/pgfplots/data/cifar10_raw_l5.csv <==
n,x,observed,excess
10.0,0.004201488255348237,18777.5065303838,18667.540319991826
41.0,0.01722610184692777,20886.33161358969,20776.365403197717
170.0,0.07142530034092003,19336.610623212942,19226.64441282097
710.0,0.2983056661297248,12886.147559813418,12776.181349421446
2900.0,1.2184315940509887,2564.7564445285207,2454.790234136548
6500.0,2.7309673659763543,302.4500497729091,192.48383938093633
9000.0,3.7813394298134133,240.3356021581301,130.36939176615732
12000.0,5.041785906417885,208.78977087449897,98.82356048252622
16000.0,6.722381208557179,166.19758832200077,56.23137793002802
25000.0,10.503720638370593,152.21490651418122,42.24869612220847
35000.0,14.70520889371883,120.25256606076807,10.286355668795323
40000.0,16.80595302139295,123.2204540889873,13.254243697014545
45000.0,18.906697149067067,126.11915028252588,16.152939890553128
50000.0,21.007441276741186,111.00084570117616,1.0346353092034093


==> figures/pgfplots/data/fashion_mnist_budget_l1_m10.csv <==
x,observed
0.01600461189567052,20490.502925394823
0.06881983115138322,19452.600846110225
0.2880830141220693,16493.21737727922
1.2483597278623004,5122.439182227811
5.281521925571271,206.80347466903785
22.406456653938726,120.5810626039036
96.02767137402311,81.52916643419086


==> figures/pgfplots/data/fashion_mnist_budget_l1_m4.csv <==
x,observed
0.01600461189567052,21082.510075005444
0.06881983115138322,19800.806415132563
0.2880830141220693,18188.086263335674
1.2483597278623004,5440.332859030013
5.281521925571271,186.54146604393316
22.406456653938726,122.8459471705965
96.02767137402311,87.16858907678241


==> figures/pgfplots/data/fashion_mnist_budget_l1_m6.csv <==
x,observed
0.01600461189567052,20784.23786920736
0.06881983115138322,19289.93642757143
0.2880830141220693,17434.60438854864
1.2483597278623004,5082.346171670533
5.281521925571271,190.8830311769228
22.406456653938726,112.92705974201192
96.02767137402311,89.86363089781455


==> figures/pgfplots/data/fashion_mnist_budget_l1_m8.csv <==
x,observed
0.01600461189567052,21588.34947924102
0.06881983115138322,19009.612554370746
0.2880830141220693,17242.55599129033
1.2483597278623004,4933.895758321758
5.281521925571271,189.4931887957433
22.406456653938726,115.6980700843962
96.02767137402311,96.52023538744302


==> figures/pgfplots/data/fashion_mnist_budget_l2_m10.csv <==
x,observed
0.00914756382089389,19512.510192696995
0.03933452442984373,17634.434636918977
0.16465614877609003,16228.2400903637
0.7135099780297235,9842.278658554673
3.018696060894984,662.8126946111815
12.806589349251446,90.72922118995382
54.885382925363345,56.35487344730176


==> figures/pgfplots/data/fashion_mnist_budget_l2_m4.csv <==
x,observed
0.00914756382089389,20382.21161202908
0.03933452442984373,19731.0097413968
0.16465614877609003,16789.070087486307
0.7135099780297235,10874.366626964493
3.018696060894984,775.551694180149
12.806589349251446,106.918947047332
54.885382925363345,59.25039496645167


==> figures/pgfplots/data/fashion_mnist_budget_l2_m6.csv <==
x,observed
0.00914756382089389,20278.317250165903
0.03933452442984373,19414.283306567188
0.16465614877609003,16543.285180445124
0.7135099780297235,10374.521135761186
3.018696060894984,721.781344971925
12.806589349251446,91.21848967518513
54.885382925363345,60.90426298278731


==> figures/pgfplots/data/fashion_mnist_budget_l2_m8.csv <==
x,observed
0.00914756382089389,20244.8713580602
0.03933452442984373,18460.808961203355
0.16465614877609003,15332.520519594334
0.7135099780297235,9533.771282416035
3.018696060894984,682.3546879688449
12.806589349251446,96.26426104686604
54.885382925363345,58.84436039293146


==> figures/pgfplots/data/fashion_mnist_budget_l4_m10.csv <==
x,observed
0.005053278395690612,18584.32077424352
0.02172909710146963,17118.714467486087
0.090959011122431,14604.391061521128
0.3941557148638677,9986.371767445697
1.6675818705779017,2520.106139025835
7.074589753966856,177.91711009230264
30.31967037414367,53.872057177348346


==> figures/pgfplots/data/fashion_mnist_budget_l4_m4.csv <==
x,observed
0.005053278395690612,18726.285732463937
0.02172909710146963,17895.47087416741
0.090959011122431,15140.185311261012
0.3941557148638677,10647.035206235902
1.6675818705779017,2941.07380696541
7.074589753966856,207.91196008336408
30.31967037414367,54.29392675771551


==> figures/pgfplots/data/fashion_mnist_budget_l4_m6.csv <==
x,observed
0.005053278395690612,18891.43393726217
0.02172909710146963,17646.010505558235
0.090959011122431,15107.76061075992
0.3941557148638677,10245.778105263447
1.6675818705779017,2827.0967009334345
7.074589753966856,206.84532629116595
30.31967037414367,52.13596038041643


==> figures/pgfplots/data/fashion_mnist_budget_l4_m8.csv <==
x,observed
0.005053278395690612,18358.431517250923
0.02172909710146963,16931.114930639345
0.090959011122431,15004.36270077118
0.3941557148638677,9082.568772106428
1.6675818705779017,2929.384977303799
7.074589753966856,202.3951683994945
30.31967037414367,55.19444526534811


==> figures/pgfplots/data/fashion_mnist_budgetratio_l1_m4.csv <==
x,ratio
0.01600461189567052,1.0288917822937824
0.06881983115138322,1.0179002063414038
0.2880830141220693,1.102761568424562
1.2483597278623004,1.0620590436495816
5.281521925571271,0.9020228811071409
22.406456653938726,1.0187830868113412
96.02767137402311,1.0691706157347214


==> figures/pgfplots/data/fashion_mnist_budgetratio_l1_m6.csv <==
x,ratio
0.01600461189567052,1.0143351749286982
0.06881983115138322,0.9916379089960444
0.2880830141220693,1.057077220880279
1.2483597278623004,0.9921730626502351
5.281521925571271,0.9230165570593354
22.406456653938726,0.9365240055394577
96.02767137402311,1.1022267837161213


==> figures/pgfplots/data/fashion_mnist_budgetratio_l1_m8.csv <==
x,ratio
0.01600461189567052,1.0535783117595219
0.06881983115138322,0.9772272975092655
0.2880830141220693,1.0454331375661965
1.2483597278623004,0.9631926476432945
5.281521925571271,0.9162959621399136
22.406456653938726,0.9595044825940245
96.02767137402311,1.183873693414402


==> figures/pgfplots/data/fashion_mnist_budgetratio_l2_m4.csv <==
x,ratio
0.00914756382089389,1.0445714780283673
0.03933452442984373,1.1188909736912398
0.16465614877609003,1.0345588920301731
0.7135099780297235,1.104862705498869
3.018696060894984,1.170091792878382
12.806589349251446,1.1784400399897934
54.885382925363345,1.0513801441122488


==> figures/pgfplots/data/fashion_mnist_budgetratio_l2_m6.csv <==
x,ratio
0.00914756382089389,1.0392469779595825
0.03933452442984373,1.1009302938423648
0.16465614877609003,1.0194133860681847
0.7135099780297235,1.0540771599414025
3.018696060894984,1.0889672917253579
12.806589349251446,1.0053926230029788
54.885382925363345,1.080727526426614


==> figures/pgfplots/data/fashion_mnist_budgetratio_l2_m8.csv <==
x,ratio
0.00914756382089389,1.037532903666967
0.03933452442984373,1.0468614016439348
0.16465614877609003,0.9448048854477299
0.7135099780297235,0.9686548829959727
3.018696060894984,1.0294834325240665
12.806589349251446,1.0610061431622329
54.885382925363345,1.0441751847417005


==> figures/pgfplots/data/fashion_mnist_budgetratio_l4_m4.csv <==
x,ratio
0.005053278395690612,1.0076389640463574
0.02172909710146963,1.0453746926006993
0.090959011122431,1.036687202327221
0.3941557148638677,1.066156503500489
1.6675818705779017,1.1670436262269108
7.074589753966856,1.1685889006150125
30.31967037414367,1.007830953605101


==> figures/pgfplots/data/fashion_mnist_budgetratio_l4_m6.csv <==
x,ratio
0.005053278395690612,1.0165253907715737
0.02172909710146963,1.0308023151547772
0.090959011122431,1.0344670001726428
0.3941557148638677,1.0259760345257105
1.6675818705779017,1.1218165208018853
7.074589753966856,1.1625937841720533
30.31967037414367,0.9677737051841804


==> figures/pgfplots/data/fashion_mnist_budgetratio_l4_m8.csv <==
x,ratio
0.005053278395690612,0.9878451701444122
0.02172909710146963,0.9890412602416465
0.090959011122431,1.027387080883083
0.3941557148638677,0.909496360000781
1.6675818705779017,1.1624053971140174
7.074589753966856,1.1375812494621387
30.31967037414367,1.0245468273774365


==> figures/pgfplots/data/fashion_mnist_extrap_fid_l1.csv <==
n,fid
2169.8356115491283,21.05961494151067
2234.775330805852,20.663368946810486
2301.658592289781,20.215744152765268
2370.5435631200844,19.706484685683588
2441.4901512650476,19.50141526366691
2514.560057642892,19.307216455356905
2589.8168297819193,19.10441052679852
2667.325917086599,18.889985975553024
2747.1547277577083,18.66125256844368
2829.3726874159515,18.415279040617982
2914.0512994801416,18.14860815227088
3001.2642073523716,17.857006166218437
3091.0872584643257,17.535261302658547
3183.5985702403345,17.177863608034688
3278.8785980346574,16.969863084765404
3377.0102051019926,16.829179757080713
3478.0787346620873,16.68663722514439
3582.1720841211654,16.540499116974164
3689.3807815146142,16.389611898226654
3799.798064237548,16.232939533564043
3913.519960131607,16.069433858455756
4030.6453709986026,15.897985065284562
4151.276158613517,15.71743530622137
4275.51723331181,15.52684858877858
4403.476645227954,15.377967534721407
4535.265678264647,15.275704711442648
4670.998946874287,15.174142942377886
4810.794495737044,15.072557684236493
4954.773902422093,14.970578375069053
5103.062383121381,14.867929711769978
5255.788901547749,14.764374253387796
5413.0862810922945,14.65969523891532
5575.0913203383625,14.55369997359148
5741.944912032754,14.446271138823676
5913.792165617446,14.346147345498345
6090.7825334285935,14.260467689509527
6273.069940672405,14.175459880742343
6460.812919291057,14.090913265323877
6654.17474583488,14.006726561351321
6853.323583460965,13.92282659486745
7058.4326281814865,13.839152148685832
7269.680259489073,13.755648906561103
7487.25019549004,13.672268845692109
7711.331652680633,13.588976850676804
7942.119510505054,13.50693479181509
8179.814480838448,13.427425465529245
8424.62328254232,13.348254401974014
8676.758821243964,13.269371281397055
8936.440374496564,13.190743656985243
9203.893782480729,13.112343683655961
9479.35164441354,13.034145498614837
9763.053520835638,12.95612433466105
10055.246141952583,12.878256277744274
10356.183622211476,12.80051898286276
10666.127681299597,12.723052662278052
10985.347871756996,12.64587432349611
11314.121813401372,12.568793616522816
11652.735434768778,12.491786483462517
12001.483221780396,12.414829855698741
12360.668473851298,12.337900623915216
12730.603567664353,12.260975348009472
13111.610228838323,12.184030103061236
13504.019811726701,12.107040379428579
13908.173587590245,12.029981130058985
14324.423041394288,11.952844732723484
14753.130177488576,11.875590375252333
15194.667834435779,11.798187669780829
15649.420009262034,11.720607435266578
16117.782191412078,11.642819222331834
16600.161706698975,11.564791141083184
17096.978071547714,11.486489695251462
17608.6633578409,11.40787960554372
18135.662568683394,11.32892361884782
18678.43402541331,11.249582801095757
19237.4497661954,11.169815066092204
19813.195956543957,11.089575621793063
20406.173312131654,11.008816889982178
21016.897534252694,10.927487952833555
21645.89975831851,10.845534165327267
22293.727015776418,10.762896714929793
22960.942709852407,10.67951211814696
23648.127105532494,10.595311642968227
24355.87783420829,10.510220652383838
25084.81041342577,10.424157794064744
25835.55878218952,10.337034133542799
26608.775852287356,10.248752085736204
27405.13407611564,10.1592041691799
28225.326031498433,10.068271529670424
29070.06502400966,9.975822179427707
29940.08570732129,9.881708882700176
30836.144722118068,9.78576659829976
31759.021354133645,9.687809361426533
32709.518211880983,9.58762645033606
33688.46192466562,9.484977628801749
34696.70386148991,9.379587182074133
35735.1208714726,9.271136356629231
36804.616046428084,9.159253658181559
37906.1195062686,9.043502230592074
39040.589207911784,8.923363186037308
40209.01177839804,8.798213208577087
41412.4033729415,8.667293876718409
42651.81055866144,8.529668705620196
43928.31122476165,8.38416144288313
45243.015519950786,8.229264767413188
46597.06681791774,8.063000370760163
47991.6427117026,7.88269529801706
49427.956037826836,7.684605463690867
50907.255931074746,7.46323936231144
52430.828910842436,7.210036158306818
53999.99999999999,6.910467165353632


==> figures/pgfplots/data/fashion_mnist_extrap_fid_l2.csv <==
n,fid
4151.276158613517,8.619691232226277
4275.51723331181,8.429557584488446
4403.476645227954,8.21190090978191
4535.265678264647,8.115744294491329
4670.998946874287,8.03183079848052
4810.794495737044,7.943925238601498
4954.773902422093,7.85060914564524
5103.062383121381,7.7505906277836125
5255.788901547749,7.6424332641498545
5413.0862810922945,7.524410870743349
5575.0913203383625,7.3943743822223365
5741.944912032754,7.249671048898097
5913.792165617446,7.098208026847833
6090.7825334285935,7.036151722293816
6273.069940672405,6.974321138090561
6460.812919291057,6.911091862191501
6654.17474583488,6.845799042549951
6853.323583460965,6.777906551822673
7058.4326281814865,6.706887279986267
7269.680259489073,6.632182310220074
7487.25019549004,6.553194306188778
7711.331652680633,6.469379772752659
7942.119510505054,6.400391819138957
8179.814480838448,6.354887367603261
8424.62328254232,6.309616519221525
8676.758821243964,6.264217417543547
8936.440374496564,6.218503784667309
9203.893782480729,6.172332667457179
9479.35164441354,6.125577033414261
9763.053520835638,6.078119208621926
10055.246141952583,6.029860541774679
10356.183622211476,5.981254781998266
10666.127681299597,5.942162562325701
10985.347871756996,5.903377309728422
11314.121813401372,5.864723042189538
11652.735434768778,5.8261383577080945
12001.483221780396,5.787579774316715
12360.668473851298,5.749010295168347
12730.603567664353,5.710396360005383
13111.610228838323,5.671708308316543
13504.019811726701,5.632936030224986
13908.173587590245,5.595639062608541
14324.423041394288,5.558459064298281
14753.130177488576,5.521292475884122
15194.667834435779,5.484115497555953
15649.420009262034,5.446907118117333
16117.782191412078,5.409647049074127
16600.161706698975,5.3723151192720335
17096.978071547714,5.334891285281855
17608.6633578409,5.297407875128947
18135.662568683394,5.259916244696894
18678.43402541331,5.222290786641227
19237.4497661954,5.184508487093308
19813.195956543957,5.146546089887204
20406.173312131654,5.108379296663458
21016.897534252694,5.069982476151325
21645.89975831851,5.031328449399237
22293.727015776418,4.992390834459724
22960.942709852407,4.9531447850307995
23648.127105532494,4.913549804224738
24355.87783420829,4.87356991884785
25084.81041342577,4.8331662037496175
25835.55878218952,4.792296308962701
26608.775852287356,4.7509139563237275
27405.13407611564,4.7089683577182235
28225.326031498433,4.666403878163877
29070.06502400966,4.623158264787856
29940.08570732129,4.579162456874475
30836.144722118068,4.534339252569894
31759.021354133645,4.4886018144121005
32709.518211880983,4.441851892106024
33688.46192466562,4.3939776211964645
34696.70386148991,4.344850759247083
35735.1208714726,4.29432317638788
36804.616046428084,4.242222376936076
37906.1195062686,4.188345653037443
39040.589207911784,4.132452369623508
40209.01177839804,4.074253599752417
41412.4033729415,4.013397928062199
42651.81055866144,3.949451572052582
43928.31122476165,3.8818698288448994
45243.015519950786,3.8099548264461096
46597.06681791774,3.7327907778886766
47991.6427117026,3.6491404851824556
49427.956037826836,3.5572711241443797
50907.255931074746,3.454641294450782
52430.828910842436,3.3372893063865945
53999.99999999999,3.1984918791117605


==> figures/pgfplots/data/fashion_mnist_extrap_fid_l4.csv <==
n,fid
8424.62328254232,3.2062990027912566
8676.758821243964,3.1707843772208104
8936.440374496564,3.133423000319551
9203.893782480729,3.0934747893536545
9479.35164441354,3.0502665398382467
9763.053520835638,3.003028224337696
10055.246141952583,2.9508038281592395
10356.183622211476,2.8923672028522005
10666.127681299597,2.8262487264540983
10985.347871756996,2.7842529695897573
11314.121813401372,2.757447274980559
11652.735434768778,2.7300074787172224
12001.483221780396,2.701523179674259
12360.668473851298,2.671686810269349
12730.603567664353,2.640192859813638
13111.610228838323,2.6067090204024805
13504.019811726701,2.5708766361134368
13908.173587590245,2.532722739650421
14324.423041394288,2.5121525024433975
14753.130177488576,2.491817133930597
15194.667834435779,2.471353768565864
15649.420009262034,2.450641367381592
16117.782191412078,2.4295886849398443
16600.161706698975,2.4081124472330697
17096.978071547714,2.386134614023141
17608.6633578409,2.3636115550907486
18135.662568683394,2.344729062506253
18678.43402541331,2.3266482695931585
19237.4497661954,2.308536540288657
19813.195956543957,2.2903529702540815
20406.173312131654,2.272066345831166
21016.897534252694,2.2536481521883873
21645.89975831851,2.2350719051615675
22293.727015776418,2.21652642420552
22960.942709852407,2.198426787169638
23648.127105532494,2.1802159607700324
24355.87783420829,2.1618679980544977
25084.81041342577,2.1433602327500707
25835.55878218952,2.1246695928448522
26608.775852287356,2.105771911159314
27405.13407611564,2.086675535839758
28225.326031498433,2.06738014768154
29070.06502400966,2.0478092598917423
29940.08570732129,2.027930315994616
30836.144722118068,2.0077076125043027
31759.021354133645,1.9871013831983344
32709.518211880983,1.9660688584852004
33688.46192466562,1.9445622105609917
34696.70386148991,1.9225203592511877
35735.1208714726,1.8998769754992824
36804.616046428084,1.8765550644472053
37906.1195062686,1.8524643878472942
39040.589207911784,1.8274981963161447
40209.01177839804,1.801528106114344
41412.4033729415,1.7743983652452844
42651.81055866144,1.745916904948767
43928.31122476165,1.715842734153052
45243.015519950786,1.6838672751810302
46597.06681791774,1.6495857840381103
47991.6427117026,1.6124516568788771
49427.956037826836,1.5716995129462508
50907.255931074746,1.5262070260742573
52430.828910842436,1.4742248478222693
53999.99999999999,1.4127844001037129


==> figures/pgfplots/data/fashion_mnist_extrap_law_l1.csv <==
n,info,mem
7.999999999999998,20593.05002460375,0.9248108903799632
8.239427241072365,20586.713336435318,0.9246421709808653
8.486020157615672,20580.190235494465,0.9244680703020685
8.739993206868473,20573.47523937336,0.9242884040637447
9.00156726443244,20566.56270446898,0.9241029809155615
9.27096981636374,20559.44682124486,0.9239116021209277
9.548435157013383,20552.12160935365,0.9237140612246377
9.834204592788646,20544.580912616377,0.9235101437029105
10.128526652012718,20536.818393854144,0.9232996265947377
10.431657301065137,20528.827529567996,0.9230822781133957
10.74386016699094,20520.601604462496,0.9228578572368872
11.065406766772183,20512.13370580839,0.9226261132759941
11.396576743461157,20503.416717639608,0.9223867854185341
11.737658109380702,20494.443314779906,0.9221396022483102
12.08894749660317,20485.20595669393,0.9218842812371388
12.45075041492572,20475.696881157655,0.9216205282082216
12.823381517566505,20465.908097742966,0.9213480367690079
13.20716487481267,20455.831381110842,0.9210664877115586
13.602434255858205,20445.458264107492,0.9207755483782689
14.009533419076751,20434.780030657796,0.9204748719906677
14.428816410981835,20423.787708450036,0.9201640969388283
14.860647874134466,20412.472061405788,0.9198428460287448
15.30540336426596,20400.823581928704,0.9195107256848395
15.763469676891699,20388.832482925685,0.9191673251045441
16.23524518369996,20376.48868959386,0.9188122153616689
16.721140179008298,20363.781830966367,0.9184449484550283
17.22157723658883,20350.701231210063,0.9180650562985191
17.73699157717272,20337.235900667685,0.9176720496485458
18.267831446953505,20323.374526637243,0.9172654169643886
18.81455850741839,20309.105463880736,0.9168446231967459
19.377648236846618,20294.416724854495,0.9164091084993268
19.95759034382399,20279.29596965403,0.9159582868579829
20.554889193133278,20263.730495658485,0.9154915446312132
21.17006424439079,20247.707226879946,0.9150082389959964
21.803650503810694,20231.212702994613,0.9145076962915624
22.45619898948989,20214.233068053785,0.913989210253776
23.128277210618084,20196.75405886394,0.9134520401319494
23.820469661029993,20178.760993026237,0.9128954086792718
24.533378327528535,20160.238756625582,0.9123185000073218
25.267623213421636,20141.17179155904,0.9117204572943516
26.02384287772733,20121.544082493143,0.9111003803361596
26.802694990516716,20101.33914343937,0.910457322927459
27.60485690487715,20080.540003937043,0.9097902900606296
28.43102624599369,20059.129194902547,0.909098234929922
29.281921517860464,20037.08873384983,0.9083800557165543
30.158282728150336,20014.40010982081,0.9076345921491538
31.060872031785518,19991.044268022935,0.9068606218219631
31.990474393769546,19967.001593800596,0.9060568562393175
32.9478982718566,19942.251896209524,0.9052219365741505
33.933976319652054,19916.774391112416,0.9043544291151153
34.94956611075572,19890.54768378163,0.903452820377109
35.99555088457753,19863.549750995284,0.9025155118478375
37.07284031447433,19835.757922612742,0.9015408143407064
38.1823712988757,19807.148862616905,0.9005269419218271
39.32510877608701,19777.698549620618,0.8994720053765136
40.50204656347817,19747.382260109,0.8983740052969492
41.71420822178793,19716.174541521454,0.8972308242848576
42.962647945295544,19684.049189730853,0.8960402187393779
44.24845147863375,19650.97923495283,0.8947998103479237
45.57273706104045,19616.936915642025,0.8935070764761106
46.93665639887063,19581.89365531413,0.892159339941995
48.34139566721351,19545.820038720296,0.8907537579844824
49.788176541487104,19508.68578734618,0.8892873103583279
51.278257259906106,19470.459734223867,0.8877567864832869
52.81293371774842,19431.10979806389,0.886158771569978
54.393540594370684,19390.602956797382,0.8844896316424213
56.0214525139542,19348.905221548546,0.8827454974105374
57.698085240989506,19305.981779531787,0.8809222541140643
59.42489691154057,19261.79647865284,0.8790155020718164
61.203389301358044,19216.312216603314,0.8770205537215302
63.03510913194584,19169.490836796183,0.8749324086311631
64.92164941571554,19121.29306541376,0.872745728370478
66.86465084139952,19071.67847879783,0.870454810801757
68.86580320092742,19020.60547028221,0.8680535623499879
70.92684685900628,18968.031216392144,0.8655354681064713
73.04957426668307,18913.91164269422,0.862893559633269
75.23583152020589,18858.20139050749,0.8601203803829055
77.4875199665394,18800.85379241405,0.8572079490040152
79.80659785693048,18741.822889211893,0.8541478269319108
82.19508204996261,18681.058992075443,0.8509308516530207
84.65504976557999,18618.5094403812,0.847547121597933
87.18864039160704,18554.121825082544,0.8439861199210321
89.79805734433371,18487.842226935092,0.840236573882339
92.48556998478526,18419.61516466029,0.8362863987068496
95.25351559234302,18349.383551139537,0.8321226387129289
98.10430139743276,18277.088652716753,0.8277314056039611
101.0404066750477,18202.670054435715,0.8230978143655086
104.06438490092734,18126.06564481513,0.818205918087722
107.17886597226752,18047.211704665846,0.8130386481138564
110.38655849489308,17966.065311382157,0.8075792758908695
113.69025213888133,17882.561488703417,0.8018085561398364
117.09282006468565,17796.606261514415,0.7957039831334476
120.59722142186955,17708.127631581603,0.7892432287667991
124.20650392262343,17617.051756817116,0.7824025047761576
127.9238064923031,17523.302770721406,0.7751565012605266
131.75236199929407,17426.802721900305,0.7674783452755286
135.69550006657647,17327.47155768831,0.7593395795764596
139.75664996743586,17225.227175825796,0.750710170004032
143.93934360783823,17119.98568350799,0.7415585620547211
148.24721859806232,17011.66285677282,0.731851889434841
152.68402141626063,16900.41481573062,0.7215786792167947
157.25361066670175,16786.065006712975,0.7106971479829267
161.95996043552623,16668.36821536193,0.6991570658712788
166.80716374693475,16547.225151180817,0.6869210240559284
171.79943612281423,16422.535280208685,0.6739515025920277
176.94111924889836,16294.195960766328,0.6602113572463315
182.2366847506508,16162.102345990867,0.645664522527022
187.69073808215376,16026.14761310974,0.6302769170591931
193.3080225313846,15886.223740513708,0.6140176037663704
199.09342334536507,15742.224161099872,0.596860392346449
205.05197197876916,15594.063176364089,0.5787877646397526
211.18885046968487,15443.714955040246,0.56004955749189
217.5093959463351,15289.223299639392,0.540420646851054
224.0191052686785,15130.2431806531,0.5198788084685991
230.72363980892587,14966.637427628033,0.4984404858152164
237.62883037512916,14798.27137281647,0.4761377189028809
244.7406822821256,14625.010091179067,0.4530199810988531
252.06538057424794,14446.718428668684,0.4291561916953601
259.60929540434137,14263.262741376586,0.40463661108915466
267.37898757376655,14074.516275949283,0.37957466052120464
275.38121423820536,13880.380652366935,0.3541099941270112
283.6229347842319,13684.034082010636,0.3288210430570964
292.11131688176135,13488.54689442493,0.30424622446122557
300.8537427176382,13287.539428593895,0.2797406612246712
309.8578154157858,13080.777268107244,0.2554723659524479
319.13136564949997,12868.075681249029,0.2316247378147944
328.6824584516394,12649.26221764815,0.20838655603182724
338.5194002286341,12424.171345235925,0.18594530967186543
348.65074598441095,12192.64626521333,0.164480808230765
359.08530676051987,11954.548040796868,0.1441591661180255
369.8321572989317,11709.786436504566,0.1251282915406237
380.9006439341721,11458.52057999794,0.10752400204328035
392.30039272165305,11225.135013709323,0.09287189731948367
404.0413178092722,10989.806625417621,0.07968076922585801
416.13363005956165,10748.016459054073,0.06768891174971925
428.58784592988513,10499.465742460396,0.05689667359674582
441.41479661840293,10243.925467256719,0.047289681707452534
454.6256374837611,9981.195870790907,0.038836516716209094
468.2318577466992,9711.101133182672,0.0314894888374596
482.24529048200867,9433.49994140638,0.02518663507965
496.67812290954004,9148.324614512834,0.019854554120852984
511.5429069931944,8855.752565709161,0.015412775691407301
526.8525703571345,8584.336488849589,0.012080913391005131
542.6204275286955,8341.122117470273,0.009640679831602108
558.8601915177836,8091.924114577695,0.007593129514838646
575.5859857428185,7836.136484958734,0.0058933607525686795
592.812356313609,7573.430869096067,0.0045007832369864335
610.5542846818302,7303.563338389129,0.0033767073790857195
628.8272006701158,7026.340343249046,0.002484226943757372
647.6469958910792,6741.6218832042305,0.0017885112665392447
667.0300375679554,6449.359854029486,0.0012571867357810502
686.9931827688661,6149.747884583519,0.0008607467707066735
707.5537930671006,5853.848150517493,0.0005809246547574213
728.729749640144,5641.263490552509,0.000432411014990584
750.5394688206063,5425.019801592744,0.00031643994063869786
773.0019181125613,5203.684712732534,0.00022679941262609415
796.1366326872275,4976.777105165489,0.00015873157486721813
819.9637323723462,4744.001546935955,0.00010813645977805194
844.5039391500104,4505.14852846126,7.14468740681577e-05
869.7785951781899,4260.0773452952,4.5586810568989154e-05
895.8096813516028,4008.740672216136,2.7948037339521426e-05
922.6198364180945,3751.2932591644058,1.636805152192986e-05
950.2323766671226,3488.7516527951125,9.109139868418848e-06
978.6713162075039,3312.722355506768,5.991005449998121e-06
1007.9613878520306,3160.1308976139244,4.087622993439151e-06
1038.1280646271416,3004.7736013381077,2.7144032733328815e-06
1069.1975819263262,2846.009398521467,1.745177967532549e-06
1101.19696032656,2683.51113881625,1.0804590007115303e-06
1134.1540290875914,2517.068623547037,6.400725367646099e-07
1168.0974503545358,2346.545182893512,3.600477104833943e-07
1203.0567440847929,2171.8817644062674,1.9048252499362036e-07
1239.062313721009,1993.1563197533355,9.365891508549756e-08
1276.145472632378,1810.8779577083562,4.220872280457179e-08
1314.3384713472988,1675.2286929998018,2.2020579644388077e-08
1353.6745256010436,1589.369182365934,1.4158927632262614e-08
1394.1878452228696,1502.8182127153011,8.832496355037883e-09
1435.91366388766,1414.859923066732,5.300677599876186e-09
1478.8882697580027,1325.1906743767945,3.036199308668276e-09
1523.149037043309,1233.6307217831777,1.6446562833976884e-09
1568.7344585034734,1140.0645628952152,8.328928618730819e-10
1615.6841789253042,1044.429932822221,3.8856691274226495e-10
1664.0390296008466,946.73927013773,1.6378358029291885e-10
1713.8410638376058,847.1907974069971,6.080837115887004e-11
1765.1335935315026,760.3438543728681,2.2815454081441322e-11
1817.9612268344283,721.6790005985389,1.4128025386094391e-11
1872.3699069491136,683.4291639633483,8.527537454789263e-12
1928.406952085083,644.9349689182997,4.953438287658904e-12
1986.1210966103968,605.9731309360109,2.7428755673793975e-12
2045.562533435029,566.4205670960968,1.4327054899153751e-12
2106.782957662695,526.1987692132814,6.968592534034095e-13
2169.8356115491283,485.25933891872626,3.1039344607907e-13
2234.775330805852,443.58695989145633,1.2381202518778907e-13
2301.658592289781,401.23131174712614,4.290868243026066e-14
2370.5435631200844,358.59714499680604,1.2485374494254009e-14
2441.4901512650476,342.9685277711544,7.526324305254757e-15
2514.560057642892,328.93220749750105,4.6374075611733385e-15
2589.8168297819193,315.03341736404155,2.7821230186786266e-15
2667.325917086599,301.1458628927476,1.6113440359898768e-15
2747.1547277577083,287.20418365220894,8.936880066194726e-16
2829.3726874159515,273.1668202943798,4.702867530450757e-16
2914.0512994801416,259.0060049118522,2.3218756353369387e-16
3001.2642073523716,244.70604755363496,1.0603757160701918e-16
3091.0872584643257,230.2696472563626,4.399313717935322e-17
3183.5985702403345,215.76257113326648,1.6242963827212706e-17
3278.8785980346574,208.00958730836044,9.008749769808686e-18
3377.0102051019926,203.0374402961699,6.02185956759638e-18
3478.0787346620873,198.2142960532105,3.990129731285474e-18
3582.1720841211654,193.4859969830183,2.6070087199986495e-18
3689.3807815146142,188.82572851129856,1.6732830833866527e-18
3799.798064237548,184.21616419911498,1.0513023779513928e-18
3913.519960131607,179.64494250429598,6.441609738943258e-19
4030.6453709986026,175.10336154830804,3.833443230979996e-19
4151.276158613517,170.5870339993154,2.205847075846246e-19
4275.51723331181,166.1022347539228,1.2223884853664e-19
4403.476645227954,162.79160901600918,7.669098053203866e-20
4535.265678264647,160.61175695521243,5.553121214741933e-20
4670.998946874287,158.5203325643594,4.021231843953859e-20
4810.794495737044,156.4996636932026,2.9054067721977205e-20
4954.773902422093,154.5408345053824,2.091929825502681e-20
5103.062383121381,152.6376774664375,1.499567907069321e-20
5255.788901547749,150.78540035769032,1.0692836545063936e-20
5413.0862810922945,148.9801378720604,7.578363817154131e-21
5575.0913203383625,147.2189132805796,5.3344061351259525e-21
5741.944912032754,145.5003453584772,3.727321574520603e-21
5913.792165617446,143.95710357038223,2.6622475599339214e-21
6090.7825334285935,142.68003022648307,1.9923774242176884e-21
6273.069940672405,141.45161925306928,1.4918741268586792e-21
6460.812919291057,140.2671139377708,1.1169271070661064e-21
6654.17474583488,139.12364319765132,8.357972144578978e-22
6853.323583460965,138.0189158607029,6.24957724293003e-22
7058.4326281814865,136.95094844121405,4.6685251474659605e-22
7269.680259489073,135.91797115584183,3.483389985653448e-22
7487.25019549004,134.91840036895806,2.595609996228908e-22
7711.331652680633,133.95089644131912,1.931218508170061e-22
7942.119510505054,133.0274521132441,1.4407167774700143e-22
8179.814480838448,132.15979422709933,1.0827160529584074e-22
8424.62328254232,131.3218518926527,8.132915144638448e-23
8676.758821243964,130.51215421075236,6.105126251508228e-23
8936.440374496564,129.72949618074892,4.579388023742827e-23
9203.893782480729,128.97278085971942,3.4319299427834674e-23
9479.35164441354,128.24098521714845,2.5694694862678512e-23
9763.053520835638,127.53314662037864,1.9216719537683236e-23
10055.246141952583,126.84835672887677,1.4354987365383027e-23
10356.183622211476,126.18576406575757,1.0709588111147018e-23
10666.127681299597,125.5458788020691,7.983902992861898e-24
10985.347871756996,124.92811424348773,5.947812248050549e-24
11314.121813401372,124.33030510179901,4.424658579869173e-24
11652.735434768778,123.75171853227927,3.2865156336618736e-24
12001.483221780396,123.19166418137678,2.4371291063328857e-24
12360.668473851298,122.64948419808628,1.8040998434765874e-24
12730.603567664353,122.12454974764655,1.333006908204742e-24
13111.610228838323,121.61625885508857,9.829753137913356e-25
13504.019811726701,121.124034826198,7.233317472997043e-25
13908.173587590245,120.64732571550554,5.31081564970474e-25
14324.423041394288,120.18570919069282,3.8903354337556883e-25
14753.130177488576,119.73858621446145,2.8426865921931953e-25
15194.667834435779,119.30545198350654,2.071654812967855e-25
15649.420009262034,118.8858352976708,1.5055079319927858e-25
16117.782191412078,118.47928333824726,1.0908188647508937e-25
16600.161706698975,118.08536062562399,7.878587074181471e-26
17096.978071547714,117.70364815971686,5.671361398569879e-26
17608.6633578409,117.33374264331972,4.0680030269877945e-26
18135.662568683394,116.97525577376854,2.9069381234192407e-26
18678.43402541331,116.62781574710704,2.0689536059855637e-26
19237.4497661954,116.29106112069549,1.466281278797443e-26
19813.195956543957,115.96464363301011,1.0344709300506948e-26
20406.173312131654,115.64822848633591,7.263198655550748e-27
21016.897534252694,115.34149286288445,5.073529608664295e-27
21645.89975831851,115.04412541451113,3.524664641927774e-27
22293.727015776418,114.75582578372016,2.4343932132761684e-27
22960.942709852407,114.47630415052376,1.6709164754679185e-27
23648.127105532494,114.20528080536698,1.1392514072360933e-27
24355.87783420829,113.94248577416828,7.712174958452137e-28
25084.81041342577,113.6876583184569,5.180810458047708e-28
25835.55878218952,113.4405466805186,3.4516740087259815e-28
26608.775852287356,113.2009076955309,2.279261010623922e-28
27405.13407611564,112.96850645699021,1.490667775853733e-28
28225.326031498433,112.74311599817285,9.648172394629902e-29
29070.06502400966,112.52451698840895,6.174480616308567e-29
29940.08570732129,112.31249744332243,3.9031286268217336e-29
30836.144722118068,112.10685244829476,2.4344001679909003e-29
31759.021354133645,111.90738389364142,1.4961698563285948e-29
32709.518211880983,111.71390022265336,9.047814849333639e-30
33688.46192466562,111.5262161899072,5.374641905688212e-30
34696.70386148991,111.34415263024738,3.1300603575465662e-30
35735.1208714726,111.16753623768682,1.7830654317886137e-30
36804.616046428084,110.99619935370617,9.90909692876432e-31
37906.1195062686,110.82997976446407,5.355222977882041e-31
39040.589207911784,110.66872050646275,2.8038080414328446e-31
40209.01177839804,110.51226968024471,1.4156140604141152e-31
41412.4033729415,110.36048027171714,6.853400809770636e-32
42651.81055866144,110.21320998072885,3.159063058624769e-32
43928.31122476165,110.07032105654672,1.3740200301677814e-32
45243.015519950786,109.9316801398983,5.5735906060464766e-33
46597.06681791774,109.79715811126812,2.0759893772338272e-33
47991.6427117026,109.66662994515222,6.949948444640807e-34
49427.956037826836,109.53997456999278,2.0284492638032597e-34
50907.255931074746,109.41707473353075,4.931096224756554e-35
52430.828910842436,109.29781687332854,9.282012314096142e-36
53999.99999999999,109.18209099222855,1.1909350761930013e-36


==> figures/pgfplots/data/fashion_mnist_extrap_law_l2.csv <==
n,info,mem
7.999999999999998,18622.686423896455,0.9274845924200728
8.239427241072365,18619.692541829125,0.9273995123884659
8.486020157615672,18616.6105584558,0.9273118182282802
8.739993206868473,18613.437881555812,0.927221426277527
9.00156726443244,18610.17184263559,0.9271282499960743
9.27096981636374,18606.809694683598,0.9270321998548031
9.548435157013383,18603.348609859237,0.9269331832198251
9.834204592788646,18599.785677113578,0.9268311042314984
10.128526652012718,18596.117899740057,0.9267258636779739
10.431657301065137,18592.342192852913,0.926617358862982
10.74386016699094,18588.4553807914,0.9265054834675525
11.065406766772183,18584.454194447448,0.926390127405347
11.396576743461157,18580.335268514526,0.9262711766712548
11.737658109380702,18576.0951386555,0.9261485131828928
12.08894749660317,18571.730238586922,0.926022014614617
12.45075041492572,18567.236897077426,0.9258915542236362
12.823381517566505,18562.611334857538,0.9257570006677898
13.20716487481267,18557.849661438475,0.9256182178145255
13.602434255858205,18552.947871837074,0.9254750645405804
14.009533419076751,18547.90184320412,0.9253273945218418
14.428816410981835,18542.707331353286,0.9251750560128279
14.860647874134466,18537.35996718764,0.9250178916151894
15.30540336426596,18531.855253020778,0.9248557380346032
15.763469676891699,18526.188558789374,0.9246884258253761
16.23524518369996,18520.355118154042,0.9245157791220446
16.721140179008298,18514.350024485073,0.9243376153571963
17.22157723658883,18508.168226729787,0.9241537449646984
17.73699157717272,18501.80452515783,0.9239639710674593
18.267831446953505,18495.253566980933,0.9237680891487848
18.81455850741839,18488.50984184336,0.923565886706342
19.377648236846618,18481.56767717922,0.9233571428876569
19.95759034382399,18474.421233432644,0.9231416281060145
20.554889193133278,18467.06449913687,0.9229191036355437
21.17006424439079,18459.49128584796,0.9226893211841839
21.803650503810694,18451.695222928865,0.9224520224431455
22.45619898948989,18443.669752179412,0.9222069386113692
23.128277210618084,18435.408122307617,0.9219537898933922
23.820469661029993,18426.903383237648,0.9216922849689099
24.533378327528535,18418.148380249528,0.921422120432199
25.267623213421636,18409.135747945682,0.9211429801994385
26.02384287772733,18399.857904039043,0.9208545348818197
26.802694990516716,18390.307042957567,0.9205564411221795
27.60485690487715,18380.475129259605,0.9202483408927332
28.43102624599369,18370.353890854538,0.9199298607512899
29.281921517860464,18359.934812022897,0.9196006110531494
30.158282728150336,18349.209126229976,0.9192601851156633
31.060872031785518,18338.167808726852,0.9189081583322194
31.990474393769546,18326.801568932417,0.9185440872321528
32.9478982718566,18315.10084258998,0.9181675084828321
33.933976319652054,18303.0557836917,0.9177779378298708
34.94956611075572,18290.65625616388,0.9173748689711004
35.99555088457753,18277.89182530617,0.9169577723596095
37.07284031447433,18264.751748977178,0.9165260939307746
38.1823712988757,18251.22496852012,0.91607925374785
39.32510877608701,18237.300099415555,0.9156166445600422
40.50204656347817,18222.965421662582,0.9151376302670008
41.71420822178793,18208.208869872524,0.9146415442825857
42.962647945295544,18193.018023068813,0.9141276877905371
44.24845147863375,18177.38009418489,0.9135953278840164
45.57273706104045,18161.281919250803,0.9130436955803033
46.93665639887063,18144.709946259205,0.9124719837012243
48.34139566721351,18127.65022370124,0.9118793446091155
49.788176541487104,18110.088388762473,0.9112648877872724
51.278257259906106,18092.009655168833,0.9106276772529238
52.81293371774842,18073.398800672207,0.9099667287897611
54.393540594370684,18054.24015419597,0.9092810069870769
56.0214525139542,18034.517582571054,0.9085694220682142
57.698085240989506,18014.214476674573,0.907830826485277
59.42489691154057,17993.31373762128,0.9070640112860926
61.203389301358044,17971.797762185746,0.9062677022048238
63.03510913194584,17949.648427887856,0.9054405554709912
64.92164941571554,17926.84707763657,0.9045811533106338
66.86465084139952,17903.374503918374,0.9036879991146336
68.86580320092742,17879.21093251716,0.9027595122470922
70.92684685900628,17854.336005751975,0.9017940224643111
73.04957426668307,17828.728765219857,0.900789763912424
75.23583152020589,17802.367634035585,0.8997448686691578
77.4875199665394,17775.23039995547,0.8986573598484623
79.80659785693048,17747.294197227122,0.8975251441441948
82.19508204996261,17718.53547663592,0.8963460033327544
84.65504976557999,17688.92999872596,0.8951175861078813
87.18864039160704,17658.452808516882,0.8938373985164821
89.79805734433371,17627.078214302746,0.892502793843611
92.48556998478526,17594.77976585704,0.8911109616992314
95.25351559234302,17561.530232004287,0.8896589162389449
98.10430139743276,17527.301577543414,0.888143483446384
101.0404066750477,17492.0649395215,0.8865612873997474
104.06438490092734,17455.79060290515,0.8849087354410605
107.17886597226752,17418.447976083906,0.8831820021786206
110.38655849489308,17380.005676316123,0.8813770174385649
113.69025213888133,17340.431242401784,0.879489435442575
117.09282006468565,17299.691216290215,0.8775146193605521
120.59722142186955,17257.75122702431,0.8754476248577415
124.20650392262343,17214.575889451626,0.8732831731199955
127.9238064923031,17170.12877396577,0.8710156253346172
131.75236199929407,17124.372375803996,0.8686389551583615
135.69550006657647,17077.2680837031,0.866146719018095
139.75664996743586,17028.776148083045,0.8635320241037601
143.93934360783823,16978.85564952328,0.8607874939451448
148.24721859806232,16927.464471762327,0.8579052316672268
152.68402141626063,16874.560331519166,0.8548768416804914
157.25361066670175,16820.099957422328,0.8516933470721851
161.95996043552623,16764.035022069842,0.8483449027732627
166.80716374693475,16706.318170555853,0.8448210963482458
171.79943612281423,16646.90067494029,0.8411107649828011
176.94111924889836,16585.73238003141,0.8372019389187074
182.2366847506508,16522.76166129365,0.8330817823361277
187.69073808215376,16457.93538559553,0.8287365312723561
193.3080225313846,16391.198876195565,0.8241514289073982
199.09342334536507,16322.495890817863,0.8193106592363494
205.05197197876916,16251.768660348265,0.8141972832931419
211.18885046968487,16178.969075807812,0.8087940133919237
217.5093959463351,16104.056376524028,0.8030830828129552
224.0191052686785,16026.936702830766,0.7970414859592443
230.72363980892587,15947.544634641241,0.7906470154245736
237.62883037512916,15865.813137993551,0.7838760024192604
244.7406822821256,15781.673319178251,0.7767032455923661
252.06538057424794,15695.05435554462,0.7691019640544883
259.60929540434137,15605.883469156242,0.7610437696816383
267.37898757376655,15514.085952986188,0.7524986659454779
275.38121423820536,15419.585341679593,0.7434350901239766
283.6229347842319,15322.304285854381,0.7338200663723438
292.11131688176135,15222.31416569838,0.7236348021415985
300.8537427176382,15119.592581046709,0.7128513971884739
309.8578154157858,15013.850137943824,0.7014127002298153
319.13136564949997,14904.995676485485,0.6892808969835758
328.6824584516394,14792.937275098422,0.6764179880436136
338.5194002286341,14677.581078165134,0.6627862174376955
348.65074598441095,14558.83113282793,0.6483487475391171
359.08530676051987,14436.58953604497,0.6330705364684651
369.8321572989317,14310.757009739982,0.6169194612350886
380.9006439341721,14181.2348006305,0.599867833638354
392.30039272165305,14047.935427418726,0.5818953745101647
404.0413178092722,13912.311806011285,0.5632040127501327
416.13363005956165,13773.273523999906,0.5436606314642671
428.58784592988513,13630.17008439973,0.5231949557834904
441.41479661840293,13482.87379542296,0.5018208435392166
454.6256374837611,13331.260166871765,0.4795677533084358
468.2318577466992,13175.204479714674,0.456482523826998
482.24529048200867,13014.58155929756,0.43263144556349853
496.67812290954004,12849.267092603832,0.408102239749025
511.5429069931944,12679.141815029105,0.3830059290120293
526.8525703571345,12504.10720538274,0.3574795637573124
542.6204275286955,12325.942990362431,0.33194867235902026
558.8601915177836,12149.584845655869,0.307265813671812
575.5859857428185,11968.221904179052,0.282631404218245
592.812356313609,11781.620753291347,0.25821195525594276
610.5542846818302,11589.607264309907,0.234192361330989
628.8272006701158,11392.01974618668,0.21076400624287425
647.6469958910792,11188.702755310758,0.18811784876527068
667.0300375679554,10979.508209590991,0.16643785713821485
686.9931827688661,10764.302911894067,0.14589476397866322
707.5537930671006,10542.993777151858,0.12664116536698397
728.729749640144,10315.67510893737,0.1088151332485018
750.5394688206063,10102.589711798513,0.09384642476919332
773.0019181125613,9889.58507770841,0.08049302783704189
796.1366326872275,9670.667182867766,0.06835127698729826
819.9637323723462,9445.549299600892,0.05742275482966304
844.5039391500104,9214.013999200788,0.047694367025832414
869.7785951781899,8975.871317452673,0.03913553558449536
895.8096813516028,8730.952981683502,0.031698876908114515
922.6198364180945,8479.121672452622,0.025322194444195437
950.2323766671226,8220.306304843003,0.019931355906560554
978.6713162075039,7954.656757825899,0.015444733252640853
1007.9613878520306,7707.914861487799,0.012080652125138168
1038.1280646271416,7486.890825677903,0.009621966692476494
1069.1975819263262,7260.321814985776,0.0075616243365859495
1101.19696032656,7027.646298245804,0.005853911124477506
1134.1540290875914,6788.556094750899,0.004457449905072799
1168.0974503545358,6542.819830221541,0.0033327669342457923
1203.0567440847929,6290.2523657611,0.0024421916216506643
1239.062313721009,6030.718967529853,0.0017501716068878763
1276.145472632378,5764.174405051791,0.001223678158469912
1314.3384713472988,5490.8209556266165,0.0008326481269995724
1353.6745256010436,5228.971858124742,0.0005651133793643207
1394.1878452228696,5035.0963183231615,0.0004186779623986963
1435.91366388766,4837.48910738142,0.00030461943294440895
1478.8882697580027,4635.048674382626,0.00021685726890260747
1523.149037043309,4427.350775500236,0.00015058508696546912
1568.7344585034734,4214.124752265158,0.00010165038506923345
1615.6841789253042,3995.175589304231,6.644393104459502e-05
1664.0390296008466,3770.373913054398,4.186192667509101e-05
1713.8410638376058,3539.687933437754,2.5283468568756744e-05
1765.1335935315026,3303.3208557753887,1.4548183128433706e-05
1817.9612268344283,3063.793595896737,7.9608957521111e-06
1872.3699069491136,2924.518901566644,5.481476354683991e-06
1928.406952085083,2784.33856420744,3.694796742934183e-06
1986.1210966103968,2641.3167571686245,2.4179170427268876e-06
2045.562533435029,2494.957479135663,1.5278234811535874e-06
2106.782957662695,2344.982787867556,9.265936722017591e-07
2169.8356115491283,2191.2079318509946,5.355522883130497e-07
2234.775330805852,2033.515812004674,2.9242320474672963e-07
2301.658592289781,1871.8744470140539,1.4919877345947012e-07
2370.5435631200844,1706.4343553767048,7.016974907300536e-08
2441.4901512650476,1538.2419826935345,3.000708650382463e-08
2514.560057642892,1449.166289428109,1.837925939120976e-08
2589.8168297819193,1370.0366384683743,1.1570182283975492e-08
2667.325917086599,1289.8213090461543,7.025931882730247e-09
2747.1547277577083,1208.0769918703525,4.080972946654776e-09
2829.3726874159515,1124.5748471075456,2.2468290768329395e-09
2914.0512994801416,1039.169808924643,1.1596291529699862e-09
3001.2642073523716,951.7705784715026,5.531952588601323e-10
3091.0872584643257,862.3446604390676,2.3943235866066884e-10
3183.5985702403345,770.9741327381028,9.172420067553224e-11
3278.8785980346574,678.2548004344076,3.019962125801523e-11
3377.0102051019926,633.8803100531704,1.6688075552358122e-11
3478.0787346620873,598.4209567030216,1.003589110132937e-11
3582.1720841211654,562.8145810711305,5.812389193419214e-12
3689.3807815146142,526.7774900236823,3.2074851256502158e-12
3799.798064237548,490.16760858888927,1.6677447042391767e-12
3913.519960131607,452.8961556023159,8.060030447747245e-13
4030.6453709986026,414.9063070792585,3.557409231776428e-13
4151.276158613517,376.1730010759035,1.4003480514695736e-13
4275.51723331181,336.72946147264247,4.759103756141882e-14
4403.476645227954,296.8875179829877,1.3421741747114271e-14
4535.265678264647,280.9456661402955,7.590986814273264e-15
4670.998946874287,267.8100702613725,4.590856327995938e-15
4810.794495737044,254.79065279876306,2.6954913780681444e-15
4954.773902422093,241.7621878730921,1.52170858114407e-15
5103.062383121381,228.66010257705898,8.182608570224086e-16
5255.788901547749,215.44315847864775,4.1455828137720445e-16
5413.0862810922945,202.08394754043687,1.9522607298193772e-16
5575.0913203383625,188.568347147905,8.39856031327246e-17
5741.944912032754,174.90684196580966,3.227766123916836e-17
5913.792165617446,162.04158965359383,1.1620469122619618e-17
6090.7825334285935,157.16575995079813,7.598058982602173e-18
6273.069940672405,152.52407102017833,4.957093745300359e-18
6460.812919291057,147.99262356610382,3.190417574776144e-18
6654.17474583488,143.53315599918045,2.0154669045544442e-18
6853.323583460965,139.12381740489545,1.244325173910379e-18
7058.4326281814865,134.7496670889655,7.474620892695353e-19
7269.680259489073,130.40008483437862,4.347237917838637e-19
7487.25019549004,126.06882067345725,2.4346785914492096e-19
7711.331652680633,121.75906629545212,1.3060057386769585e-19
7942.119510505054,118.42208609611714,7.774208246312815e-20
8179.814480838448,116.3206256977181,5.504559360255692e-20
8424.62328254232,114.3058314614016,3.8948388136866786e-20
8676.758821243964,112.35909245277828,2.746277332682842e-20
8936.440374496564,110.47128297288629,1.9267824759713875e-20
9203.893782480729,108.63611807652092,1.3434698027067017e-20
9479.35164441354,106.84873759167264,9.299127056610209e-21
9763.053520835638,105.10530952967234,6.3827027856879265e-21
10055.246141952583,103.40326156426951,4.3400549157214064e-21
10356.183622211476,101.75878104397533,2.9337317991981405e-21
10666.127681299597,100.485427709182,2.1361329946177076e-21
10985.347871756996,99.26420626353246,1.5560350560893524e-21
11314.121813401372,98.08773563091972,1.1323292393505403e-21
11652.735434768778,96.95273600861344,8.227429378248348e-22
12001.483221780396,95.85671370448148,5.966624282800677e-22
12360.668473851298,94.7975490777199,4.317383748357692e-22
12730.603567664353,93.77337488460145,3.1160411715748e-22
13111.610228838323,92.78256272047346,2.2425918643353926e-22
13504.019811726701,91.82407769057733,1.60918255667943e-22
13908.173587590245,90.93373216666659,1.166825371991674e-22
14324.423041394288,90.07623147093145,8.451134609537085e-23
14753.130177488576,89.24820503930245,6.108506017664815e-23
15194.667834435779,88.44831295041327,4.405172933499348e-23
15649.420009262034,87.67536058930008,3.1688673679155486e-23
16117.782191412078,86.92824291921308,2.273336728766542e-23
16600.161706698975,86.20592619392255,1.6260933294725963e-23
17096.978071547714,85.50744384121977,1.1594457545317942e-23
17608.6633578409,84.83281554816958,8.242993997269424e-24
18135.662568683394,84.18230848789158,5.845673721868784e-24
18678.43402541331,83.55316744989145,4.130266000089657e-24
19237.4497661954,82.94457726667807,2.9066647843547962e-24
19813.195956543957,82.35577535112633,2.0368568361042802e-24
20406.173312131654,81.78603732802308,1.4208292792381983e-24
21016.897534252694,81.23467263229425,9.862723322458412e-25
21645.89975831851,80.70102201730772,6.810394862950011e-25
22293.727015776418,80.18448889618564,4.676422754118729e-25
22960.942709852407,79.68454315331996,3.1920407588585035e-25
23648.127105532494,79.20050839147292,2.164769014554037e-25
24355.87783420829,78.73182944824597,1.4579094024843634e-25
25084.81041342577,78.27797471306657,9.745242942961377e-26
25835.55878218952,77.83843426372334,6.461631283700394e-26
26608.775852287356,77.41271864124624,4.2471416141596553e-26
27405.13407611564,77.00035780544661,2.765308489265269e-26
28225.326031498433,76.60090337907317,1.7821172190080176e-26
29070.06502400966,76.21391866803137,1.1357552690826083e-26
29940.08570732129,75.83898569850516,7.150758716787423e-27
30836.144722118068,75.47570284605172,4.442684929775653e-27
31759.021354133645,75.12368362864099,2.7202307721380017e-27
32709.518211880983,74.7825560078645,1.6390592624940198e-27
33688.46192466562,74.45196175340267,9.702402582433859e-28
34696.70386148991,74.1315558114632,5.631343053495832e-28
35735.1208714726,73.82100566938637,3.197457953891119e-28
36804.616046428084,73.51999089519825,1.7713193837515556e-28
37906.1195062686,73.22820258753407,9.543568571550528e-29
39040.589207911784,72.94534288616563,4.981905644754866e-29
40209.01177839804,72.67112450889775,2.5081183102836524e-29
41412.4033729415,72.40527031181654,1.2108926428113065e-29
42651.81055866144,72.14751287312968,5.566639967450911e-30
43928.31122476165,71.89759409778235,2.414909219921787e-30
45243.015519950786,71.65526484166921,9.771291323185603e-31
46597.06681791774,71.42028455444046,3.6306646504534802e-31
47991.6427117026,71.1924209396644,1.2126080401531542e-31
49427.956037826836,70.97144963129485,3.531127677203644e-32
50907.255931074746,70.75715388546124,8.565142462790677e-33
52430.828910842436,70.5493242866798,1.608812541559592e-33
53999.99999999999,70.34775846764747,2.0599320046169798e-34


==> figures/pgfplots/data/fashion_mnist_extrap_law_l4.csv <==
n,info,mem
7.999999999999998,16716.50300773335,0.9289030143628338
8.239427241072365,16715.15187667075,0.9288610399212304
8.486020157615672,16713.760975382975,0.9288178025100964
8.739993206868473,16712.32913331193,0.9287732632972759
9.00156726443244,16710.855145440597,0.9287273822066707
9.27096981636374,16709.33777127798,0.928680117875421
9.548435157013383,16707.775733814127,0.9286314276094448
9.834204592788646,16706.167718444256,0.9285812673372513
10.128526652012718,16704.51237186117,0.9285295915619647
10.431657301065137,16702.808300915007,0.9284763533114688
10.74386016699094,16701.054071439255,0.9284215040865903
11.065406766772183,16699.248207042205,0.9283649938072341
11.396576743461157,16697.38918786265,0.9283067707563725
11.737658109380702,16695.475449288864,0.9282467815217935
12.08894749660317,16693.505380639774,0.9281849709355
12.45075041492572,16691.477323807143,0.9281212820106548
12.823381517566505,16689.389571857664,0.9280556558759518
13.20716487481267,16687.24036759377,0.9279880317072952
13.602434255858205,16685.027902071855,0.9279183466566536
14.009533419076751,16682.750313076805,0.9278465357779595
14.428816410981835,16680.405683551333,0.9277725319499042
14.860647874134466,16677.992039978988,0.9276962657954857
15.30540336426596,16675.507350719246,0.927617665598139
15.763469676891699,16672.94952429347,0.9275366572142926
16.23524518369996,16670.316407620106,0.9274531639821635
16.721140179008298,16667.605784197713,0.9273671066266075
17.22157723658883,16664.815372234185,0.9272784031598245
17.73699157717272,16661.94282272068,0.9271869687777077
18.267831446953505,16658.985717448486,0.9270927157516164
18.81455850741839,16655.941566967198,0.9269955533153332
19.377648236846618,16652.807808482437,0.926895387546958
19.95759034382399,16649.5818036913,0.9267921212454745
20.554889193133278,16646.260836553705,0.9266856538017088
21.17006424439079,16642.842110997673,0.9265758810633801
21.803650503810694,16639.322748556628,0.9264626951939336
22.45619898948989,16635.699785936646,0.9263459845248185
23.128277210618084,16631.970172511577,0.9262256334008537
23.820469661029993,16628.130767743893,0.9261015220183116
24.533378327528535,16624.17833852895,0.9259735262553114
25.267623213421636,16620.109556460568,0.925841517494106
26.02384287772733,16615.920995015324,0.9257053624348027
26.802694990516716,16611.60912665332,0.9255649229000433
27.60485690487715,16607.170319832843,0.9254200556301316
28.43102624599369,16602.60083593629,0.9252706120680608
29.281921517860464,16597.896826104792,0.9251164381338706
30.158282728150336,16593.054327978727,0.9249573739877088
31.060872031785518,16588.069262341298,0.9247932537809499
31.990474393769546,16582.93742966228,0.9246239053946647
32.9478982718566,16577.654506538933,0.9244491501646991
33.933976319652054,16572.21604203095,0.9242688025925662
34.94956611075572,16566.6174538863,0.9240826700413055
35.99555088457753,16560.854024654636,0.9238905524153983
37.07284031447433,16554.920897684857,0.9236922418237793
38.1823712988757,16548.813073003395,0.9234875222249073
39.32510877608701,16542.525403069558,0.9232761690527923
40.50204656347817,16536.052588404233,0.9230579488228006
41.71420822178793,16529.389173088115,0.9228326187159717
42.962647945295544,16522.52954012553,0.9225999261405037
44.24845147863375,16515.4679066697,0.9223596082689516
45.57273706104045,16508.19831910537,0.9221113915496011
46.93665639887063,16500.714647984336,0.9218549911903491
48.34139566721351,16493.010582809533,0.9215901106133227
49.788176541487104,16485.079626662904,0.9213164408783202
51.278257259906106,16476.915090672486,0.9210336600730362
52.81293371774842,16468.51008831369,0.9207414326678756
54.393540594370684,16459.857529539706,0.9204394088329907
56.0214525139542,16450.95011473591,0.9201272237150236
57.698085240989506,16441.78032849283,0.9198044966708212
59.42489691154057,16432.340433192072,0.9194708304552011
61.203389301358044,16422.622462399624,0.919125810359627
63.03510913194584,16412.61821406044,0.9187690032983971
64.92164941571554,16402.31924348837,0.9183999568387105
66.86465084139952,16391.716856145064,0.9180181981706781
68.86580320092742,16380.80210020135,0.9176232330130506
70.92684685900628,16369.56575887447,0.9172145444501016
73.04957426668307,16357.99834253415,0.9167915916947447
75.23583152020589,16346.090080570673,0.9163538087725882
77.4875199665394,16333.830913017511,0.9159006031211929
79.80659785693048,16321.210481917873,0.9154313540982322
82.19508204996261,16308.218122435603,0.9149454113921758
84.65504976557999,16294.842853693028,0.9144420933279268
87.18864039160704,16281.073369332318,0.9139206850597753
89.79805734433371,16266.898027790747,0.9133804366431821
92.48556998478526,16252.304842280919,0.9128205609762375
95.25351559234302,16237.281470466802,0.9122402316008893
98.10430139743276,16221.815203826074,0.9116385803532088
101.0404066750477,16205.892956689002,0.911014694851065
104.06438490092734,16189.501254943756,0.9103676158066021
107.17886597226752,16172.626224398093,0.9096963341498604
110.38655849489308,16155.253578858652,0.9089997879516155
113.69025213888133,16137.368607594022,0.9082768591164048
117.09282006468565,16118.956162688999,0.9075263698489269
120.59722142186955,16100.000645972294,0.9067470788628378
124.20650392262343,16080.485995447778,0.9059376773088564
127.9238064923031,16060.395671352331,0.9050967844052565
131.75236199929407,16039.71264178675,0.9042229427447918
135.69550006657647,16018.419367906208,0.9033146132516076
139.75664996743586,15996.497788656492,0.9023701697593906
143.93934360783823,15973.929305042257,0.9013878931795232
148.24721859806232,15950.694763914642,0.9003659652253478
152.68402141626063,15926.77444127784,0.8993024616562635
157.25361066670175,15902.148028614527,0.8981953451604744
161.95996043552623,15876.794606535155,0.8970424571286538
166.80716374693475,15850.692630740525,0.8958415093834556
171.79943612281423,15823.819915954844,0.8945900751894891
176.94111924889836,15796.153614415145,0.8932855793224113
182.2366847506508,15767.670195804543,0.8919252874486198
187.69073808215376,15738.34542657858,0.8905062946587639
193.3080225313846,15708.154348661077,0.8890255130833791
199.09342334536507,15677.071257496807,0.8874796585135715
205.05197197876916,15645.06967946703,0.88586523594439
211.18885046968487,15612.122348768427,0.8841785239568672
217.5093959463351,15578.201190895701,0.8824155582171632
224.0191052686785,15543.277434920114,0.8805721205323519
230.72363980892587,15507.32113486189,0.8786436952307503
237.62883037512916,15470.301603336893,0.8766254717532707
244.7406822821256,15432.187234411182,0.8745123138299862
252.06538057424794,15392.945473984053,0.8722987344299592
259.60929540434137,15352.54279081924,0.8699788687741086
267.37898757376655,15310.944646929554,0.8675464451946097
275.38121423820536,15268.115467309079,0.8649947536859908
283.6229347842319,15224.01860931946,0.8623166120078432
292.11131688176135,15178.61633311275,0.8595043292671042
300.8537427176382,15131.869784733626,0.8565496675783716
309.8578154157858,15083.741280159345,0.8534439509891282
319.13136564949997,15034.188026188438,0.8501776205512346
328.6824584516394,14983.166758251387,0.8467404764844805
338.5194002286341,14930.633681536572,0.8431216294809203
348.65074598441095,14876.543692347199,0.8393093978431311
359.08530676051987,14820.85033398033,0.8352912480614703
369.8321572989317,14763.505756795714,0.8310537322805681
380.9006439341721,14704.460680733193,0.8265824227049713
392.30039272165305,14643.664363933867,0.8218618435180501
404.0413178092722,14581.064594315683,0.8168754021716224
416.13363005956165,14516.607842546966,0.8116053324787545
428.58784592988513,14450.267293313287,0.8060350115788262
441.41479661840293,14381.967780096447,0.8001426583181757
454.6256374837611,14311.640619414706,0.793905649322827
468.2318577466992,14239.22498130269,0.7873006659954467
482.24529048200867,14164.658334742342,0.7803028432460405
496.67812290954004,14087.876338317279,0.7728857091418103
511.5429069931944,14008.812793128363,0.7650211433116926
526.8525703571345,13927.399632932162,0.7566793578579258
542.6204275286955,13843.566990034342,0.7478289121241068
558.8601915177836,13757.24353621117,0.7384367929764619
575.5859857428185,13668.35956218548,0.7284688573165847
592.812356313609,13577.140579579585,0.7179244868591702
610.5542846818302,13483.229425470608,0.706735967494227
628.8272006701158,13386.52596435133,0.6948629912756343
647.6469958910792,13286.945431474269,0.6822666396578722
667.0300375679554,13184.401400158265,0.6689079506790306
686.9931827688661,13078.805395183135,0.6547485145680569
707.5537930671006,12970.066900534981,0.6397512799206724
728.729749640144,12858.093667125055,0.6238815899782219
750.5394688206063,12742.792724595705,0.607108537406301
773.0019181125613,12624.074561354983,0.5894070431260079
796.1366326872275,12502.494654445914,0.5708585398180698
819.9637323723462,12378.57140513332,0.5515555092991534
844.5039391500104,12250.982211525574,0.5313122252087606
869.7785951781899,12119.602067269578,0.5101358873547288
895.8096813516028,11984.31334685937,0.48804953334519713
922.6198364180945,11844.998556809605,0.46509332660007513
950.2323766671226,11701.539406202726,0.4413267136240847
978.6713162075039,11553.817465107422,0.4168305835018662
1007.9613878520306,11401.716756519081,0.39170928733159
1038.1280646271416,11245.132472611416,0.36609292909525
1069.1975819263262,11084.030373778272,0.3401466053559908
1101.19696032656,10925.175028752217,0.3151136924130029
1134.1540290875914,10762.673397790531,0.29021515227558714
1168.0974503545358,10595.398732955417,0.2654733418633515
1203.0567440847929,10423.177419107928,0.24107483044281514
1239.062313721009,10245.852021420444,0.2172157921967631
1276.145472632378,10063.271144966042,0.1940943304860818
1314.3384713472988,9875.288998224423,0.1719035323184454
1353.6745256010436,9681.770484891775,0.15082473201669272
1394.1878452228696,9482.608420853036,0.13102173775207154
1435.91366388766,9277.804627788211,0.11264011977400377
1478.8882697580027,9080.715917134152,0.09679840348575719
1523.149037043309,8888.580370028845,0.08302633930405562
1568.7344585034734,8691.010645871072,0.07049147969742489
1615.6841789253042,8487.702883621476,0.05919824989804678
1664.0390296008466,8278.438191843501,0.049137458025011606
1713.8410638376058,8063.025901316094,0.04028158822921724
1765.1335935315026,7841.294992698123,0.032585093268411684
1817.9612268344283,7613.100895860468,0.02598629334608956
1872.3699069491136,7378.354682561782,0.020410276432299593
1928.406952085083,7137.146993675945,0.015773292707419912
1986.1210966103968,6909.332220872515,0.012251839518898975
2045.562533435029,6708.249684381408,0.009726956645475711
2106.782957662695,6501.967867600375,0.007615780522442724
2169.8356115491283,6289.919505516729,0.005870256288009683
2234.775330805852,6071.797738297442,0.004447175565705788
2301.658592289781,5847.369547548448,0.0033052763966428225
2370.5435631200844,5616.445453805591,0.002405127065046459
2441.4901512650476,5378.884354534769,0.0017094799445504915
2514.560057642892,5134.635076201434,0.0011837283451121834
2589.8168297819193,4883.914885255488,0.0007964179915970683
2667.325917086599,4653.848083830541,0.0005433767348552338
2747.1547277577083,4475.860315859327,0.0003988561355051034
2829.3726874159515,4293.964359480703,0.0002869834859071554
2914.0512994801416,4107.306147347508,0.00020165668994622798
3001.2642073523716,3915.5024898783886,0.00013790899423822415
3091.0872584643257,3718.2947782443916,9.143888611725627e-05
3183.5985702403345,3515.4921802992417,5.8516804612628545e-05
3278.8785980346574,3306.971773723119,3.595245042599551e-05
3377.0102051019926,3092.72969351534,2.107340410773344e-05
3478.0787346620873,2873.1216054252773,1.1702472361563852e-05
3582.1720841211654,2687.8117679956363,6.86614502133121e-06
3689.3807815146142,2559.3721457874512,4.639109883230033e-06
3799.798064237548,2428.6832688261647,3.0476023631572403e-06
3913.519960131607,2294.8908658816767,1.9338520571582248e-06
4030.6453709986026,2157.6221812151907,1.1778332461434565e-06
4151.276158613517,2016.6404330603054,6.835169643512618e-07
4275.51723331181,1871.7831238080466,3.7454851712046026e-07
4403.476645227954,1722.9612965227439,1.9162052476818168e-07
4535.265678264647,1570.218238607639,9.022426387880943e-08
4670.998946874287,1414.060962639534,3.8444022104430127e-08
4810.794495737044,1308.9186823747825,2.044163349130053e-08
4954.773902422093,1235.142807983274,1.2703313959085353e-08
5103.062383121381,1160.369133169082,7.601219889205993e-09
5255.788901547749,1084.0498482873882,4.335931783266757e-09
5413.0862810922945,1005.9232199416773,2.333362607471736e-09
5575.0913203383625,925.8237346471374,1.1696130068478767e-09
5741.944912032754,843.6435681004194,5.371531678593458e-10
5913.792165617446,759.338070569569,2.2109183107147276e-10
6090.7825334285935,672.9958972775202,7.915695793957648e-11
6273.069940672405,588.0304660894083,2.4762483347480994e-11
6460.812919291057,553.90360880384,1.4721125046488134e-11
6654.17474583488,520.3090713394404,8.510037155746329e-12
6853.323583460965,486.39394797365145,4.693255884528243e-12
7058.4326281814865,451.922035652704,2.4376323817138047e-12
7269.680259489073,416.76322616671445,1.1748950174489622e-12
7487.25019549004,380.8329278418568,5.156450066614587e-13
7711.331652680633,344.08017180064485,2.008727429256635e-13
7942.119510505054,306.5024482261241,6.701598540914614e-14
8179.814480838448,268.26228247881625,1.8236516174201767e-14
8424.62328254232,247.6992301458411,8.186521273988936e-15
8676.758821243964,234.99973657206954,4.775751552748468e-15
8936.440374496564,222.41131928021434,2.691326571765999e-15
9203.893782480729,209.7838220688741,1.4465668861075054e-15
9479.35164441354,197.04360039869414,7.324181993881579e-16
9763.053520835638,184.14381578416595,3.441764767865047e-16
10055.246141952583,171.05371860828564,1.472737183187102e-16
10356.183622211476,157.76095033863476,5.595014191050228e-17
10666.127681299597,144.3064049306676,1.8275072961545843e-17
10985.347871756996,136.56671124753169,8.856640331579656e-18
11314.121813401372,131.93270014503815,5.545961278305846e-18
11652.735434768778,127.42452841701243,3.4183648553474525e-18
12001.483221780396,122.98638070274684,2.0578507860084664e-18
12360.668473851298,118.59016093593519,1.2023787159466349e-18
12730.603567664353,114.21734554808316,6.774214598453407e-19
13111.610228838323,109.85510177681881,3.653012222841495e-19
13504.019811726701,105.49731546432054,1.8697694149980327e-19
13908.173587590245,101.19019587699283,9.069636471388081e-20
14324.423041394288,99.00339223161393,6.112571276773111e-20
14753.130177488576,96.93076744904015,4.125055325840305e-20
15194.667834435779,94.93162858940237,2.767883115291278e-20
15649.420009262034,92.99355677458078,1.8419998816915398e-20
16117.782191412078,91.1086412077583,1.2133536351114631e-20
16600.161706698975,89.2709672533907,7.896081410817473e-21
17096.978071547714,87.47617675472851,5.066960754895582e-21
17608.6633578409,85.72352724305824,3.2022400676926414e-21
18135.662568683394,84.31930926881776,2.1722237708460982e-21
18678.43402541331,83.02846647365357,1.493600283158265e-21
19237.4497661954,81.7864374698928,1.0233248719924557e-21
19813.195956543957,80.58920156238418,6.979753133439813e-22
20406.173312131654,79.43378977166202,4.735751851704122e-22
21016.897534252694,78.31771607044415,3.194109433740377e-22
21645.89975831851,77.23888460845649,2.1400362064625916e-22
22293.727015776418,76.20715471881704,1.4299884037715996e-22
22960.942709852407,75.2424037790774,9.616894101160855e-23
23648.127105532494,74.31234371251266,6.430445901854573e-23
24355.87783420829,73.41507578388324,4.2721672512367246e-23
25084.81041342577,72.54905776361204,2.8182210421999606e-23
25835.55878218952,71.71289533970833,1.8447025935959615e-23
26608.775852287356,70.90530575054164,1.1972516060965617e-23
27405.13407611564,70.12645573447861,7.704619837252154e-24
28225.326031498433,69.37608250018624,4.915121336021499e-24
29070.06502400966,68.6511386202675,3.102128794598558e-24
29940.08570732129,67.95059521115175,1.93496950252374e-24
30836.144722118068,67.27349116768691,1.191437989022544e-24
31759.021354133645,66.61891793464612,7.232380480233567e-25
32709.518211880983,65.98606956312949,4.32190663188199e-25
33688.46192466562,65.37419421686886,2.5382918742670894e-25
34696.70386148991,64.78240359576938,1.4621368865247015e-25
35735.1208714726,64.20995280866167,8.24175819181477e-26
36804.616046428084,63.65613184364478,4.533877217960238e-26
37906.1195062686,63.120263405481595,2.4263579851900706e-26
39040.589207911784,62.60170361383947,1.2584066749612973e-26
40209.01177839804,62.09982886906649,6.295906908814309e-27
41412.4033729415,61.6140461034766,3.0213381025238046e-27
42651.81055866144,61.14378738551603,1.3809071965646223e-27
43928.31122476165,60.68850857248149,5.957170637645576e-28
45243.015519950786,60.247687875657256,2.397426868670377e-28
46597.06681791774,59.82082479317082,8.861686005916908e-29
47991.6427117026,59.407439010251906,2.9448736361036874e-29
49427.956037826836,59.00706936205821,8.53397881170637e-30
50907.255931074746,58.61927287975023,2.0603332626939567e-30
52430.828910842436,58.24362390054554,3.8525027846165454e-31
53999.99999999999,57.87971323342279,4.911251171265269e-32


==> figures/pgfplots/data/fashion_mnist_extrap_obs_l1.csv <==
n,info,mem,fid
10.0,20490.502925394823,0.93984375,168.5243952084687
43.0,19452.600846110225,0.882421875,92.20649368761237
180.0,16493.21737727922,0.469140625,29.441911313537425
780.0,5122.439182227811,0.000390625,25.375870108994
3300.0,206.80347466903785,0.0,16.939239046831595
14000.0,120.5810626039036,0.0,12.012775206518132


==> figures/pgfplots/data/fashion_mnist_extrap_obs_l2.csv <==
n,info,mem,fid
10.0,19512.510192696995,0.96640625,167.494938551209
43.0,17634.434636918977,0.94609375,102.47455372335317
180.0,16228.2400903637,0.8828125,44.858099503402016
780.0,9842.278658554673,0.13671875,20.405937637667456
3300.0,662.8126946111815,0.0,9.433722569029168
14000.0,90.72922118995382,0.0,5.587339573026282


==> figures/pgfplots/data/fashion_mnist_extrap_obs_l4.csv <==
n,info,mem,fid
10.0,18584.32077424352,0.9515625,159.19369917294057
43.0,17118.714467486087,0.9484375,107.69001049858302
180.0,14604.391061521128,0.92578125,51.45827246467977
780.0,9986.371767445697,0.43515625,15.17343726822196
3300.0,2520.106139025835,0.00078125,21.60093965331871
14000.0,177.91711009230264,0.0,4.467071296887298


==> figures/pgfplots/data/fashion_mnist_fid_l1.csv <==
x,mean,se,floor
0.016004611999202265,168.5243952084687,1.9708246219115708,2.440456983892034
0.06881983159656974,92.20649368761237,3.925337954069375,2.440456983892034
0.28808301598564073,29.441911313537425,0.385543974029532,2.440456983892034
1.2483597359377765,25.375870108994,0.6978017317472673,2.440456983892034
5.281521959736747,16.939239046831595,0.385980867656118,2.440456983892034
22.40645679888317,12.012775206518132,0.17180608316467272,2.440456983892034
96.02767199521358,8.266831222756071,0.16791058788757238,2.440456983892034


==> figures/pgfplots/data/fashion_mnist_fid_l2.csv <==
x,mean,se,floor
0.009147563858831316,167.494938551209,3.8449202647126284,2.440456983892034
0.03933452459297466,102.47455372335317,2.189765402145118,2.440456983892034
0.16465614945896367,44.858099503402016,0.33421755220967286,2.440456983892034
0.7135099809888427,20.405937637667456,0.392033676527398,2.440456983892034
3.018696073414334,9.433722569029168,0.3229469548944297,2.440456983892034
12.806589402363842,5.587339573026282,0.11434912625461825,2.440456983892034
54.88538315298789,4.450727934620829,0.054880058533627187,2.440456983892034


==> figures/pgfplots/data/fashion_mnist_fid_l4.csv <==
x,mean,se,floor
0.005053278404201903,159.19369917294057,6.355079947212167,2.440456983892034
0.021729097138068185,107.69001049858302,2.020462431937122,2.440456983892034
0.09095901127563426,51.45827246467977,0.37783756937943574,2.440456983892034
0.3941557155277485,15.17343726822196,0.25835200670588176,2.440456983892034
1.667581873386628,21.60093965331871,0.49257290910405804,2.440456983892034
7.074589765882664,4.467071296887298,0.03426780412166945,2.440456983892034
30.31967042521142,3.509988089236333,0.044517325274584296,2.440456983892034


==> figures/pgfplots/data/fashion_mnist_information_l1_k2.csv <==
x,observed
0.01600461189567052,21366.595277377583
0.06881983115138322,20080.41933334379
0.2880830141220693,17798.77386939509
1.2483597278623004,5500.779335161655
5.281521925571271,212.5734496714491
22.406456653938726,123.12132130421593
96.02767137402311,85.57764105042097


==> figures/pgfplots/data/fashion_mnist_information_l1_k3.csv <==
x,observed
0.01600461189567052,21123.978512481943
0.06881983115138322,20140.25393901576
0.2880830141220693,17620.573096138913
1.2483597278623004,5238.895737275343
5.281521925571271,211.29974835604713
22.406456653938726,122.53969324366486
96.02767137402311,82.38581293641438


==> figures/pgfplots/data/fashion_mnist_information_l1_k4.csv <==
x,observed
0.01600461189567052,21535.270238248577
0.06881983115138322,19508.74247982235
0.2880830141220693,16468.13249375087
1.2483597278623004,5157.519585374157
5.281521925571271,206.976559014006
22.406456653938726,122.2779389843339
96.02767137402311,82.73631726027534


==> figures/pgfplots/data/fashion_mnist_information_l1_k5.csv <==
x,observed
0.01600461189567052,20490.502925394823
0.06881983115138322,19452.600846110225
0.2880830141220693,16493.21737727922
1.2483597278623004,5122.439182227811
5.281521925571271,206.80347466903785
22.406456653938726,120.5810626039036
96.02767137402311,81.52916643419086


==> figures/pgfplots/data/fashion_mnist_information_l2_k2.csv <==
x,observed
0.00914756382089389,20274.74358162044
0.03933452442984373,19099.612112182043
0.16465614877609003,16554.941685864564
0.7135099780297235,10615.707307399258
3.018696060894984,696.5968265707254
12.806589349251446,95.5933182298911
54.885382925363345,57.47681340501068


==> figures/pgfplots/data/fashion_mnist_information_l2_k3.csv <==
x,observed
0.00914756382089389,20680.336369667097
0.03933452442984373,18730.92848961556
0.16465614877609003,16360.116881827742
0.7135099780297235,9998.561606801217
3.018696060894984,670.3213493526808
12.806589349251446,94.07464338336254
54.885382925363345,57.18128400585928


==> figures/pgfplots/data/fashion_mnist_information_l2_k4.csv <==
x,observed
0.00914756382089389,20492.762304779328
0.03933452442984373,18403.510386063448
0.16465614877609003,16073.63875103003
0.7135099780297235,9871.973789639347
3.018696060894984,669.328633282724
12.806589349251446,92.09863705020132
54.885382925363345,56.44326372133648


==> figures/pgfplots/data/fashion_mnist_information_l2_k5.csv <==
x,observed
0.00914756382089389,19512.510192696995
0.03933452442984373,17634.434636918977
0.16465614877609003,16228.2400903637
0.7135099780297235,9842.278658554673
3.018696060894984,662.8126946111815
12.806589349251446,90.72922118995382
54.885382925363345,56.35487344730176


==> figures/pgfplots/data/fashion_mnist_information_l4_k2.csv <==
x,observed
0.005053278395690612,19142.33110606236
0.02172909710146963,17628.429401374742
0.090959011122431,15098.3677171592
0.3941557148638677,10593.176575737116
1.6675818705779017,2630.925860162044
7.074589753966856,188.47787184859345
30.31967037414367,56.00659241366473


==> figures/pgfplots/data/fashion_mnist_information_l4_k3.csv <==
x,observed
0.005053278395690612,19089.7309163476
0.02172909710146963,17364.44325983245
0.090959011122431,14994.193627351144
0.3941557148638677,10344.739066387852
1.6675818705779017,2559.121082968095
7.074589753966856,182.997680103255
30.31967037414367,55.56325392496578


==> figures/pgfplots/data/fashion_mnist_information_l4_k4.csv <==
x,observed
0.005053278395690612,18700.42918683566
0.02172909710146963,17172.645887892417
0.090959011122431,14726.52571493144
0.3941557148638677,9991.011080797674
1.6675818705779017,2542.9421216875867
7.074589753966856,180.5765209885854
30.31967037414367,54.98482821781969


==> figures/pgfplots/data/fashion_mnist_information_l4_k5.csv <==
x,observed
0.005053278395690612,18584.32077424352
0.02172909710146963,17118.714467486087
0.090959011122431,14604.391061521128
0.3941557148638677,9986.371767445697
1.6675818705779017,2520.106139025835
7.074589753966856,177.91711009230264
30.31967037414367,53.872057177348346


==> figures/pgfplots/data/fashion_mnist_kratio_l1_k2.csv <==
x,ratio
0.01600461189567052,1.0427560199558097
0.06881983115138322,1.0322742697596197
0.2880830141220693,1.079157174870828
1.2483597278623004,1.073859374308725
5.281521925571271,1.0279007642963705
22.406456653938726,1.021066813025664
96.02767137402311,1.049656764484376


==> figures/pgfplots/data/fashion_mnist_kratio_l1_k3.csv <==
x,ratio
0.01600461189567052,1.0309155704666488
0.06881983115138322,1.0353501877895697
0.2880830141220693,1.068352686626972
1.2483597278623004,1.0227345900858278
5.281521925571271,1.0217417705104084
22.406456653938726,1.0162432690296912
96.02767137402311,1.0105072397976127


==> figures/pgfplots/data/fashion_mnist_kratio_l1_k4.csv <==
x,ratio
0.01600461189567052,1.0509878804174653
0.06881983115138322,1.0028860733922556
0.2880830141220693,0.9984790788264934
1.2483597278623004,1.0068483786528997
5.281521925571271,1.0008369508551302
22.406456653938726,1.0140724948328277
96.02767137402311,1.0148063678175696


==> figures/pgfplots/data/fashion_mnist_kratio_l2_k2.csv <==
x,ratio
0.00914756382089389,1.03906383040398
0.03933452442984373,1.0830861609929705
0.16465614877609003,1.020131671313814
0.7135099780297235,1.078582275068217
3.018696060894984,1.0509708583348154
12.806589349251446,1.0536111406682709
54.885382925363345,1.0199084815398984


==> figures/pgfplots/data/fashion_mnist_kratio_l2_k3.csv <==
x,ratio
0.00914756382089389,1.05985012514726
0.03933452442984373,1.062179132774747
0.16465614877609003,1.0081263766575865
0.7135099780297235,1.0158787363849637
3.018696060894984,1.0113284715313184
12.806589349251446,1.0368725990318448
54.885382925363345,1.0146644027038816


==> figures/pgfplots/data/fashion_mnist_kratio_l2_k4.csv <==
x,ratio
0.00914756382089389,1.0502371095467367
0.03933452442984373,1.0436121579726947
0.16465614877609003,0.9904733145139089
0.7135099780297235,1.0030170992018057
3.018696060894984,1.0098307390979662
12.806589349251446,1.0150934378393974
54.885382925363345,1.0015684583892708


==> figures/pgfplots/data/fashion_mnist_kratio_l4_k2.csv <==
x,ratio
0.005053278395690612,1.0300258663524686
0.02172909710146963,1.0297753043814573
0.090959011122431,1.0338238447297934
0.3941557148638677,1.0607632904544497
1.6675818705779017,1.0439742276803656
7.074589753966856,1.0593577635721034
30.31967037414367,1.0396223078931148


==> figures/pgfplots/data/fashion_mnist_kratio_l4_k3.csv <==
x,ratio
0.005053278395690612,1.027195513263231
0.02172909710146963,1.0143543951745373
0.090959011122431,1.0266907784232817
0.3941557148638677,1.0358856356730466
1.6675818705779017,1.0154814685532814
7.074589753966856,1.0285558258467473
30.31967037414367,1.0313928377015558


==> figures/pgfplots/data/fashion_mnist_kratio_l4_k4.csv <==
x,ratio
0.005053278395690612,1.0062476543535053
0.02172909710146963,1.0031504363548305
0.090959011122431,1.0083628720222444
0.3941557148638677,1.0004645644544399
1.6675818705779017,1.009061516222717
7.074589753966856,1.0149474712966227
30.31967037414367,1.0206558111714217


==> figures/pgfplots/data/fashion_mnist_lawfit_l1.csv <==
n,x,fit,excess
8.0,0.01280368959936181,20924.482936345277,20823.039190091906
8.144327056361892,0.013034679453167717,20920.48054026677,20819.0367940134
8.291257900123545,0.013269836567679785,20916.406164389187,20814.962418135816
8.44083950590631,0.013509236123956863,20912.25851394271,20810.81476768934
8.59311969579514,0.01375295465939042,20908.036270857134,20806.592524603762
8.748147154627578,0.014001070092173967,20903.738093342246,20802.294347088875
8.905971445558588,0.014253661746213972,20899.362615460523,20797.91886920715
9.066643025906155,0.014510810376490116,20894.90844669222,20793.46470043885
9.230213263282796,0.014772598194873171,20890.37417149255,20788.930425239178
9.396734452018059,0.015039108896408554,20885.75834884107,20784.3146025877
9.566259829877326,0.015310427686074126,20881.059511782583,20779.61576552921
9.73884359508223,0.015586641306020716,20876.27616695931,20774.832420705938
9.914540923638118,0.01586783806330405,20871.406794136223,20769.96304788285
10.093407986974142,0.016154107858117033,20866.449845716423,20765.00609946305
10.27550196990159,0.016445542212531347,20861.403746248176,20759.959999994804
10.46088108889618,0.016742234299757585,20856.266891923042,20754.82314566967
10.649604610710206,0.017044278973933232,20851.03765006488,20749.59390381151
10.841732871320437,0.017351772800448067,20845.714358609795,20744.270612356424
11.03732729521789,0.01766481408681669,20840.295325576473,20738.8515793231
11.236450415045585,0.017983502914107982,20834.778828527138,20733.335082273767
11.439165891590578,0.018307941168941584,20829.16311401866,20727.719367765287
11.645538534136655,0.018638232576061585,20823.446397043812,20722.00265079044
11.85563432118427,0.018974482731497995,20817.62686046239,20716.18311420902
12.069520421544214,0.019316799136326328,20811.702654422097,20710.258908168726
12.287265215811866,0.019665291231036316,20805.67189576893,20704.22814951556
12.508938318228871,0.02002007043052068,20799.532667446936,20698.088921193565
12.734610598939177,0.020381250159695028,20793.28301788713,20691.83927163376
12.964354206646657,0.020748945889760544,20786.920960385323,20685.47721413195
13.198242591681435,0.021123275175120707,20780.4444724688,20679.00072621543
13.436350529482382,0.021504357690964142,20773.851495251427,20672.407748998055
13.678754144503225,0.021892315271525402,20767.13993277722,20665.696186523848
13.925530934549997,0.022287271949036118,20760.307651351985,20658.863905098613
14.176759795557505,0.022689353993378788,20753.352478862897,20651.908732609525
14.432521046812816,0.02309868995245596,20746.27220409757,20644.8284578442
14.69289645663376,0.02351541069328771,20739.064576048408,20637.620829795036
14.957969268510762,0.023939649443850606,20731.727303095828,20630.283556842456
15.227824227720237,0.024371541835671424,20724.258052398593,20622.81430614522
15.502547608418132,0.02481122594718932,20716.65444910566,20615.210702852288
15.782227241222275,0.025258842347900285,20708.914075598466,20607.470329345095
16.066952541292284,0.02571453414329798,20701.034470719565,20599.590724466194
16.35681453691615,0.026178447020625426,20693.013128987248,20591.569382733876
16.651905898612466,0.026650729295452,20684.847499796015,20583.403753542643
16.952320968757707,0.027131531959090772,20676.53498660258,20575.091240349208
17.258155791748063,0.02762100872687131,20668.0729460971,20566.62919984373
17.569508144705306,0.028119316087283245,20659.458687359464,20558.014941106092
17.886477568736755,0.028626613352006638,20650.68947100024,20549.24572474687
18.20916540075911,0.0291430627068448,20641.76250828617,20540.3187620328
18.53767480589641,0.029668829263575915,20632.674960249744,20531.231213996372
18.872110810462537,0.03020408111274035,20623.423936782667,20521.980190529295
19.212580335538725,0.03074898937738005,20614.006495712998,20512.562749459627
19.55919223115681,0.0313037282677476,20604.419641865483,20502.97589561211
19.912057311099225,0.03186847513700218,20594.660326104884,20493.216579851513
20.271288388326756,0.03244341053791039,20584.7254443621,20483.281698108727
20.63700031104553,0.03302871828057001,20574.611836642554,20473.168090389183
21.009309999424612,0.03362458549117513,20564.316286016856,20462.872539763484
21.388336482976037,0.03423120267184138,20553.83551759358,20452.391771340208
21.774200938609248,0.03484876376151067,20543.166197763072,20441.7224515097
22.167026729371976,0.0354774661979544,20532.30493492895,20430.86118867558
22.566939443890178,0.03611751098089556,20521.24827133719,20419.80452508382
22.974066936519396,0.03676910273626943,20509.992689579787,20408.548943326416
23.38853936822051,0.03743244978164365,20498.5346088645,20397.090862611127
23.810489248172956,0.03810776419281854,20486.87038386619,20385.426637612818
24.240051476138618,0.038795261871628864,20474.996303560667,20373.552557307296
24.677363385590095,0.03949516261496898,20462.908590037787,20361.464843784415
25.122564787616977,0.040207690185063094,20450.60339729307,20349.1596510397
25.575798015624173,0.04093307238100321,20438.07680999749,20336.633063744117
26.037207970836853,0.04167154111157803,20425.324842244932,20323.88109599156
26.506942168626015,0.04242333246941524,20412.34343627699,20310.89969002362
26.9851507856701,0.04318868680646181,20399.12846118463,20297.68471493126
27.471986707967307,0.04396784881082587,20385.67571158629,20284.231965332918
27.96760557971405,0.04476106758500477,20371.980906282093,20270.53716002872
28.47216585306537,0.0455685967255247,20358.039686883672,20256.5959406303
28.985828838792948,0.046390694404016865,20343.84761641926,20242.40387016589
29.50875875785701,0.04722762344975632,20329.400177913685,20227.956431660314
30.041122793908862,0.04807965143369024,20314.69277294302,20213.24902668965
30.583091146740237,0.04894705075398153,20299.720720164012,20198.27697391064
31.134837086697292,0.049830098723096315,20284.479253819423,20183.035507566052
31.69653701007607,0.050729077656462215,20268.96352222546,20167.519775972087
32.26837049551731,0.05164427496272606,20253.168586295604,20151.724840042232
32.850520361418944,0.05257598323564039,20237.089486947338,20135.645740693966
33.44317272438394,0.05352450034760691,20220.721059763924,20119.277313510553
34.04651705872302,0.0544901295449083,20204.058071129206,20102.614324875834
34.66074625703059,0.05547317954465767,20187.09521563073,20085.651469377357
35.28605669185355,0.05647396463349707,20169.827092187752,20068.38334593438
35.92264827847281,0.057492804768076854,20152.248202292332,20050.80445603896
36.570724538817274,0.05853002567734756,20134.352948239102,20032.90920198573
37.23049266653089,0.05958595896669722,20116.135631327703,20014.69188507433
37.902163593213835,0.060660942223967736,20097.590450034197,19996.146703780825
38.585952055858264,0.061755319127383246,20078.711498150133,19977.26775189676
39.28207666550115,0.0628694395554263,20059.492762888396,19958.049016635025
39.99075997711542,0.0640036596986959,20039.928122955258,19938.484376701887
40.7122285607619,0.0651583421737835,20020.011346588086,19918.567600334714
41.44671307402533,0.06633385613920392,19999.736089558523,19898.29234330515
42.19444833575658,0.06753057741341698,19979.09589314105,19877.652146887678
42.955673401145795,0.06874888859497914,19958.084182047558,19856.640435794186
43.73063163814959,0.0699891791848623,19936.694262329653,19835.25051607628
44.519570805297136,0.07125184571097933,19914.91931925367,19813.475573000298
45.32274313090005,0.0725372918549565,19892.75241516177,19791.308668908398
46.140405393691175,0.07384592858119267,19870.18648736342,19768.742741110047
46.97281900491815,0.07517817426824691,19847.214346259963,19745.770600006592
47.82025009191814,0.07653445484259662,19823.82870647215,19722.38496021878
48.68296958320015,0.07791520391480838,19800.023849120415,19698.580102867043
49.56125329506249,0.079320862918166,19775.79045526542,19674.34670901205
50.455382019772834,0.08075188124979904,19751.12079619138,19649.677049938007
51.36564161533887,0.08220871641435756,19726.007007463737,19624.563261210365
52.29232309689912,0.08369183417027933,19700.441083203583,19598.99733695021
53.23572272976167,0.08520170867869482,19674.41487315738,19572.97112690401
54.19614212412222,0.08673882265501977,19647.920079972762,19546.47633371939
55.1738883314904,0.08830366752328171,19620.94825649339,19519.504510240018
56.169273942855845,0.08989674357323096,19593.490803031258,19492.047056777887
57.18261718862551,0.09151856012028654,19565.5389646035,19464.09521835013
58.214242040363416,0.09316963566836652,19537.083828129464,19435.640081876092
59.26447831436646,0.09485049807565717,19508.116319587403,19406.67257333403
60.333661777108446,0.09656168472337208,19478.627201133084,19377.183454879712
61.42213425258645,0.09830374268755575,19448.60706818617,19347.1633219328
62.530243731604045,0.10007722891398722,19418.04634649657,19316.602600243197
63.658344483025836,0.10188271039623865,19386.93528921608,19285.491542962707
64.80679716703911,0.10372076435694613,19355.263974031735,19253.820227778364
65.97596895045925,0.1055919784323516,19323.022300500917,19221.578554247546
67.16623362411467,0.10749695086017282,19290.1999880058,19188.756241752428
68.37797172235013,0.10943629067086379,19256.78657600934,19155.34282975597
69.61157064468559,0.11141061788232509,19222.77144046763,19121.32769421426
70.86742477966997,0.11342056369812699,19188.161269506636,19086.717523253265
72.1459356309697,0.11546677070930918,19152.93355477874,19051.48980852537
73.44751194573125,0.1175498930998202,19117.07136487321,19015.627618619837
74.77256984526029,0.11967059685566422,19080.563235150825,18979.119488897453
76.12153295805787,0.12182955997782036,19043.3975045832,18941.95375832983
77.49483255525678,0.12402747269900329,19005.562305058047,18904.118558804676
78.89290768850152,0.1262650377043348,18967.045555749228,18865.601809495856
80.3162053303155,0.12854297035599602,18927.834958582207,18826.391212328836
81.76518051700072,0.13086199892193287,18887.91799403818,18786.47424778481
83.24029649411544,0.13322286480868742,18847.28191708138,18745.838170828007
84.7420248645763,0.13562632279842943,18805.913753140354,18704.470006886982
86.2708457394326,0.13807314129026504,18763.80029413027,18662.356547876898
87.8272478913605,0.140564102545898,18720.928094537692,18619.48434828432
89.41172891092633,0.14310000293972314,18677.283467626963,18575.83972137359
91.02479536566901,0.14568165321343168,18632.85248188966,18531.408735636287
92.66696296205284,0.14830987873521026,18587.62095798749,18486.177211734117
94.33875671034153,0.15098551976361552,18541.57446674345,18440.130720490077
96.04071109244705,0.1537094317162096,18494.698329578034,18393.254583324662
97.77337023280658,0.15648248544304216,18446.977625651933,18345.53387939856
99.53728807234188,0.15930556750506553,18398.39722375255,18296.953477499177
101.33302854555767,0.16217958045757377,18348.942019305126,18247.498273051755
103.1611657608347,0.1651054431387549,18298.774965373552,18197.33121912018
105.02228418397507,0.16808409096344776,18247.73100498473,18146.287258731358
106.91697882505942,0.17111647622220003,18195.76740891852,18094.32366266515
108.8458554286754,0.17420356838572132,18142.86742480946,18041.42367855609
110.80953066757706,0.17734635441482752,18089.014079495395,17987.570333242023
112.80863233983878,0.18054583907597802,18034.190122765922,17932.74637651255
114.84379956956631,0.18380304526250607,17978.37800769168,17876.93426143831
116.9156830112277,0.1871190143216423,17921.559879736367,17820.116133482996
119.02494505767146,0.19049480638743987,17863.71756896948,17762.27382271611
121.17226005189761,0.19393150071970575,17804.83258370709,17703.38883745372
123.3583145026488,0.19743019604904596,17744.886105031204,17643.442358777833
125.5838073038902,0.2009920109281346,17683.85898207889,17582.41523582552
127.84944995825133,0.20461808408932386,17621.731728265884,17520.287982012513
130.15596680449656,0.20830957480870171,17558.484518915324,17457.040772661952
132.5040952491003,0.212067663276719,17494.09719128685,17392.65344503348
134.894586002,0.2158935509755031,17428.549249125754,17327.105502872382
137.32820331660318,0.21978846106297953,17361.819876669095,17260.376130415723
139.80572523412232,0.22375363876392088,17293.88797544292,17192.44422918955
142.3279438323198,0.2277903517680531,17224.73226940598,17123.28852315261
144.8956654787398,0.2318998906353436,17154.331720807753,17052.88797455438
147.50971108850786,0.23608356920859921,17083.031697668226,16981.587951414855
150.17091638678247,0.24034272503350984,17011.34912820587,16909.9053819525
152.88013217594138,0.24467871978626995,16938.37726077055,16836.93351451718
155.63822460758794,0.2490929397089139,16864.090903336404,16762.647157083033
158.4460754594634,0.2535867960525035,16788.46567995658,16687.021933703207
161.30458241735812,0.258161725528316,16711.477086197927,16610.033339944555
164.2146593621059,0.2628191907671672,16633.10030773352,16531.656561480148
167.1772366617564,0.26756068078702233,16553.31015535061,16451.866409097238
170.19326146901966,0.272387711469044,16472.081033977098,16370.637287723728
173.26369802407643,0.27730182604222914,16389.386925271,16287.94317901763
176.38952796285037,0.28230459557678583,16305.201377188278,16203.757630934908
179.57175063084298,0.2873976194864146,16219.497498360288,16118.053752106918
182.81138340263072,0.2925825260396509,16132.247957088985,16030.804210835615
186.1094620071242,0.2978609728804298,16043.424986245944,15941.981239992574
189.46704085869703,0.3032346475580448,15953.000397326758,15851.556651073388
192.8851933942887,0.3087052680666682,15860.945610688295,15759.501864434926
196.365012416588,0.31427458339460257,15767.231717861645,15665.787971608275
199.90761044340695,0.3199443740834403,15671.82961651659,15570.38587026322
203.51412006336145,0.3257164527973165,15574.710344235622,15473.266597982252
207.18569429796474,0.33159266490242584,15475.84616390731,15374.40241765394
210.92350697025486,0.33757488905699634,15375.219016989427,15273.775270736058
214.72875308007272,0.34366503781190716,15278.025243930559,15176.581497677189
218.60264918611114,0.3498650582221437,15179.399040424429,15077.955294171059
222.5464337948541,0.3561769324692794,15079.001652513914,14977.557906260545
226.56136775653496,0.3626026784951916,14976.797330168947,14875.353583915577
230.64873466823818,0.3691443506472104,14872.751687491163,14771.307941237794
234.80984128427102,0.3758040403349023,14766.830464730763,14665.386718477394
239.04601793394113,0.38258387669870736,14658.999160644862,14557.555414391492
243.35861894687073,0.38948602729063786,14549.222882756201,14447.779136502832
247.74902308598325,0.39651269876725664,14437.4662763368,14336.02253008343
252.21863398829993,0.4036661375951549,14323.693489863472,14222.249743610102
256.7688806136934,0.4109486307691651,14207.868162207931,14106.424415954561
261.40121770173255,0.4183625065435232,14089.95342740541,13988.50968115204
266.11712623677084,0.4259101351762246,13969.911938967476,13868.468192714106
270.9181139214256,0.4335939296868094,13847.705922074874,13746.262175821505
275.8057156586001,0.44141634662781987,13723.297272841337,13621.853526587967
280.7814940421991,0.44937988687017183,13596.647748102132,13495.204001848762
285.84703985669955,0.45748709640269813,13467.719354465293,13366.275608211923
291.0039725857344,0.4657405671461171,13336.47526226744,13235.03151601407
296.253940929849,0.47414293778168204,13202.882572147182,13101.438825893812
301.5986233336007,0.48269689459478293,13066.92836239293,12965.48461613956
307.03972852216776,0.4914051723337692,12942.26841880673,12840.82467255336
312.57899604763776,0.500270555084262,12819.197711474357,12717.753965220987
318.2181968451518,0.5092958771592424,12693.935620389959,12592.49187413659
323.9591337990829,0.5184840240051973,12566.428609327384,12464.984863074014
329.8036423194293,0.5278379331246149,12436.629966945604,12335.186220692234
335.7535909286036,0.5373605950151178,12304.494815684397,12203.051069431027
341.810881858811,0.5470550541255433,12169.978754860047,12068.535008606677
347.9774516602042,0.556924409829273,12033.037335877085,11931.593589623715
354.25527182000815,0.5669718174151162,11893.625823151016,11792.182076897647
360.6463493928159,0.5772004890960754,11751.699080695405,11650.255334442036
367.15272764225665,0.5876136950363101,11607.21152802971,11505.76778177634
373.77648669423803,0.5982147643966267,11460.117146360933,11358.673400107564
380.5197442019715,0.6090070863988248,11310.369534949448,11208.925788696079
387.3846560230026,0.6199941114092589,11157.922034168565,11056.478287915195
394.3734169084483,0.6311793520419349,11002.727957286856,10901.284211033486
401.48826120467066,0.6425663842815125,10844.741028077988,10743.297281824618
408.73146356761106,0.654158848626569,10683.916267869026,10582.472521615657
416.10533969001136,0.665960451253489,10520.212058943203,10418.768312689834
423.61224704175214,0.677974965201346,10353.596321614235,10252.152575360866
431.25458562354976,0.6902062315781664,10184.081276246363,10082.637529992993
439.0347987342518,0.7026581607889557,10042.154808802838,9940.711062549468
446.9553737519708,0.7153347337858724,9907.373021011808,9805.929274758439
455.0188429293145,0.7282400033409636,9770.228628110988,9668.784881857619
463.22778420296197,0.7413780953418602,9630.64606682907,9529.2023205757
471.5848220178446,0.754753210110846,9488.566813453173,9387.123067199804
480.0926281661921,0.7683696237477189,9343.937518465169,9242.4937722118
488.7539226417257,0.7822316894968938,9196.706824118188,9095.263077864818
497.57147450925197,0.7963438391391537,9046.824141913654,8945.380395660284
506.548102789948,0.8107105844085144,8894.239096118114,8792.795349864744
515.6866773626195,0.8253365184346527,8738.901255425882,8637.457509172513
524.9901198812188,0.8402263172113589,8580.76001821556,8479.31627196219
534.4614047089107,0.8553847410914729,8419.764602659025,8318.320856405655
544.1035598689953,0.8708166363087989,8255.864134236106,8154.420387982736
553.9196680129853,0.8865269365274759,8089.00785609216,7987.5641098387905
563.9128674061444,0.9025206644192934,7919.145534971891,7817.701788718521
574.0863529308094,0.9188029332694698,7746.228235860992,7644.784489607622
584.4433771078138,0.935378948611401,7570.209907333097,7468.766161079728
594.9872511363366,0.9522540098908983,7391.0511231408755,7289.607376887506
605.7213459525063,0.9694335121604428,7208.7306078848205,7107.286861631451
616.6490933071171,0.9869229478040283,7023.317817641264,6921.874071387894
627.7739868627731,1.0047279082930982,6891.392616057396,6789.948869804026
639.0995833108326,1.0228540859741717,6767.971673907502,6666.527927654132
650.6295035085028,1.0413072758887196,6642.435363705615,6540.991617452245
662.3674336364508,1.060093377625875,6514.694418672328,6413.250672418958
674.3171263772923,1.0792183972085603,6384.685670866337,6283.2419246129675
686.4824021153476,1.0986884490136484,6252.354533405911,6150.910787152541
698.8671501580415,1.118509757726768,6117.650098966987,6016.206352713617
711.4753299793337,1.1386886603323634,5980.523218144558,5879.079471891188
724.3109724855861,1.1592316081396672,5840.925610428909,5739.481864175539
737.3781813042688,1.1801451688452242,5698.809424900478,5597.365678647108
750.6811340959111,1.2014360286326182,5554.127038672109,5452.683292418739
764.2240838897195,1.2231109943100762,5406.831013098933,5305.387266845563
778.0113604433025,1.2451769954866556,5256.874190550385,5155.430444297015
792.0473716269144,1.2676410867876728,5104.2099627127245,5002.766216459355
806.3366048326756,1.2905104501101052,4948.792808854496,4847.349062601126
820.8836284092179,1.313792396918686,4790.579346225439,4689.135599972069
835.6930931222139,1.337494370583424,4629.530528575892,4528.086782322523
850.769733641252,1.3616239487592894,4465.617006080403,4364.173259827034
866.1183700535305,1.386188845808824,4298.836701858865,4197.392955605495
881.7439094048783,1.411196915268483,4129.379374019729,4027.935627766359
897.6513472685588,1.4366561523594454,4039.5979763533837,3938.154230100014
913.845769342378,1.4625746965437247,3948.7686554581987,3847.324909204829
930.3323530746218,1.4889608341264169,3856.427001698479,3754.9832554451095
947.1163693193098,1.5158230009048708,3762.4911196681974,3661.0473734148277
964.2031840213116,1.5431697848656512,3666.9057033335653,3565.4619570801956
981.598259931881,1.5710099289301844,3569.6249398787027,3468.181193625333
999.307158355123,1.5993523337499118,3470.607363954418,3369.163617701048
1017.3355409259676,1.6282060605518667,3369.8137656426957,3268.370019389326
1035.6891714202393,1.6575803340356212,3267.2061975768174,3165.7624513234477
1054.37391759736,1.6874845453224607,3162.747470873675,3061.3037246203053
1073.3957530763096,1.7179282549577854,3056.40091137606,2954.95716512269
1092.7607592454165,1.7489211959676567,2948.1302872494507,2846.686540996081
1112.4751272066255,1.7804732769705223,2837.8998862759386,2736.456140022569
1132.5451597548215,1.812594585345046,2725.674773004526,2624.231026751156
1152.977273392861,1.845295390455089,2611.421329075537,2509.9775828221673
1173.7780003829794,1.878586146932907,2495.108339565747,2393.6645933123773
1194.9539908351842,1.912477498021542,2376.7093422336907,2275.265595980321
1216.5120148333258,1.9469802789775168,2256.2086440453168,2154.764897791947
1238.458964599546,1.9821055205349507,2133.623153987294,2032.1794077339239
1260.8018566977541,2.017864452432137,2024.5515456698322,1923.1077994164623
1283.5478342768529,2.0542685070017397,1973.108999898986,1871.665253645616
1306.7041693544595,2.0913293228258008,1920.9745804740944,1819.5308342207245
1330.2782651418013,2.1290587484566443,1868.0044012124217,1766.5606549590518
1354.2776584105686,2.167468846204933,1814.1418518076975,1712.6981055543276
1378.710021902452,2.20657189599604,1759.3491876658763,1657.9054414125064
1403.5831667821788,2.246380399296037,1703.595988587838,1602.1522423344682
1428.9050451347778,2.2869070831084715,1646.855377855391,1545.411631602021
1454.6837525078968,2.328164904043246,1589.1024148980966,1487.6586686447267
1480.927530500013,2.3701670524589487,1530.313308683181,1428.8695624298111
1507.6447693953094,2.4129269566798697,1470.465006956594,1369.021260703224
1534.844010846087,2.4564582872891014,1409.5349890559844,1308.0912428026145
1562.5339506035982,2.5007749614991264,1347.5011934548756,1246.0574472015057
1590.7234412981177,2.545891147601217,1284.3420626824022,1182.8983164290323
1619.4214952691686,2.591821269495101,1220.0367292881633,1118.5929830347934
1648.6372874468395,2.638580011300396,1154.565426725193,1053.121680471823
1678.3801582850456,2.6861823220511836,1087.9103459867008,986.4665997333309
1708.6596167477342,2.7346434204753125,1020.0575706152019,918.613824361832
1739.4853433489382,2.7839787998598884,951.0023920942637,849.5586458408937
1770.867193247713,2.834204233004598,880.7720141413616,779.3282678879917
1802.8151993988768,2.8853357772643484,832.5633509364211,731.1196046830512
1835.3395757605904,2.937389779682874,809.9997881273788,708.5560418740089
1868.4507205598406,2.990382882219014,787.1535160837127,685.7097698303428
1902.1592196168008,3.0443320270672265,763.9611308936336,662.5173846402637
1936.4758497291655,3.09925446207408,740.3935477232279,638.949801469858
1971.4115821175776,3.15516774625253,716.4311754030416,614.9874291496717
2006.977585933177,3.2120897553956116,692.0584246315049,590.614678378135
2043.1852318284298,3.2700386877914145,667.2617442755444,565.8179980221745
2080.0460955924145,3.3290330700412176,642.028744552748,540.5849982993781
2117.571961851651,3.3890917629825212,616.3477531382597,514.9040068848898
2155.77482783772,3.4502339677189764,590.207576605925,488.76383035255515
2194.6669072228287,3.5124792317590607,563.5973758224662,462.1536295690963
2234.260634024619,3.575847455265567,536.506618047392,435.06287179402204
2274.5686665813755,3.6403588974177774,508.9250967861425,407.4813505327726
2315.6038915989598,3.7060341828884167,480.8430345585889,379.399288305219
2357.3794282707863,3.77289430843752,452.25132176407584,350.80757551070593
2399.90863247209,3.840960649625191,423.1420371645483,321.6982909111784
2443.2051010298624,3.9102549676454714,393.50969590961404,292.06594965624413
2487.2826760698613,3.980799416283562,363.35505809611124,261.9113118427413
2532.1554494419966,4.052616548998478,332.7074963683268,231.2637501149569
2577.837767225586,4.125729326133539,320.41655180753713,218.97280555416722
2624.344234315857,4.200161122256884,312.92930843137026,211.48556217800035
2671.689719093245,4.275935733634507,305.36022256291443,203.91647630954452
2719.889358176881,4.353077385838025,297.68825669318886,196.24451043981895
2768.958561263843,4.431610741489714,289.9024298885998,188.45868363522987
2818.91301605575,4.51156090814733,281.9951319403586,180.55138568698868
2869.768693274198,4.592953446331123,273.9602948291754,172.51654857580547
2921.541851766669,4.675814377695643,265.79267792669214,164.34893167332223
2974.2490437046117,4.760170193349069,257.487531405174,156.04378515180412
3027.9071198752486,4.846047862322537,249.0404194082911,147.59667315492118
3082.533235068848,4.9334748401922655,240.4471221934873,139.0033759401174
3138.144853563245,5.022479077857314,231.703583585692,130.2598373323221
3194.7597547072432,5.113089030475603,222.80588993298124,121.36214367961135
3252.39603860479,5.205333666561214,213.75027795997227,112.30653170660237
3311.072131901652,5.29924247724574,204.53317966628816,103.08943341291827
3370.806793676558,5.394845485706835,195.15133150272476,93.70758524935486
3431.6191214385635,5.4921732567667565,185.60202631644614,84.15828006307625
3493.528557232613,5.591256906664085,175.8837751747347,74.4400289213648
3556.5548938553097,5.692128113001822,165.9987390034118,64.5549927500419
3620.718281182768,5.794819124874873,157.73547156077043,56.29172530740054
3686.0392326126153,5.899362773180217,155.80763152795257,54.36388527458267
3752.5386316222916,6.005792481113217,153.88002240576492,52.436276152395024
3820.2377384455885,6.114142274853158,151.93812224462033,50.494375991250436
3889.158196869644,6.224446794441574,149.97682399852837,48.53307774515848
3959.322041154632,6.336741304856942,147.99309915890692,46.54935290553702
4030.7517030782055,6.451061707289041,145.98474409624913,44.540997842879236
4103.470019107082,6.567444550616795,143.9499667142478,42.50622046087791
4177.500237697955,6.685927043093099,141.88720895192932,40.44346269855943
4252.866026730209,6.806547064240596,139.79505808296474,38.35131182959485
4329.591481072649,6.929343176961922,137.67219813163467,36.22845187826478
4407.701130286739,7.054354639868452,135.51738217258895,34.07363591921906
4487.219946468896,7.181621419831583,133.3294172222605,31.885670968890608
4568.17335223418,7.311184204760319,131.107158438471,29.66341218510111
4650.587228844027,7.443084416609391,128.84951259742834,27.40576634405845
4734.4879244806825,7.577364224622175,126.55545468677076,25.111708433400864
4819.902262670843,7.714066558812391,124.22406977076591,22.780323517396013
4906.857550861253,7.853235123689024,121.85465860624919,20.410912352879294
4995.381589149117,7.994914412229003,119.4470670984118,18.0033208450419
5085.502679169899,8.139149720101782,117.00367065181335,15.559924398443457
5177.249633145545,8.28598716015067,116.16200045056618,14.718254197196288
5270.6517830958655,8.43547367713529,115.70942474638458,14.26567849301469
5365.73899021621,8.58765706274018,115.25918027532555,13.815434021955653
5462.541654424235,8.74258597085403,114.8095005642294,13.3657543108595
5561.090724078891,8.900309933124543,114.3594638669995,12.91571761362961
5661.417705874855,9.060879374794085,113.90843711728269,12.464690863912793
5763.554674915365,9.224345630820874,113.45592237620423,12.012176122834333
5867.534284966781,9.390760962291003,113.00149631627887,11.55775006290898
5973.389778898245,9.5601785731267,112.5447813970009,11.101035143631009
6081.154999309579,9.732652627095892,112.08543041993968,10.641684166569789
6190.8643993509195,9.908238265128585,111.62311764619047,10.17937139282057
6302.55305373766,10.086991622945861,111.15753358847658,9.713787335106687
6416.256669963983,10.268969849006712,110.68838222011918,9.244635966749286
6532.011599718775,10.454231122778747,110.21538021620782,8.771633962837925
6649.854850507414,10.642834673338433,109.7382586132154,8.294512359845498
6769.824097483359,10.83484079830708,109.25676861957632,7.813022366206425
6891.957695493066,11.030310883128271,108.77069721590598,7.326950962536088
7016.294691338213,11.22930742069307,108.27991510587331,6.83616885250342
7142.8748362592605,11.431894031319487,107.78462757977506,6.340881326405167
7271.738598644113,11.638135483092183,107.52390564043895,6.08015938706906
7402.927176966041,11.848097712569123,107.3743053282853,5.930559074915408
7536.482512955157,12.061847845862014,107.22730216947122,5.783555916101321
7672.44730500738,12.279454220096818,107.08251301132546,5.638766757955565
7810.865021835307,12.500986405261461,106.93972872900439,5.4959824756344915
7951.779916365497,12.72651522644788,106.79879719382778,5.355050940457886
8095.237039886323,12.956112786495126,106.65959304967048,5.215846796300582
8241.282256451153,13.189852489041083,106.52200611095246,5.078259857582566
8389.962257541285,13.427809061989937,106.38593589080189,4.942189637431994
8541.32457699357,13.670058581403248,106.25128866267583,4.807542409305938
8695.417606197203,13.916678495821838,106.11797574364991,4.6742294902800126
8852.290609564674,14.16774765102643,105.98591244853114,4.5421661951612435
9011.993740281981,14.423346315245269,105.85501747173396,4.411271218364064
9174.578056342832,14.683556204816227,105.72521261246476,4.281466359094864
9340.095536872122,14.948460510311907,105.59642289208183,4.152676638711938
9508.599098744067,15.218143923136314,105.46857734609057,4.0248310927206745
9680.142613499947,15.492692662601042,105.3416115045043,3.897865251134405
9854.780924571181,15.77219450349015,105.21547629245556,3.771730039085668
10032.569864813011,16.056738804122134,105.09138890558279,3.6476426522128946
10213.56627435469,16.346416534918465,105.00790333951424,3.5641570861443483
10397.828018771546,16.64132030748726,104.9261863058202,3.4824400524503005
10585.414007584854,16.941544404231628,104.8460913915873,3.402345138217399
10776.38421309568,17.247184808492495,104.76755431029765,3.32380805692776
10970.799689558304,17.55833923523493,104.69052472349739,3.246778470127495
11168.722592699538,17.875107162288042,104.6149581552863,3.171211901916408
11370.216199590392,18.197589862148835,104.54081348147237,3.0970672281024747
11575.344928876057,18.525890434359482,104.46805186265523,3.024305609285335
11784.17436137083,18.860113838468724,104.39663619888864,2.9528899455187485
11996.771261024815,19.200366927588263,104.32653081368369,2.8827845603137945
12213.20359626864,19.546758482554132,104.25770125442543,2.8139550010555325
12433.540561743399,19.899399246704647,104.1901141603714,2.746367907001499
12657.85260042247,20.258401961285504,104.12373717752673,2.67999092415684
12886.211426132673,20.623881401494028,104.05853891727415,2.614792663904254
13118.690046481532,20.99595441317336,103.99448897825923,2.550742724889332
13355.362786198117,21.374739950168575,103.93155811471277,2.487811861342877
13596.30531089525,21.760359112357158,103.86971896171502,2.425972708345128
13841.594651260155,22.152935184365216,103.80923627562575,2.3654900222558553
14091.309227681508,22.552593674982106,103.75270403883776,2.308957785467868
14345.528875321055,22.95946235728659,103.69727912852571,2.2535328751558126
14604.33486963728,23.373671309496483,103.64293094105483,2.1991846876849337
14867.809952369531,23.795352956555224,103.5896345253705,2.1458882720006045
15136.038357991216,24.224642112469194,103.53736644578225,2.0936201924123594
15409.105840639902,24.661676023408308,103.48610419103935,2.0423579376694505
15687.099701533476,25.106594411584492,103.43582597500816,1.9920797216382624
15970.108816880696,25.559539519921465,103.38651064219196,1.94276438882207
16258.223666295624,26.020656157530915,103.33813761213335,1.8943913587634569
16551.53636172436,26.490091746008627,103.29068684145419,1.8469405880842942
16850.140676893665,26.96799636656585,103.24413879523726,1.8003925418673674
17154.132077291135,27.454522808011415,103.19847442417897,1.7547281708090736
17463.60775068598,27.949826615599047,103.15367514615927,1.709928892789378
17778.66663820037,28.454066140755863,103.10972283269176,1.665976579321864
18099.409465941717,28.967402591708584,103.06659980467673,1.6228535513068323
18425.938777205236,29.49000008502252,103.02428886238565,1.580542609015751
18758.358965257536,30.02202569807041,102.98280522704646,1.5390589736765605
19096.77630671194,30.56364952244834,102.94222653036351,1.498480276993618
19441.29899550559,31.115044718354767,102.90241607602607,1.4586698226561765
19792.03717748971,31.67638756995091,102.86335805021228,1.4196117968423891
20149.102985643727,32.247857541719576,102.82503717892624,1.3812909255563426
20512.610575925035,32.829637335841305,102.7874385758689,1.3436923224990096
20882.6761637652,33.42191295060516,102.75054770864797,1.3068014552780767
21259.41806122455,34.02487373987318,102.71435038135039,1.2706041279804907
21642.95671481746,34.63871247361828,102.67883272194271,1.235086468572817
22033.414744019676,35.26362539955374,102.6439811716957,1.2002349183258048
22430.916980470298,35.89981230587448,102.6097824756956,1.166036222325701
22835.590507881443,36.547476585130866,102.57622367406556,1.1324774206956647
23247.56470266749,37.20682529925431,102.54329209373938,1.0995458403694869
23666.971275307304,37.87806924575586,102.51097534077093,1.0672290874010315
24093.944312453114,38.56142302511982,102.47926129345656,1.0355150400866648
24528.620319798563,39.25710510941246,102.44813809904946,1.0043918456795637
24971.138265720478,39.965337912128874,102.41759764507073,0.9738513917008333
25421.63962570762,40.68634785929959,102.38762632104888,0.9438800676789896
25880.268427591505,41.42036546188065,102.35821199226689,0.9144657388969932
26347.171297592784,42.16762538944909,102.32934379595024,0.8855975425803422
26822.49750719828,42.92836654522784,102.30101110333108,0.857264849961183
27306.39902088428,43.70283214246495,102.27320351252257,0.8294572591526759
27799.030544700257,44.491269782189995,102.24591084252863,0.8021645891587355
28300.549575729106,45.29393153237326,102.21912312764601,0.7753768742761196
28811.116452440187,46.111074008513796,102.19283061210925,0.7490843587393528
29330.894405950217,46.94295845568054,102.16702374492958,0.7232774915596849
29860.0496122093,47.789850832033984,102.14169317490612,0.6979469215362286
30398.75124512806,48.652021893854126,102.11682974579827,0.6730834924283755
30947.171530663883,49.529747282103386,102.09242449166068,0.6486782382907847
31505.48580188234,50.42330761055027,102.06846864484862,0.624722391478727
32073.872555011956,51.33298855548285,102.04495365315937,0.6012073997894731
32652.51350651086,52.25908094704177,102.0218710397591,0.5781247863892105
33241.59365116236,53.201880862199886,101.99921255585905,0.5554663024891511
33841.30132121865,54.16168971941954,101.97697012163533,0.5332238682654378
34451.828246612036,55.13881437501825,101.95513582224332,0.511389568873426
35073.36961625197,56.13356722127224,101.9337019039986,0.4899556506287013
35706.12414042773,57.14626628628953,101.9126607706717,0.4689145173018119
36350.29411433774,58.17723533568612,101.89200497988726,0.4482587265173663
37006.085482764145,59.22680397609517,101.87172723962277,0.4279809862528765
37673.707905914685,60.29530776054433,101.85182040480333,0.40807415143343917
38353.37482645197,61.38308829573352,101.83227747398892,0.3885312206190292
39045.30353773271,62.49049335124915,101.81309158652212,0.36934533315222495
39749.71525327746,63.61787697074777,101.79425601842905,0.350509765059158
40466.83517749356,64.76559958514537,101.77576418005945,0.3320179266895593
41196.89257767472,65.93402812784996,101.75760961312132,0.3138633597514229
41940.12085729889,67.12353615207189,101.73978598766998,0.2960397343000807
42696.75763064836,68.33450395025055,101.7222870992864,0.27854084591650974
43467.04479877692,69.56731867563674,101.70510686632862,0.26136061295872537
44251.22862684673,70.82237446606739,101.68823932725347,0.2444930738835751
45049.55982286044,72.10007256997325,101.6716786380067,0.22793238463680154
45862.29361781447,73.40082147466109,101.65541906947976,0.21167281610986777
46689.689847297435,74.72503703690886,101.63945500502854,0.19570875165864265
47532.01303456128,76.07314261591779,101.62378093805624,0.18003468468634765
48389.53247509042,77.44556920866196,101.60839146965654,0.16464521628664386
49262.52232269764,78.8427555876816,101.59328130631378,0.14953505294388947
50151.26167717233,80.2651484413605,101.57844525766039,0.1346990042904963
51056.03467350996,81.71320251673443,101.56387823428983,0.12013198091993615
51977.13057275223,83.1873807648773,101.54957524562094,0.10582899225104825
52914.84385446519,84.68815448890876,101.5355313978158,0.09178514444590746
53869.47431088567,86.2160034946719,101.52174189174842,0.07799563837852475
54841.32714276723,87.77141624413092,101.5082020210178,0.06445576764789962
55830.713056954206,89.35489001153478,101.49490717001609,0.0511609166461966
56837.94836571613,90.96693104239792,101.48185281203244,0.038106558662548196
57863.35508787523,92.60805471535092,101.46903450741252,0.02528825404262136
58907.26105175719,94.27878570690932,101.45644790175268,0.012701648382787312
59970.0,95.97965815921597,101.44408872414094,0.00034247077104510026


==> figures/pgfplots/data/fashion_mnist_lawfit_l2.csv <==
n,x,fit,excess
8.0,0.007318051087065052,18769.112571641595,18667.446822364538
8.144327056361892,0.007450075183527807,18767.067255654747,18665.40150637769
8.291257900123545,0.007584481111141977,18764.98515522245,18663.319405945393
8.44083950590631,0.007721311840242414,18762.865608630265,18661.199859353208
8.59311969579514,0.007860611116386718,18760.707942254387,18659.04219297733
8.748147154627578,0.008002423474340924,18758.511470347083,18656.845721070025
8.905971445558588,0.008146794252317542,18756.27549481827,18654.609745541213
9.066643025906155,0.008293769606470413,18753.999305013145,18652.333555736088
9.230213263282796,0.008443396525651115,18751.6821774858,18650.016428208743
9.396734452018059,0.008595722846431548,18749.323375768734,18647.657626491677
9.566259829877326,0.008750797268397564,18746.922150138245,18645.256400861188
9.73884359508223,0.008908669369718505,18744.477737375528,18642.81198809847
9.914540923638118,0.009069389622997609,18741.989360523512,18640.323611246455
10.093407986974142,0.0092330094114084,18739.456228639276,18637.79047936222
10.27550196990159,0.009399581045122177,18736.877536541982,18635.211787264925
10.46088108889618,0.009569157778031868,18734.252464556306,18632.58671527925
10.649604610710206,0.009741793824777602,18731.580178251166,18629.91442897411
10.841732871320437,0.00991754437807943,18728.85982817379,18627.194078896733
11.03732729521789,0.010096465626382757,18726.090549578927,18624.42480030187
11.236450415045585,0.010278614771822113,18723.27146215321,18621.605712876153
11.439165891590578,0.010464050048508988,18720.4016697345,18618.735920457442
11.645538534136655,0.010652830741149588,18717.48026002619,18615.814510749133
11.85563432118427,0.010845017203998537,18714.506304306342,18612.840555029285
12.069520421544214,0.011040670880154436,18711.478857131508,18609.81310785445
12.287265215811866,0.011239854321203578,18708.396956035303,18606.731206758246
12.508938318228871,0.01144263120721806,18705.259621221412,18603.593871944355
12.734610598939177,0.011649066367114623,18702.065855251145,18600.400105974088
12.964354206646657,0.01185922579938087,18698.81464272528,18597.148893448222
13.198242591681435,0.012073176693175326,18695.504949960163,18593.839200683105
13.436350529482382,0.012290987449808206,18692.135724657976,18590.46997538092
13.678754144503225,0.012512727704609677,18688.705895571005,18587.040146293948
13.925530934549997,0.012738468349192702,18685.214372159873,18583.548622882816
14.176759795557505,0.012968281554117465,18681.660044245535,18579.994294968477
14.432521046812816,0.013202240791964722,18678.041781655036,18576.37603237798
14.69289645663376,0.013440420860825367,18674.35843386081,18572.69268458375
14.957969268510762,0.013682897908213854,18670.608829613488,18568.94308033643
15.227824227720237,0.013929749455412954,18666.791776568025,18565.126027290968
15.502547608418132,0.014181054422257755,18662.90606090308,18561.24031162602
15.782227241222275,0.014436893152366794,18658.950446933522,18557.284697656465
16.066952541292284,0.014697347438828326,18654.923676715847,18553.25792743879
16.35681453691615,0.014962500550350087,18650.824469646584,18549.158720369527
16.651905898612466,0.015232437257880739,18646.651522053722,18544.985772776665
16.952320968757707,0.015507243861711628,18642.40350677895,18540.73775750189
17.258155791748063,0.01578700821906749,18638.07907275518,18536.413323478122
17.569508144705306,0.01607181977219487,18633.67684457453,18532.011095297472
17.886477568736755,0.016361769576957334,18629.195422048855,18527.529672771798
18.20916540075911,0.01665695033194657,18624.633379762414,18522.967630485356
18.53767480589641,0.01695745640811858,18619.98926661636,18518.323517339304
18.872110810462537,0.017263383878964686,18615.261605365027,18513.59585608797
19.212580335538725,0.017574830551226727,18610.44889214375,18508.783142866694
19.55919223115681,0.01789189599616643,18605.54959598819,18503.88384671113
19.912057311099225,0.018214681581398915,18600.562158344874,18498.896409067816
20.271288388326756,0.018543290503300475,18595.48499257291,18493.819243295853
20.63700031104553,0.01887782782000107,18590.316483436618,18488.65073415956
21.009309999424612,0.019218400484971997,18585.054986588984,18483.389237311927
21.388336482976037,0.01956511738121949,18579.698828045726,18478.03307876867
21.774200938609248,0.019918089356095285,18574.246303649823,18472.580554372766
22.167026729371976,0.020277429256735084,18568.695678526314,18467.029929249256
22.566939443890178,0.020643251966136464,18563.045186527183,18461.379437250125
22.974066936519396,0.02101567443988763,18557.293029666205,18455.627280389148
23.38853936822051,0.021394815743558733,18551.437377543483,18449.771628266426
23.810489248172956,0.021780797090767856,18545.47636675955,18443.810617482493
24.240051476138618,0.02217374188193363,18539.408100318837,18437.74235104178
24.677363385590095,0.022573775743727115,18533.23064702227,18431.56489774521
25.122564787616977,0.022981026569235327,18526.94204084895,18425.276291571892
25.575798015624173,0.023395624558849335,18520.54028037329,18418.874531096233
26.037207970836853,0.023817702261890186,18514.023327987125,18412.357578710067
26.506942168626015,0.02424739461898551,18507.38910937615,18405.72336009909
26.9851507856701,0.02468483900521093,18500.6355128193,18398.96976354224
27.471986707967307,0.025130175274009604,18493.760388508595,18392.094639231538
27.96760557971405,0.02558354580190413,18486.761547860107,18385.09579858305
28.47216585306537,0.026045095534015187,18479.63676281227,18377.971013535214
28.985828838792948,0.026514972030401283,18472.383765111572,18370.718015834515
29.50875875785701,0.026993325513234485,18465.000245585117,18363.33449630806
30.041122793908862,0.027480308914827434,18457.483853400005,18355.818104122947
30.583091146740237,0.027976077926526496,18449.832195309184,18348.166446032126
31.134837086697292,0.028480791048487303,18442.042834883607,18340.37708560655
31.69653701007607,0.02899460964034811,18434.113291730326,18332.44754245327
32.26837049551731,0.02951769797281729,18426.041040696397,18324.37529141934
32.850520361418944,0.03005022328019182,18417.823511058257,18316.1577617812
33.44317272438394,0.030592355813822778,18409.458085696275,18307.792336419217
34.04651705872302,0.031144268896545854,18400.94210025431,18299.276350977252
34.66074625703059,0.03170613897809358,18392.272842283888,18290.60709300683
35.28605669185355,0.03227814569150724,18383.447550372828,18281.78180109577
35.92264827847281,0.03286047191056669,18374.46341325794,18272.797663980884
36.570724538817274,0.03345330380825604,18365.317568921615,18263.651819644558
37.23049266653089,0.03405683091628423,18356.007103672255,18254.341354395197
37.902163593213835,0.034671246185679495,18346.52905121009,18244.863301933034
38.585952055858264,0.0352967460484767,18336.88039384277,18235.214644565713
39.28207666550115,0.03593353048051793,18327.05805548489,18225.392306207832
39.99075997711542,0.03658180306538588,18317.058905748057,18215.393156471
40.7122285607619,0.037241771059490565,18306.87975816436,18205.214008887302
41.44671307402533,0.03791364545833055,18296.51736870784,18194.85161943078
42.19444833575658,0.03859764106394921,18285.968434749342,18184.302685472285
42.955673401145795,0.03929397655360829,18275.22959399279,18173.563844715733
43.73063163814959,0.040002874549700244,18264.297423392018,18162.63167411496
44.519570805297136,0.040724561690921784,18253.168438047924,18151.502688770866
45.32274313090005,0.041459268704731655,18241.83909008536,18140.173340808302
46.140405393691175,0.042207230481115486,18230.305767509526,18128.64001823247
46.97281900491815,0.0429686861476814,18218.56479304138,18116.899043764322
47.82025009191814,0.043743879146110526,18206.612422931732,18104.946673654675
48.68296958320015,0.04453305730998659,18194.44484575365,18092.77909647659
49.56125329506249,0.04533647294402981,18182.058181172764,18080.392431895707
50.455382019772834,0.046154382904760136,18169.448478695085,18067.782729418028
51.36564161533887,0.046987048682615565,18156.611716392017,18054.94596711496
52.29232309689912,0.04783473648555244,18143.543799602336,18041.87805032528
53.23572272976167,0.04869771732415326,18130.240559610993,18028.574810333936
54.19614212412222,0.049576267098270586,18116.697752305437,18015.03200302838
55.1738883314904,0.050470666685233645,18102.911056812995,18001.245307535937
56.169273942855845,0.05138120202964637,18088.876074143187,17987.21032486613
57.18261718862551,0.05230816423480571,18074.588365943066,17972.92261666601
58.214242040363416,0.0532518496557687,18060.043374700595,17958.377625423538
59.26447831436646,0.05421255999409908,18045.236417148884,17943.570667871827
60.333661777108446,0.05519060239432296,18030.16276696203,17928.49701768497
61.42213425258645,0.056186289542124485,18014.817612316616,17913.15186303956
62.530243731604045,0.05719993976431346,17999.196054294145,17897.530305017088
63.658344483025836,0.0582318771305961,17983.29310528528,17881.627356008223
64.80679716703911,0.05928243155718186,17967.103687370578,17865.43793809352
65.97596895045925,0.0603519389122598,17950.622630673333,17848.956881396276
67.16623362411467,0.061440741123377204,17933.84467168294,17832.17892240588
68.37797172235013,0.06254918628675597,17916.764451547893,17815.098702270836
69.61157064468559,0.06367762877858088,17899.37651433789,17797.710765060834
70.86742477966997,0.0648264293682956,17881.675305274417,17780.00955599736
72.1459356309697,0.0659959553339429,17863.655168929607,17761.98941965255
73.44751194573125,0.06718658057958525,17845.310347393173,17743.644598116116
74.77256984526029,0.06839868575484433,17826.634978407772,17724.969229130715
76.12153295805787,0.0696326583765967,17807.623093473914,17705.957344196857
77.49483255525678,0.07088889295286513,17788.268615927886,17686.60286665083
78.89290768850152,0.07216779110894518,17768.565359001765,17666.899609724707
80.3162053303155,0.07346976171580691,17748.50702389414,17646.841274617083
81.76518051700072,0.07479522102081342,17728.08719796887,17626.421448691814
83.24029649411544,0.07614459278079734,17707.29935406642,17605.633604789364
84.7420248645763,0.07751830839753829,17686.13807019113,17584.472320914072
86.2708457394326,0.07891680705568453,17664.595755252656,17562.9300059756
87.8272478913605,0.08034053586316282,17642.665141212725,17540.999391935668
89.41172891092633,0.08178994999412127,17620.33921050149,17518.673461224433
91.02479536566901,0.08326551283445101,17597.610818900153,17495.945069623096
92.66696296205284,0.08476769612993347,17574.47269273909,17472.806943462034
94.33875671034153,0.08629698013706004,17550.917426400818,17449.25167712376
96.04071109244705,0.08785385377657286,17526.93747985868,17425.271730581622
97.77337023280658,0.08943881478977551,17502.525176199153,17400.859426922096
99.53728807234188,0.09105236989766359,17477.672699112605,17376.006949835548
101.33302854555767,0.09269503496292654,17452.37209034716,17350.7063410701
103.1611657608347,0.0943673351548718,17426.615247124533,17324.949497847476
105.02228418397507,0.09606980511732421,17400.39391951912,17298.728170242062
106.91697882505942,0.09780298913955465,17373.699707804564,17272.033958527507
108.8458554286754,0.09956744133029295,17346.524059776948,17244.85831049989
110.80953066757706,0.10136372579487883,17318.858268073516,17217.19251879646
112.80863233983878,0.10319241681560988,17290.693467528065,17189.027718251007
114.84379956956631,0.10505409903534323,17262.02063266255,17160.35488338549
116.9156830112277,0.10694936764440849,17232.830575596774,17131.164826319717
119.02494505767146,0.10887882857089384,17203.113945415116,17101.44819613806
121.17226005189761,0.11084309867436482,17172.861235578384,17071.195486301327
123.3583145026488,0.1128428059430777,17142.073496929774,17040.407747652716
125.5838073038902,0.11487858969475022,17110.740389244922,17009.074639967865
127.84944995825133,0.11695110078095627,17078.841939723414,16977.176190446356
130.15596680449656,0.11906100179520611,17046.367890246725,16944.702140969668
132.5040952491003,0.1212089672847812,17013.3078097175,16911.64206044044
134.894586002,0.12339568396639079,16979.651081166136,16877.98533188908
137.32820331660318,0.12562185094571982,16945.38689612548,16843.721146848424
139.80572523412232,0.12788817994093585,16910.504250345817,16808.83850106876
142.3279438323198,0.13019539551023018,16874.991939898482,16773.326190621425
144.8956654787398,0.13254423528346326,16838.838557413874,16737.172808136816
147.50971108850786,0.13493545019798833,16802.03248837277,16700.366739095713
150.17091638678247,0.13736980473873106,16764.561907430223,16662.896158153166
152.88013217594138,0.1398480771825996,16726.414774784833,16624.749025507776
155.63822460758794,0.14237105984730422,16687.578832637297,16585.91308336024
158.4460754594634,0.14493955934466468,16648.041601831726,16546.37585255467
161.30458241735812,0.14755439683849025,16607.79037886986,16506.124629592803
164.2146593621059,0.15021640830710953,16566.812233712546,16465.14648443549
167.1772366617564,0.15292644481063725,16525.094009378117,16423.42826010106
170.19326146901966,0.15568537276306327,16482.62232627188,16380.956576994824
173.26369802407643,0.15849407420925044,16439.383602604794,16337.717853327737
176.38952796285037,0.16135344710692856,16395.364173688224,16293.698424411166
179.57175063084298,0.16426440561377686,16350.670313246255,16249.004563969198
182.81138340263072,0.16722788037968597,16305.232753095064,16203.567003818007
186.1094620071242,0.1702448188442909,16258.974464166397,16157.30871488934
189.46704085869703,0.17331618553987332,16211.880382456513,16110.214633179456
192.8851933942887,0.17644296239972843,16163.935267102266,16062.269517825209
196.365012416588,0.1796261490720943,16115.123630674727,16013.45788139767
199.90761044340695,0.1828667632397439,16065.429717994408,15963.76396871735
203.51412006336145,0.18616584094534622,16014.837495171387,15913.17174589433
207.18569429796474,0.18952443692269358,15963.33064202281,15861.664892745752
210.92350697025486,0.19294362493390585,15910.892545958615,15809.226796681558
214.72875308007272,0.19642449811271867,15857.506296709564,15755.840547432506
218.60264918611114,0.1999681693139651,15803.154681739088,15701.48893246203
222.5464337948541,0.20357577146936034,15747.820182439995,15646.154433162937
226.56136775653496,0.20724845794970698,15691.484971476475,15589.819222199418
230.64873466823818,0.2109874029336349,15634.13091204838,15532.465162771323
234.80984128427102,0.21479380178299148,15575.739560719394,15474.073811442337
239.04601793394113,0.21866887142500624,15516.292177554458,15414.626428277401
243.35861894687073,0.22261385074134965,15455.76975336368,15354.104004086623
247.74902308598325,0.22663000096421057,15394.153085806929,15292.487336529872
252.21863398829993,0.2307186060795176,15331.423055517036,15229.757306239979
256.7688806136934,0.23488097323743945,15267.682784464763,15166.017035187706
261.40121770173255,0.23911843317028653,15203.801389635813,15102.135640358756
266.11712623677084,0.24343234061795357,15138.767566649276,15037.101817372219
270.9181139214256,0.24782407476103777,15072.557918031418,14970.89216875436
275.8057156586001,0.25229503966177164,15005.150380682364,14903.484631405307
280.7814940421991,0.25684666471290807,14936.52282691886,14834.857077641802
285.84703985669955,0.26148040509470594,14866.652858761587,14764.98710948453
291.0039725857344,0.2661977422401603,14795.517739217357,14693.8519899403
296.253940929849,0.27100018430862344,14723.094360631818,14621.42861135476
301.5986233336007,0.2758892666679725,14649.359227117227,14547.69347784017
307.03972852216776,0.28086655238547603,14574.288443889996,14472.622694612939
312.57899604763776,0.28593363272751476,14497.857711115415,14396.191961838358
318.2181968451518,0.291092127668318,14420.042321850591,14318.376572573534
323.9591337990829,0.29634368640787895,14340.817165027227,14239.15141575017
329.8036423194293,0.30168998789921414,14260.156736070958,14158.4909867939
335.7535909286036,0.3071327413851328,14178.035160802385,14076.369411525327
341.810881858811,0.312673686944692,14094.426245248147,13992.76049597109
347.9774516602042,0.3183145960495105,14009.303582948029,13907.637833670971
354.25527182000815,0.32405727213011704,13922.640814751778,13820.97506547472
360.6463493928159,0.3299035511525174,13834.412432075549,13732.746682798492
367.15272764225665,0.3358553022051644,13744.598610027255,13642.932860750198
373.77648669423803,0.34191442809651557,13657.167852379338,13555.50210310228
380.5197442019715,0.3480828659633691,13569.126744718544,13467.460995441486
387.3846560230026,0.35436258789018193,13479.4966345709,13377.830885293843
394.3734169084483,0.36075560153955366,13388.244644365492,13286.578895088434
401.48826120467066,0.36726395079408725,13295.33943793524,13193.673688658182
408.73146356761106,0.37388971640983076,13200.749850624328,13099.084101347271
416.10533969001136,0.38063501668150757,13104.44450880879,13002.778759531733
423.61224704175214,0.3875020081197455,13006.391679262411,12904.725929985354
431.25458562354976,0.39449288614052586,12906.559198355762,12804.893449078705
439.0347987342518,0.40160988576707224,12804.91443709599,12703.248687818932
446.9553737519708,0.4088552823443971,12701.424286811316,12599.758537534259
455.0188429293145,0.416231392266744,12596.055160916676,12494.389411639619
463.22778420296197,0.42374057371815266,12488.773013999635,12387.107264722577
471.5848220178446,0.43138522742638336,12379.543385120562,12277.877635843504
480.0926281661921,0.43916779743044004,12268.331481496354,12166.665732219297
488.7539226417257,0.4470907718619487,12155.102339091512,12053.436589814455
497.57147450925197,0.45515668374062407,12039.821150631551,11938.155401354494
506.548102789948,0.4633681117840899,11922.454027640691,11820.788278363634
515.6866773626195,0.47172768123231035,11802.970250847167,11701.30450157011
524.9901198812188,0.48023806468689567,11681.35419971967,11579.688450442613
534.4614047089107,0.4889019829655448,11568.675451552994,11467.009702275936
544.1035598689953,0.4977222059719082,11458.55693048372,11356.891181206664
553.9196680129853,0.5067015535811425,11346.463650970594,11244.797901693537
563.9128674061444,0.5158428965414382,11232.345832100526,11130.680082823468
574.0863529308094,0.5251491573918151,11116.160511426084,11014.494762149026
584.4433771078138,0.5346233113964759,10997.866488421723,10896.200739144666
594.9872511363366,0.5442683874960144,10877.423005035644,10775.757255758586
605.7213459525063,0.5540874692757807,10754.789243736455,10653.123494459398
616.6490933071171,0.5640836959517285,10629.924100201122,10528.258350924065
627.7739868627731,0.5742602633740348,10502.786074985153,10401.120325708096
639.0995833108326,0.5846204250488326,10373.333229945687,10271.66748066863
650.6295035085028,0.5951674931783743,10241.523191015924,10139.857441738866
662.3674336364508,0.6059048397199647,10107.313196782787,10005.64744750573
674.3171263772923,0.6168358974639908,9970.66020763663,9868.994458359573
686.4824021153476,0.627964161131406,9831.521113564178,9729.855364287121
698.8671501580415,0.6392931884910138,9689.85312887331,9588.187379596253
711.4753299793337,0.6508266014969037,9545.61459596918,9443.948846692123
724.3109724855861,0.6625680874464112,9398.766863467596,9297.101114190538
737.3781813042688,0.6745214001589694,9249.279945029044,9147.614195751987
750.6811340959111,0.6866903611762262,9097.165041140348,8995.49929186329
764.2240838897195,0.699078860983807,8970.358766689835,8868.693017412777
778.0113604433025,0.7116908602551337,8849.36490843841,8747.699159161353
792.0473716269144,0.7245303911176698,8726.224645976785,8624.558896699727
806.3366048326756,0.7376015584420131,8600.869299009903,8499.203549732845
820.8836284092179,0.7509085411542477,8473.245062420192,8371.579313143135
835.6930931222139,0.7644555935719717,8343.30263715665,8241.636887879593
850.769733641252,0.7782470467644261,8210.994423603348,8109.328674326291
866.1183700535305,0.7922873099371562,8076.273438612628,7974.60768933557
881.7439094048783,0.8065808718416698,7939.092821340267,7837.427072063209
897.6513472685588,0.8211323022105107,7799.405595170959,7697.7398458939015
913.845769342378,0.8359462532182236,7657.164567416278,7555.498818139221
930.3323530746218,0.8510274609686905,7512.3223247071,7410.656575430043
947.1163693193098,0.8663807470092851,7364.831319521195,7263.165570244138
964.2031840213116,0.882011019872343,7214.64407456213,7112.978325285073
981.598259931881,0.8979232766444581,7061.713578780672,6960.047829503615
999.307158355123,0.9141226045640746,6905.994051899769,6804.328302622712
1017.3355409259676,0.9306141826478989,6747.442538286537,6645.776789009479
1035.6891714202393,0.9474032833466732,6586.022783093268,6484.357033816211
1054.37391759736,0.9644952742308,6421.717891722537,6320.05214244548
1073.3957530763096,0.9818956197063873,6254.642875912411,6152.977126635354
1092.7607592454165,0.999609882762244,6144.3624821808935,6042.696732903836
1112.4751272066255,1.0176437267484097,6033.05692577498,5931.391176497923
1132.5451597548215,1.0360029171867544,5919.800901106844,5818.135151829787
1152.977273392861,1.0546933236142408,5804.5180125171,5702.852263240043
1173.7780003829794,1.0737209214594632,5687.151193866571,5585.4854445895135
1194.9539908351842,1.0930917939530178,5567.650049581542,5465.984300304484
1216.5120148333258,1.1128121340723396,5445.967062737177,5344.30131346012
1238.458964599546,1.1328882465216459,5322.056060701021,5220.390311423964
1260.8018566977541,1.1533265497475795,5195.871494478805,5094.205745201748
1283.5478342768529,1.1741335779912145,5067.368083665795,4965.702334388738
1306.7041693544595,1.1953159833771048,4936.500662086514,4834.834912809457
1330.2782651418013,1.2168805380399963,4803.22416441194,4701.558415134883
1354.2776584105686,1.238834136289922,4667.493748200741,4565.8279989236835
1378.710021902452,1.26118379681634,4529.265093656348,4427.59934437929
1403.5831667821788,1.2839366649320665,4388.494999729779,4286.829250452722
1428.9050451347778,1.3071000148576624,4245.1425717349075,4143.47682245785
1454.6837525078968,1.3306812520470355,4099.17181534948,3997.506066072423
1480.927530500013,1.354687915555023,3950.558460408326,3848.8927111312687
1507.6447693953094,1.3791276804476604,3799.3163954125966,3697.6506461355393
1534.844010846087,1.4040083602559366,3669.666092982367,3568.0003437053097
1562.5339506035982,1.4293379094738392,3588.5208085222853,3486.855059245228
1590.7234412981177,1.455124426101444,3506.078412117869,3404.4126628408117
1619.4214952691686,1.4813761542338815,3422.2067715914827,3320.5410223144254
1648.6372874468395,1.5081014866970404,3336.841287586729,3235.1755383096715
1678.3801582850456,1.5353089677307865,3249.9336958812482,3148.267946604191
1708.6596167477342,1.563007295720614,3161.4421537074513,3059.776404430394
1739.4853433489382,1.5912053259785528,3071.327862050211,2969.6621127731537
1770.867193247713,1.6199120735742831,2979.5536052105913,2877.887855933534
1802.8151993988768,1.6491367162172936,2886.0830368069664,2784.417287529909
1835.3395757605904,1.6788885971910377,2790.8803195704427,2689.2145702933853
1868.4507205598406,1.7091772283400528,2693.909968442169,2592.2442191651116
1902.1592196168008,1.7400122931109425,2595.1368435128634,2493.471094235806
1936.4758497291655,1.7714036496482175,2494.5262947676,2392.860545490543
1971.4115821175776,1.8033613339460217,2392.044517193045,2290.3787679159877
2006.977585933177,1.8358955630566849,2287.6592769324166,2185.9935276553592
2043.1852318284298,1.8690167383571628,2181.341429063803,2079.6756797867456
2080.0460955924145,1.902735448874436,2073.06850222033,1971.4027529432728
2117.571961851651,1.9370624746708687,1962.835578483126,1861.1698292060687
2155.77482783772,1.9720087902906627,1850.7190394546844,1749.053290177627
2194.6669072228287,2.007585568268465,1790.4702648255459,1688.8045155484886
2234.260634024619,2.0438041827013143,1743.4717023117262,1641.8059530346688
2274.5686665813755,2.0806762128849927,1695.7216240038356,1594.0558747267783
2315.6038915989598,2.1182134470159792,1647.1507011616648,1545.4849518846074
2357.3794282707863,2.1564278859602273,1597.7181111737382,1496.0523618966808
2399.90863247209,2.195331747089898,1547.3924331618941,1445.7266838848368
2443.2051010298624,2.234937468189308,1496.1464314295692,1394.480682152512
2487.2826760698613,2.27525771143139,1443.9550243812637,1342.2892751042064
2532.1554494419966,2.3163053674258376,1390.794338206798,1289.1285889297408
2577.837767225586,2.3580935593403183,1336.6412233891756,1234.9754741121183
2624.344234315857,2.4006356470960077,1281.4730069023158,1179.8072576252584
2671.689719093245,2.443945231638856,1225.2673902391064,1123.601640962049
2719.889358176881,2.488036159287874,1168.0024652243028,1066.3367159472455
2768.958561263843,2.532922526161869,1109.6568623252322,1007.9911130481748
2818.91301605575,2.578618682686076,1050.210101830246,948.5443525531887
2869.768693274198,2.6251392381800627,989.6433385658186,887.9775892887612
2921.541851766669,2.6724990655283896,927.9410449499826,826.2752956729253
2974.2490437046117,2.720713305935591,865.0955847284739,763.4298354514166
3027.9071198752486,2.769797373766884,801.1260873643977,699.4603380873403
3082.533235068848,2.8197669614762173,754.9382528761898,653.2725035991325
3138.144853563245,2.870638044623263,734.3502605362937,632.6845112592364
3194.7597547072432,2.922426886980878,713.4923608401779,611.8266115631205
3252.39603860479,2.9751500457347317,692.3021307996111,590.6363815225537
3311.072131901652,3.0288243767767105,670.7512945494485,569.0855452723912
3370.806793676558,3.0834670400938746,648.8206365844076,547.1548873073502
3431.6191214385635,3.1390955052545877,626.4946818134279,524.8289325363705
3493.528557232613,3.195727556993616,603.7598223190762,502.09407304201886
3556.5548938553097,3.253381300898048,580.6034882502794,478.93773897322205
3620.718281182768,3.312075169195733,557.0137311027133,455.347981825656
3686.0392326126153,3.3718279266481477,532.9790022885765,431.3132530115191
3752.5386316222916,3.4326586765496394,508.4880412630432,406.8222919859859
3820.2377384455885,3.4945868668348345,483.5298400807342,381.86409080367685
3889.158196869644,3.5576322962962323,458.09368033712167,356.42793106006434
3959.322041154632,3.621815120914035,432.1692669043382,330.50351762728087
4030.7517030782055,3.6871558603000967,405.7470349486802,304.0812856716229
4103.470019107082,3.7536754042581797,378.8188491934197,277.15309991636235
4177.500237697955,3.821395019462504,351.37984660033175,249.71409732327442
4252.866026730209,3.89033635625688,323.43533983050565,221.76959055344832
4329.591481072649,3.960521455576411,300.603063563118,198.93731428606065
4407.701130286739,4.031972755994091,293.7244557817162,192.05870650465886
4487.219946468896,4.104713100894586,286.7880048897112,185.12225561265387
4568.17335223418,4.178765745777368,279.7567549739572,178.09100569689986
4650.587228844027,4.25415436569161,272.6166128041304,170.95086352707307
4734.4879244806825,4.330903062805278,265.358728714559,163.69297943750166
4819.902262670843,4.409036374110708,257.9763325184057,156.31058324134835
4906.857550861253,4.488579279269194,250.46367662103984,148.7979273439825
4995.381589149117,4.56955720859718,242.81558012168978,141.14983084463245
5085.502679169899,4.6519960511964396,235.02720175054395,133.36145247348662
5177.249633145545,4.735922163230987,227.09391779615024,125.42816851909292
5270.6517830958655,4.821362376353257,219.01125658245195,117.34550730539463
5365.73899021621,4.908344006282384,210.77486993839858,109.10912066134127
5462.541654424235,4.996894861537176,202.38053682240326,100.71478754534594
5561.090724078891,5.087043252326613,193.82420699644052,92.15845771938321
5661.417705874855,5.178817999600852,185.10211436725092,83.4363650901936
5763.554674915365,5.272248444265406,176.21104915485046,74.54529987779314
5867.534284966781,5.367364456561577,167.14910970839387,65.48336043133655
5973.389778898245,5.464196445616197,157.9187790478583,56.25302977080098
6081.154999309579,5.5627753691635675,151.5594548502612,49.89370557320389
6190.8643993509195,5.663132743442791,149.76285560602693,48.097106328969616
6302.55305373766,5.765300653273756,147.95943817327932,46.29368889622201
6416.256669963983,5.86931176231479,146.13872307350385,44.47297379644654
6532.011599718775,5.975199323505439,144.2962947100341,42.630545432976774
6649.854850507414,6.082997189697574,142.42932756606697,40.76357828900966
6769.824097483359,6.19273982447841,140.53565625869342,38.869906981636106
6891.957695493066,6.304462313188673,138.61344958108828,36.94770030403096
7016.294691338213,6.418200374139546,136.66106584694018,34.99531656988286
7142.8748362592605,6.533990370032086,134.6769792902,33.01123001314268
7271.738598644113,6.6518693195825565,132.6597397174887,30.993990440431375
7402.927176966041,6.77187490935747,130.60795038022883,28.942201103171513
7536.482512955157,6.894045505822281,128.52025804145936,26.85450876440204
7672.44730500738,7.0184201676073235,126.39535410303688,24.729604825979564
7810.865021835307,7.145038657995033,124.23199051729291,22.5662412402356
7951.779916365497,7.2739414576325725,122.02902400111839,20.36327472406107
8095.237039886323,7.405169777473673,119.78553381336724,18.119784536309922
8241.282256451153,7.538765571954037,117.50121708222005,15.835467805162736
8389.962257541285,7.674771552404345,115.17981333293629,13.514064055878976
8541.32457699357,7.813231200705405,114.70554649232835,13.039797215271037
8695.417606197203,7.954188783189505,114.27602438739365,12.610275110336332
8852.290609564674,8.097689364792565,113.84766836106026,12.181919084002942
9011.993740281981,8.243778823461751,113.41897853229594,11.753229255238622
9174.578056342832,8.392503864822855,112.98909507779088,11.323345800733563
9340.095536872122,8.54391203711231,112.55739210630813,10.891642829250813
9508.599098744067,8.698051746378725,112.12335578094205,10.457606503884733
9680.142613499947,8.854972271958504,111.68653430152129,10.020785024463976
9854.780924571181,9.01472378223076,111.24651350431432,9.580764227257006
10032.569864813011,9.177357350656367,110.80290365755586,9.137154380498544
10213.56627435469,9.342924972106537,110.35533199558347,8.689582718526154
10397.828018771546,9.511479579485822,109.90343877003134,8.237689492974027
10585.414007584854,9.683075060654996,109.44687613817185,7.7811268611145294
10776.38421309568,9.857766275659438,108.98531047953809,7.31956120248077
10970.799689558304,10.035609074268136,108.51843106693623,6.852681789878915
11168.722592699538,10.216660313829108,108.0459758330492,6.380226555991882
11370.216199590392,10.400977877447142,107.56782926898907,5.902079991931757
11575.344928876057,10.588620692489297,107.15423941937007,5.488490142312756
11784.17436137083,10.77964874942424,107.00724046145402,5.341491184396702
11996.771261024815,10.974123121001679,106.86311755701658,5.197368279959264
12213.20359626864,11.172105981777566,106.72120517652903,5.05545589947171
12433.540561743399,11.373660627991713,106.58123504520383,4.91548576814651
12657.85260042247,11.578851497803857,106.44302692445545,4.777277647398137
12886.211426132673,11.787744191895039,106.3064364001606,4.640687123103291
13118.690046481532,12.000405494440457,106.17133762189351,4.505588344836198
13355.362786198117,12.21690339446066,106.03761581273237,4.3718665356750535
13596.30531089525,12.437307107558166,105.9051634587102,4.23941418165289
13841.594651260155,12.661687098046023,105.77387817440389,4.108128897346575
14091.309227681508,12.890115101475558,105.64366147016804,3.9779121931107255
14345.528875321055,13.122664147570793,105.514418124979,3.8486688479216866
14604.33486963728,13.359408583576393,105.38605615017664,3.720306873119327
14867.809952369531,13.600424098026807,105.25848770868362,3.5927384316263016
15136.038357991216,13.845787744944493,105.13163254369908,3.465883266641768
15409.105840639902,14.09557796847441,105.00543275239221,3.339683475334894
15687.099701533476,14.349874627963114,104.8939843950414,3.2282351179840845
15970.108816880696,14.60875902349012,104.81077433607986,3.1450250590225437
16258.223666295624,14.872313921860181,104.72927812524715,3.063528848189833
16551.53636172436,15.140623583064212,104.64939754371458,2.9836482666572692
16850.140676893665,15.413773787217593,104.57107131316067,2.9053220361033567
17154.132077291135,15.691851861984734,104.49424832579115,2.828499048733832
17463.60775068598,15.974946710498152,104.4188823019131,2.753133024855785
17778.66663820037,16.263148839781177,104.34492990626528,2.6791806292079627
18099.409465941717,16.556550389683785,104.27234988521607,2.6066006081587574
18425.938777205236,16.85524516234011,104.20110260225552,2.5353533251982014
18758.358965257536,17.159328652157424,104.13114976186486,2.465400484807546
19096.77630671194,17.46889807634643,104.06245424228409,2.3967049652267747
19441.29899550559,17.784052406002047,103.99498001616203,2.329230739104716
19792.03717748971,18.104892397745065,103.92869219595018,2.262942918892861
20149.102985643727,18.43152062593447,103.863557419842,2.1978081427846803
20512.610575925035,18.764041515461287,103.79954633107903,2.133797054021713
20882.6761637652,19.102561375133675,103.7390067654292,2.0732574883718797
21259.41806122455,19.44718843166434,103.68059472929825,2.014845452240934
21642.95671481746,19.798032864271473,103.623335881735,1.9575866046776866
22033.414744019676,20.155206839903542,103.56720177962521,1.9014525025678921
22430.916980470298,20.518824549099577,103.51216623668707,1.8464169596297495
22835.590507881443,20.889002242496773,103.4582042387646,1.7924549617072785
23247.56470266749,21.26585826799637,103.40529164062916,1.739542363571843
23666.971275307304,21.649513108599997,103.35340503405072,1.6876557569934079
24093.944312453114,22.040089420929043,103.30252167366767,1.636772396610354
24528.620319798563,22.437712074438476,103.25261942797614,1.586870150918827
24971.138265720478,22.842508191338435,103.20367674414751,1.5379274670901992
25421.63962570762,23.254607187235706,103.15567262413835,1.4899233470810316
25880.268427591505,23.67414081250892,103.10858662026745,1.4428373432101296
26347.171297592784,24.101243194429752,103.06239892687493,1.3966496498176184
26822.49750719828,24.536050880044005,103.01720345272932,1.3514541756720035
27306.39902088428,24.978702879826788,102.97293386702782,1.307184589970504
27799.030544700257,25.42934071212479,102.92951387511273,1.2637645980554169
28300.549575729106,25.88810844840035,102.8869256190613,1.2211763420039858
28811.116452440187,26.355152759292217,102.84515175894306,1.1794024818857451
29330.894405950217,26.830622961506783,102.80417539935318,1.1384261222958685
29860.0496122093,27.314671065555583,102.76398006109324,1.0982307840359198
30398.75124512806,27.807451824353688,102.72454966278657,1.0588003857292563
30947.171530663883,28.309122782695436,102.68586850611904,1.02011922906172
31505.48580188234,28.819844327622203,102.64792126294017,0.9821719858828573
32073.872555011956,29.3397797396989,102.6106929637901,0.9449436867327847
32652.51350651086,29.869095245216013,102.57416898911872,0.9084197120614022
33241.59365116236,30.40796006933293,102.53833764128399,0.8725883642266723
33841.30132121865,30.956546490180017,102.50318534408517,0.837436067027852
34451.828246612036,31.51502989393721,102.46869583908801,0.8029465620306979
35073.36961625197,32.08358883090589,102.43485581347042,0.7691065364131049
35706.12414042773,32.66240507259211,102.40165225882518,0.7359029817678646
36350.29411433774,33.25166366982046,102.36907246032106,0.7033231832637483
37006.085482764145,33.851553011895554,102.33710398810425,0.6713547110469307
37673.707905914685,34.46226488683128,102.30573468935091,0.6399854122935977
38353.37482645197,35.08399454266628,102.27495268071273,0.6092034036554139
39045.30353773271,35.71694074988623,102.24474634109612,0.578997064038802
39749.71525327746,36.36130586497168,102.21510434020446,0.5493550631471464
40466.83517749356,37.01729589509238,102.18601558266488,0.5202663056075636
41196.89257767472,37.685120563969335,102.157469144219,0.49171986716167737
41940.12085729889,38.36499337892448,102.12945438619941,0.46370510914209717
42696.75763064836,39.057131699139916,102.10196089980816,0.4362116227508466
43467.04479877692,39.761756805149346,102.07497850021383,0.40922922315651533
44251.22862684673,40.479093969582486,102.04849722087665,0.3827479438193393
45049.55982286044,41.20937252918575,102.02250730806173,0.35675803100441783
45862.29361781447,41.952825958142974,101.99699921581733,0.33124993876000985
46689.689847297435,42.709691942718145,101.97196360038743,0.30621432333011
47532.01303456128,43.48021245724517,101.94739131492264,0.2816420378653248
48389.53247509042,44.264633841488134,101.92327340544854,0.25752412839122485
49262.52232269764,45.06320687939798,101.89960110584431,0.23385182878699595
50151.26167717233,45.876186879289364,101.87636583329983,0.2106165562425133
51056.03467350996,46.70383375546382,101.85355918390906,0.18780990685174004
51977.13057275223,47.54641211130645,101.8311729283921,0.1654236513347911
52914.84385446519,48.40419132388081,101.80919900794309,0.14344973088577717
53869.47431088567,49.277445630049975,101.78762953020077,0.12188025314345907
54841.32714276723,50.16645421415224,101.76645676533313,0.1007074882758161
55830.713056954206,51.07150129725759,101.74567314223441,0.07992386517709349
56837.94836571613,51.99287622803453,101.72527124483075,0.05952196777343488
57863.35508787523,52.93087357525706,101.70524380848636,0.03949453142904247
58907.26105175719,53.88579322197956,101.68558371651743,0.019834439460112208
59970.0,54.8579404614114,101.66628399679294,0.0005347197356257993


==> figures/pgfplots/data/fashion_mnist_lawfit_l4.csv <==
n,x,fit,excess
8.0,0.004042622723361523,16755.32093918424,16588.835299999006
8.144327056361892,0.00411555520306708,16754.317614689713,16587.83197550448
8.291257900123545,0.004189803449036273,16753.296245304693,16586.81060611946
8.44083950590631,0.004265391198853062,16752.25650640854,16585.770867223306
8.59311969579514,0.004342342618348361,16751.198067537764,16584.71242835253
8.748147154627578,0.004420682309325986,16750.120592280782,16583.63495309555
8.905971445558588,0.004500435317428002,16749.02373817073,16582.538098985497
9.066643025906155,0.004581627140141937,16747.907156576337,16581.421517391103
9.230213263282796,0.004664283734952493,16746.770492590866,16580.284853405632
9.396734452018059,0.0047484315276402865,16745.61338491902,16579.127745733786
9.566259829877326,0.004834097420730326,16744.4354657618,16577.949826576565
9.73884359508223,0.004921308802092906,16743.236360699288,16576.750721514054
9.914540923638118,0.005010093553699649,16742.015688571344,16575.53004938611
10.093407986974142,0.005100480060537544,16740.773061356107,16574.287422170873
10.27550196990159,0.005192497219683782,16739.50808404631,16573.022444861075
10.46088108889618,0.005286174449544315,16738.220354523368,16571.734715338134
10.649604610710206,0.00538154169925909,16736.909463429194,16570.42382424396
10.841732871320437,0.0054786294582769455,16735.574994035695,16569.08935485046
11.03732729521789,0.005577468766103277,16734.21652211189,16567.730882926655
11.236450415045585,0.005678091222223537,16732.83361578867,16566.347976603436
11.439165891590578,0.005780528996205768,16731.425835421047,16564.940196235813
11.645538534136655,0.005884814837985385,16729.99273344799,16563.507094262757
11.85563432118427,0.0059909820883355365,16728.53385424967,16562.048215064435
12.069520421544214,0.006099064689526323,16727.048734002135,16560.563094816902
12.287265215811866,0.006209097196176334,16725.53690052938,16559.051261344146
12.508938318228871,0.006321114786299963,16723.997873152704,16557.51223396747
12.734610598939177,0.006435153272554001,16722.431162537378,16555.945523352144
12.964354206646657,0.006551249113687165,16720.836270536525,16554.35063135129
13.198242591681435,0.006669439426196156,16719.212690032153,16552.72705084692
13.436350529482382,0.0067897619961920135,16717.559904773356,16551.074265588122
13.678754144503225,0.006912255291480543,16715.877389211553,16549.39175002632
13.925530934549997,0.007036958473860704,16714.164608332754,16547.67896914752
14.176759795557505,0.007163911411644853,16712.421017486788,16545.935378301554
14.432521046812816,0.007293154692404865,16710.64606221345,16544.160423028217
14.69289645663376,0.007424729635948204,16708.83917806549,16542.353538880256
14.957969268510762,0.007558678307528118,16706.99979042839,16540.514151243155
15.227824227720237,0.00769504353129212,16705.1273143369,16538.641675151666
15.502547608418132,0.007833868903973121,16703.22115428823,16536.735515102995
15.782227241222275,0.007975198808827551,16701.280704051864,16534.79506486663
16.066952541292284,0.008119078429824919,16699.30534647593,16532.819707290695
16.35681453691615,0.008265553766093415,16697.29445329006,16530.808814104825
16.651905898612466,0.008414671646626065,16695.247384904676,16528.761745719443
16.952320968757707,0.00856647974525224,16693.163490206665,16526.67785102143
17.258155791748063,0.008721026595879248,16691.042106351284,16524.55646716605
17.569508144705306,0.008878361608008877,16688.882558550344,16522.39691936511
17.886477568736755,0.009038535082533921,16686.684159856577,16520.198520671343
18.20916540075911,0.009201598227819652,16684.446210944017,16517.960571758784
18.53767480589641,0.009367603176075403,16682.16799988446,16515.682360699226
18.872110810462537,0.009536603000021562,16679.848801919834,16513.3631627346
19.212580335538725,0.0097086517298572,16677.487879230463,16511.00224004523
19.55919223115681,0.009883804370533836,16675.084480699104,16508.59884151387
19.912057311099225,0.010062116919340834,16672.637841670734,16506.1522024855
20.271288388326756,0.01024364638380804,16670.147183707908,16503.661544522674
20.63700031104553,0.010428450799931434,16667.61171434178,16501.126075156546
21.009309999424612,0.010616589250727549,16665.0306268185,16498.544987633268
21.388336482976037,0.01080812188512265,16662.403099841067,16495.917460655834
21.774200938609248,0.011003109937182693,16659.72829730646,16493.242658121228
22.167026729371976,0.011201615745690176,16657.005368038037,16490.519728852803
22.566939443890178,0.011403702774074233,16654.23344551301,16487.747806327778
22.974066936519396,0.011609435630700243,16651.411647585017,16484.926008399783
23.38853936822051,0.011818880089525472,16648.539076201614,16482.05343701638
23.810489248172956,0.012032103111127401,16645.614817116668,16479.129177931434
24.240051476138618,0.012249172864111374,16642.637939597484,16476.15230041225
24.677363385590095,0.01247015874690452,16639.607496126624,16473.12185694139
25.122564787616977,0.012695131409942804,16636.522522098305,16470.03688291307
25.575798015624173,0.012924162778258353,16633.382035509236,16466.896396324002
26.037207970836853,0.013157326074474352,16630.1850366439,16463.699397458666
26.506942168626015,0.01339469584221466,16626.93050775402,16460.444868568786
26.9851507856701,0.013636347969935875,16623.617412732237,16457.131773547004
27.471986707967307,0.013882359715189294,16620.244696779868,16453.759057594634
27.96760557971405,0.014132809729320565,16616.811286068543,16450.32564688331
28.47216585306537,0.014387778082615009,16613.316087395728,16446.830448210494
28.985828838792948,0.014647346289896513,16609.757987833964,16443.27234864873
29.50875875785701,0.014911597336588261,16606.13585437369,16439.650215188456
30.041122793908862,0.015180615705243719,16602.448533559975,16435.96289437474
30.583091146740237,0.015454487402556087,16598.694851121058,16432.209211935824
31.134837086697292,0.015733299986855194,16594.873611592302,16428.38797240707
31.69653701007607,0.01601714259610038,16590.983597932027,16424.497958746793
32.26837049551731,0.016306105976378348,16587.023571130492,16420.53793194526
32.850520361418944,0.016600282510915325,16582.992269811806,16416.506630626573
33.44317272438394,0.01689976624961235,16578.88840982856,16412.402770643326
34.04651705872302,0.017204652939113673,16574.710683849054,16408.22504466382
34.66074625703059,0.017515040053417464,16570.457760936984,16403.97212175175
35.28605669185355,0.01783102682503876,16566.128286123436,16399.642646938202
35.92264827847281,0.018152714276734736,16561.72087997108,16395.235240785845
36.570724538817274,0.018480205253802194,16557.234138130374,16390.74849894514
37.23049266653089,0.01881360445695779,16552.666630887645,16386.18099170241
37.902163593213835,0.01915301847581151,16548.016902704894,16381.531263519662
38.585952055858264,0.01949855582294386,16543.283471751227,16376.797832565995
39.28207666550115,0.019850326968598047,16538.464829425633,16371.979190240401
39.99075997711542,0.020208444375997912,16533.559439871067,16367.073800685836
40.7122285607619,0.020573022537303004,16528.565739479614,16362.080100294383
41.44671307402533,0.020944178010212488,16523.482136388604,16356.996497203372
42.19444833575658,0.021322029455229166,16518.30700996744,16351.821370782209
42.955673401145795,0.021706697673596016,16513.038710295077,16346.553071109845
43.73063163814959,0.022098305645916982,16507.67555762786,16341.189918442627
44.519570805297136,0.022496978571474556,16502.21584185763,16335.730202672397
45.32274313090005,0.02290284390825674,16496.657821959903,16330.172182774671
46.140405393691175,0.023316031413706063,16490.99972546582,16324.514086280587
46.97281900491815,0.023736673186203764,16485.239747799085,16318.754108613854
47.82025009191814,0.024164903707302402,16479.37605176193,16312.890412576699
48.68296958320015,0.024600859884720345,16473.406766940076,16306.921127754844
49.56125329506249,0.025044681096111972,16467.329989087713,16300.844349902482
50.455382019772834,0.025496509233627507,16461.14377951184,16294.658140326608
51.36564161533887,0.02595648874927665,16454.846164445353,16288.360525260121
52.29232309689912,0.02642476670111087,16448.435134408566,16281.949495223334
53.23572272976167,0.026901492800238503,16441.908643558945,16275.423004373713
54.19614212412222,0.027386819458688386,16435.264609028884,16268.778969843652
55.1738883314904,0.027880901838136782,16428.500910251263,16262.015271066031
56.169273942855845,0.028383897899513413,16421.615388272567,16255.129749087335
57.18261718862551,0.028895968453502584,16414.605845053306,16248.120205868074
58.214242040363416,0.029417277211955098,16407.470042755547,16240.984403570315
59.26447831436646,0.029947990840228002,16400.205703017284,16233.720063832052
60.333661777108446,0.030488279010468394,16392.81050621336,16226.32486702813
61.42213425258645,0.031038314455858515,16385.28209070279,16218.796451517557
62.530243731604045,0.03159827302583962,16377.618052062093,16211.132412876861
63.658344483025836,0.03216833374233198,16369.815942304524,16203.330303119292
64.80679716703911,0.03274867885696918,16361.873269084792,16195.38762989956
65.97596895045925,0.0333394939093651,16353.787494889184,16187.301855703952
67.16623362411467,0.03394096778643184,16345.55603621081,16179.070397025578
68.37797172235013,0.03455329278276803,16337.176262710896,16170.690623525665
69.61157064468559,0.03517666466213648,16328.645497910915,16162.159858725683
70.86742477966997,0.03581128272005091,16319.96101448114,16153.475375295908
72.1459356309697,0.03645734984749198,16311.120035601816,16144.634396416584
73.44751194573125,0.03711507259577251,16302.119734873711,16135.63409568848
74.77256984526029,0.03778466124257323,16292.95723462315,16126.471595437919
76.12153295805787,0.03846632985916973,16283.62960496273,16117.143965777499
77.49483255525678,0.03916029637887217,16274.133862835195,16107.648223649963
78.89290768850152,0.03986678266669991,16264.46697103961,16097.981331854378
80.3162053303155,0.040586014590312906,16254.625837239464,16088.140198054232
81.76518051700072,0.041318222092222995,16244.607312952285,16078.121673767053
83.24029649411544,0.042063639263307695,16234.408192520426,16067.922553335195
84.7420248645763,0.04282250441765041,16224.025212062648,16057.539572877417
86.2708457394326,0.043595060168730854,16213.455048406171,16046.96940922094
87.8272478913605,0.04438155350698992,16202.694317998756,16036.208678813524
89.41172891092633,0.0451822358787939,16191.73957580052,16025.253936615289
91.02479536566901,0.04599736326682327,16180.587314155078,16014.101674969846
92.66696296205284,0.046827196271911925,16169.233961639702,16002.74832245447
94.33875671034153,0.04767200019636262,16157.675881894178,15991.190242708946
96.04071109244705,0.04853204512876569,16145.909372428296,15979.423733243064
97.77337023280658,0.04940760603034787,16133.930663408308,15967.445024223076
99.53728807234188,0.05029896282287889,16121.735916424788,15955.250277239556
101.33302854555767,0.05120640047816415,16109.321223257011,15942.83558407178
103.1611657608347,0.052130209109151886,16096.68262954757,15930.196990362338
105.02228418397507,0.053070684062683636,16083.816106617802,15917.33046743257
106.91697882505942,0.054028126013918494,16070.717481938094,15904.231842752863
108.8458554286754,0.05500284106246079,16057.382554642403,15890.896915457171
110.80953066757706,0.05599514083022157,16043.807047401942,15877.32140821671
112.80863233983878,0.057005342561045974,16029.986604966152,15863.50096578092
114.84379956956631,0.058033769222138126,16015.916792715117,15849.431153529886
116.9156830112277,0.05908074960731523,16001.593095191065,15835.107456005833
119.02494505767146,0.060146618442124926,15987.01091460413,15820.525275418899
121.17226005189761,0.061231716490859116,15972.165569310664,15805.679930125432
123.3583145026488,0.06233639066549816,15957.0522922633,15790.566653078069
125.5838073038902,0.06346099413662015,15941.666229432163,15775.180590246931
127.84944995825133,0.06460588644631234,15926.002438196605,15759.516799011373
130.15596680449656,0.06577143362311823,15910.055885707252,15743.57024652202
132.5040952491003,0.06695800829905905,15893.821447218035,15727.335808032803
134.894586002,0.0681659898287663,15877.293904388405,15710.808265203174
137.32820331660318,0.06939576441076391,15860.467943556578,15693.982304371346
139.80572523412232,0.07064772521093754,15843.338153986359,15676.852514801127
142.3279438323198,0.07192227248823231,15825.89902609462,15659.413386909388
144.8956654787398,0.0732198137226179,15808.14494968101,15641.659310495777
147.50971108850786,0.07454076374536188,15790.070212244731,15623.5845730595
150.17091638678247,0.07588554487165375,15771.668997996834,15605.183358811602
152.88013217594138,0.07725458703562171,15752.936289421874,15586.450650236642
155.63822460758794,0.07864832792778494,15733.86568539639,15567.380046211158
158.4460754594634,0.08006721313498516,15714.450530170972,15547.96489098574
161.30458241735812,0.08151169628284419,15694.68456728994,15528.198928104708
164.2146593621059,0.08298223918079016,15674.561426441585,15508.075787256354
167.1772366617564,0.08447931196970043,15654.074620801666,15487.588981616434
170.19326146901966,0.08600339327220849,15633.21754472929,15466.731905544058
173.26369802407643,0.08755497034572254,15611.983471503847,15445.497832318615
176.38952796285037,0.08913453923820396,15590.365551047536,15423.879911862305
179.57175063084298,0.09074260494675683,15568.356807617774,15401.871168432543
182.81138340263072,0.0923796815790788,15545.950137464093,15379.464498278861
186.1094620071242,0.09404629251782352,15523.13830644797,15356.652667262739
189.46704085869703,0.09574297058792934,15499.913947626432,15333.4283084412
192.8851933942887,0.09747025822696667,15476.269558802725,15309.783919617494
196.365012416588,0.09922870765855828,15452.197500051458,15285.711860866226
199.90761044340695,0.10101888106892752,15427.689991233681,15261.20435204845
203.51412006336145,0.10284135078663377,15402.739109535494,15236.253470350262
207.18569429796474,0.10469669946554827,15377.336787110504,15210.851147925272
210.92350697025486,0.10658552027113186,15351.474809049862,15184.98916986463
214.72875308007272,0.10850841707007344,15325.144812477418,15158.659173292186
218.60264918611114,0.11046600462335002,15298.338291431091,15131.85265224586
222.5464337948541,0.11245890878276849,15271.054300578075,15104.568661392843
226.56136775653496,0.11448776669105436,15243.287185676687,15076.801546491455
230.64873466823818,0.11655322698555028,15215.01736521487,15048.531726029638
234.80984128427102,0.11865595000558832,15186.235652409827,15019.750013224595
239.04601793394113,0.12079660800360456,15156.932705414758,14990.447066229526
243.35861894687073,0.1229758853600622,15127.099013882696,14960.613374697465
247.74902308598325,0.1251944788022518,15096.724893573188,14930.239254387956
252.21863398829993,0.12745309762703802,15065.800482319599,14899.314843134367
256.7688806136934,0.12975246392762735,15034.315736375782,14867.83009719055
261.40121770173255,0.13209331282442455,15002.260426888406,14835.774787703174
266.11712623677084,0.13447639270005457,14969.624136414017,14803.138497228785
270.9181139214256,0.13690246543862508,14936.396255459258,14769.910616274026
275.8057156586001,0.13937230666930545,14902.565979053048,14736.080339867816
280.7814940421991,0.141886706014299,14868.122303387707,14701.636664202475
285.84703985669955,0.14444646734129005,14833.054022608148,14666.568383422917
291.0039725857344,0.14705240902044545,14797.349725911086,14630.864086725855
296.253940929849,0.14970536418605124,14760.997795305122,14594.51215611989
301.5986233336007,0.15240618100287087,14723.986404880874,14557.500765695642
307.03972852216776,0.15515572293730856,14686.303524029492,14519.81788484426
312.57899604763776,0.157954869033464,14647.936933849727,14481.451294664495
318.2181968451518,0.16080451419416758,14608.874320116347,14442.388680931115
323.9591337990829,0.16370556946708606,14569.20070284185,14402.715063656618
329.8036423194293,0.1666589623359901,14528.872737393862,14362.38709820863
335.7535909286036,0.16966563701727527,14487.812730880885,14321.327091695654
341.810881858811,0.17272655476183377,14446.007104953682,14279.52146576845
347.9774516602042,0.17584269416237217,14403.442123451263,14236.956484266031
354.25527182000815,0.17901505146627222,14360.103824026142,14193.61818484091
360.6463493928159,0.1822446408940971,14315.97799801625,14149.492358831018
367.15272764225665,0.18553249496384386,14271.050180077731,14104.5645408925
373.77648669423803,0.18887966482104532,14225.305640976087,14058.820001790855
380.5197442019715,0.1922872205748255,14178.729381724926,14012.243742539695
387.3846560230026,0.1957562516400222,14131.30612848184,13964.820489296608
394.3734169084483,0.19928786708547755,14083.02032804781,13916.534688862579
401.48826120467066,0.2028831959886135,14033.856144054937,13867.370504869705
408.73146356761106,0.2065433877964046,13983.797454160613,13817.311814975381
416.10533969001136,0.21026961269286315,13932.827848939092,13766.34220975386
423.61224704175214,0.21406306197315278,13880.930633932157,13714.444994746926
431.25458562354976,0.21792494842445245,13828.088838197285,13661.603199012054
439.0347987342518,0.22185650671369236,13774.285238090426,13607.799598905194
446.9553737519708,0.2258589937822824,13719.502424623783,13553.01678543855
455.0188429293145,0.22993368924796428,13663.72304949856,13497.237410313328
463.22778420296197,0.23408189581391273,13607.041067221935,13440.555428036703
471.5848220178446,0.23830493968521724,13550.223950510426,13383.738311325194
480.0926281661921,0.24260417099287532,13492.374512964036,13325.888873778804
488.7539226417257,0.24698096422544,13433.471556367416,13266.985917182184
497.57147450925197,0.2514367186684501,13373.495040254256,13207.009401069025
506.548102789948,0.255972858851789,13312.424847911556,13145.939208726324
515.6866773626195,0.260590835005116,13250.240603416072,13083.75496423084
524.9901198812188,0.2652921235215131,13186.92160997654,13020.435970791308
534.4614047089107,0.27007822742949517,13122.446821130045,12955.961181944813
544.1035598689953,0.27495067687353714,13056.794824420009,12890.309185234777
553.9196680129853,0.27991102960327063,12989.943831214285,12823.458192029053
563.9128674061444,0.2849608714715041,12921.871670554528,12755.386031369297
574.0863529308094,0.2901018169412291,12852.55578671473,12686.070147529499
584.4433771078138,0.29533550960177446,12781.973241383277,12615.487602198045
594.9872511363366,0.3006636226942704,12710.100722934278,12543.615083749046
605.7213459525063,0.306087859646591,12636.914568159245,12470.428928974014
616.6490933071171,0.31160995461795393,12562.390808572802,12395.90516938757
627.7739868627731,0.31723167305333805,12486.505271991104,12320.019632805872
639.0995833108326,0.32295481224790656,12409.233833637556,12242.748194452324
650.6295035085028,0.32878120192161236,12330.55321994594,12164.067580760708
662.3674336364508,0.33471270480417137,12250.446595976391,12083.96095679116
674.3171263772923,0.34075121723058566,12172.83009844992,12006.344459264688
686.4824021153476,0.3468986697474133,12094.274856422184,11927.789217236952
698.8671501580415,0.353157027729976,12014.286550429519,11847.800911244287
711.4753299793337,0.35952829201069897,11932.835317634494,11766.349678449262
724.3109724855861,0.3660144995187891,11849.892432657258,11683.406793472026
737.3781813042688,0.3726177239314537,11765.42924044365,11598.943601258417
750.6811340959111,0.37934007633686606,11679.416845601585,11512.931206416353
764.2240838897195,0.38618370590909035,11591.825986152418,11425.340346967187
778.0113604433025,0.3931508005951883,11502.626973011233,11336.141333826
792.0473716269144,0.4002435878147166,11411.789659671467,11245.304020486235
806.3366048326756,0.4074643351718443,11319.283429844838,11152.797790659606
820.8836284092179,0.41481535118032004,11225.077199705882,11058.59156052065
835.6930931222139,0.4222989860015174,11129.139436579371,10962.65379739414
850.769733641252,0.4299176321957944,11031.43820142845,10864.952562243217
866.1183700535305,0.4376737254874058,10931.941232119621,10765.45559293439
881.7439094048783,0.4455697455432231,10830.616106369751,10664.13046718452
897.6513472685588,0.4536082167654951,10727.430583669018,10560.944944483786
913.845769342378,0.46179170909891126,10622.353432997686,10455.867793812455
930.3323530746218,0.47012283885223266,10515.357072646117,10348.871433460885
947.1163693193098,0.4786042695347382,10406.436689009344,10239.951049824112
964.2031840213116,0.48723871270776076,10308.347116620042,10141.86147743481
981.598259931881,0.49602892885159405,10209.664662481971,10043.17902329674
999.307158355123,0.5049777282480314,10109.182029930696,9942.696390745465
1017.3355409259676,0.5140879718788254,10006.8554291149,9840.369789929668
1035.6891714202393,0.5233625723403659,9902.645466400832,9736.1598272156
1054.37391759736,0.5328044947748497,9796.513894365642,9630.02825518041
1073.3957530763096,0.5424167578182554,9688.422665771988,9521.937026586756
1092.7607592454165,0.5522024345654138,9578.333555166513,9411.847915981281
1112.4751272066255,0.5621646535525006,9466.207983118504,9299.722343933272
1132.5451597548215,0.5723065997572434,9352.00693274702,9185.521293561787
1152.977273392861,0.5826315156171739,9235.690919675293,9069.205280490061
1173.7780003829794,0.5931427020662603,9117.220003623002,8950.73436443777
1194.9539908351842,0.6038435195902315,8996.553845126446,8830.068205941214
1216.5120148333258,0.614737389300939,8873.651826560379,8707.166187375147
1238.458964599546,0.6258277940301136,8748.473283896901,8581.98764471167
1260.8018566977541,0.6371182794428424,8620.977959282414,8454.492320097183
1283.5478342768529,0.6486124551711344,8491.126967166272,8324.64132798104
1306.7041693544595,0.6603139959679477,8358.885237243177,8192.399598057946
1330.2782651418013,0.6722266428820238,8224.230145510712,8057.74450632548
1354.2776584105686,0.6843542044539248,8092.138653262203,7925.653014076971
1378.710021902452,0.6967005579336393,7984.931246754248,7818.445607569016
1403.5831667821788,0.7092696505201702,7875.831369001931,7709.3457298166995
1428.9050451347778,0.7220655006234719,7764.740195107613,7598.254555922381
1454.6837525078968,0.7350921991491541,7651.601091630092,7485.11545244486
1480.927530500013,0.7483539108063771,7536.365417673582,7369.87977848835
1507.6447693953094,0.7618548754393275,7418.987192544577,7252.501553359345
1534.844010846087,0.7755994093827163,7299.421385222262,7132.93574603703
1562.5339506035982,0.7895919068417446,7177.6232000053005,7011.137560820069
1590.7234412981177,0.8038368412969512,7053.547738915584,6887.062099730352
1619.4214952691686,0.8183387669344044,6927.1498424585525,6760.664203273321
1648.6372874468395,0.8331023201017119,6798.384036882881,6631.89839769765
1678.3801582850456,0.8481322207902793,6667.204566921315,6500.718927736083
1708.6596167477342,0.8634332741443226,6533.565524149956,6367.079884964724
1739.4853433489382,0.8790103719970922,6397.421116546195,6230.935477360963
1770.867193247713,0.8948684944348306,6258.726191865911,6092.240552680679
1802.8151993988768,0.9110127113889291,6117.437296314139,5950.951657128907
1835.3395757605904,0.9274481842568074,5973.51508298049,5807.029443795258
1868.4507205598406,0.9441801675520528,5826.931163257412,5660.44552407218
1902.1592196168008,0.9612140105843124,5677.700651449954,5511.215012264723
1936.4758497291655,0.9785551591694922,5558.505868423809,5392.0202292385775
1971.4115821175776,0.9962091573708262,5459.022811539981,5292.53717235475
2006.977585933177,1.0141816492713391,5357.770460871912,5191.2848216866805
2043.1852318284298,1.0324783807782862,5254.6601131922835,5088.174474007052
2080.0460955924145,1.0511052014601636,5149.6328342440065,4983.147195058775
2117.571961851651,1.0700680664168405,5042.6382363939365,4876.152597208705
2155.77482783772,1.0893730381834426,4933.629310012123,4767.143670826891
2194.6669072228287,1.1090262886685702,4822.5605121152985,4656.074872930067
2234.260634024619,1.1290341011275058,4709.386908046278,4542.901268861046
2274.5686665813755,1.1494028721709983,4594.063752251812,4427.57811306658
2315.6038915989598,1.1701391138102908,4476.546294243182,4310.0606550579505
2357.3794282707863,1.1912494555390594,4356.789731311526,4190.304092126295
2399.90863247209,1.2127406464528936,4234.749291964012,4068.26365277878
2443.2051010298624,1.2346195574070133,4110.380481760371,3943.8948425751396
2487.2826760698613,1.2568931832129349,3983.639592115512,3817.1539529302804
2532.1554494419966,1.2795686448747405,3854.4847259728335,3687.9990867876018
2577.837767225586,1.3026531918657107,3722.878038027572,3556.3923988423403
2624.344234315857,1.32615420444601,3588.791572446701,3422.3059332614694
2671.689719093245,1.3500791960222145,3452.2292501154507,3285.743610930219
2719.889358176881,1.374435815549381,3331.743615920911,3165.257976735679
2768.958561263843,1.399231849976455,3258.3600071120336,3091.874367926802
2818.91301605575,1.4244752267358176,3183.756773489321,3017.271134304089
2869.768693274198,1.4501740162777221,3107.8032684934406,2941.317629308209
2921.541851766669,1.4763364346504546,3030.436379221628,2863.9507400363964
2974.2490437046117,1.5029708461270677,2951.6084309695852,2785.1227917843535
3027.9071198752486,1.5300857658794778,2871.277635081235,2704.7919958960033
3082.533235068848,1.557689862700804,2789.4048874802315,2622.9192482949998
3138.144853563245,1.585791961776849,2705.9523962309936,2539.466757045762
3194.7597547072432,1.6144010475075483,2620.8830151523607,2454.397375967129
3252.39603860479,1.6435262663793406,2534.1599121936365,2367.6742730084047
3311.072131901652,1.6731769298893373,2445.7464333665434,2279.2607941813117
3370.806793676558,1.703362517522281,2355.606117254295,2189.120478069063
3431.6191214385635,1.7340926797811802,2263.7028728365267,2097.217233651295
3493.528557232613,1.7653772412726196,2170.0014004920977,2003.515761306866
3556.5548938553097,1.7972262038477629,2074.468071799709,1907.9824326144771
3620.718281182768,1.8296497497999915,1977.0728636251329,1810.587224439901
3686.0392326126153,1.8626582451202285,1877.7943510806656,1711.3087118954338
3752.5386316222916,1.8962622428110287,1776.6379217698036,1610.1522825845718
3820.2377384455885,1.9304724862604212,1686.8278766991414,1520.3422375139096
3889.158196869644,1.9652999126766186,1644.2541879424448,1477.768548757213
3959.322041154632,2.0007556565847304,1601.0341054121288,1434.548466226897
4030.7517030782055,2.036851053386514,1557.0456598753312,1390.5600206900995
4103.470019107082,2.073597642984379,1512.2378606349134,1345.7522214496817
4177.500237697955,2.111007173470739,1466.5749914663827,1300.089352281151
4252.866026730209,2.149091604883972,1420.0271459061105,1253.5415067208787
4329.591481072649,2.187863113032095,1372.5671198025489,1206.081480617317
4407.701130286739,2.2273340933854295,1324.1690894887413,1157.6834503035095
4487.219946468896,2.267517165039529,1274.8079677491346,1108.3223285639028
4568.17335223418,2.30842517474956,1224.4590751396588,1057.973435954427
4650.587228844027,2.3500712010374696,1173.0979901175738,1006.612350932342
4734.4879244806825,2.3924685583732925,1120.70053097615,954.2148917909183
4819.902262670843,2.435630801431846,1067.2428751952502,900.7572360100185
4906.857550861253,2.479571729426221,1012.7018811110014,846.2162419257696
4995.381589149117,2.5243053905195016,957.0557986961092,790.5701595108774
5085.502679169899,2.569846086316017,900.285915747184,733.8002765619523
5177.249633145545,2.616208376433661,842.3811487265397,675.8955095413079
5270.6517830958655,2.663407083158659,783.3580481910768,616.872409005845
5365.73899021621,2.71145729618437,743.7317255428455,577.2460863576138
5462.541654424235,2.7603743774355323,724.6948113424561,558.2091721572243
5561.090724078891,2.8101739659795384,705.3709693762762,538.8853301910444
5661.417705874855,2.8608719830263687,685.70556905128,519.2199298660482
5763.554674915365,2.9124846370186734,665.6715540298263,499.18591484459455
5867.534284966781,2.965028428813689,645.2495152071274,478.7638760218956
5973.389778898245,3.0185201569586884,624.4232009152928,457.937561730061
6081.154999309579,3.0729769230615536,603.177899996215,436.69226081098327
6190.8643993509195,3.128416137258239,581.4997179704286,415.01407878519683
6302.55305373766,3.1848555237789276,559.3752130944919,392.8895739092601
6416.256669963983,3.2423131266145413,536.7912080361988,370.305568850967
6532.011599718775,3.300807315285521,513.7347068474786,347.24906766224683
6649.854850507414,3.360356790714639,490.1928964344893,323.7072572492575
6769.824097483359,3.4209805912058298,466.1532469238249,299.6676077385931
6891.957695493066,3.4826980985308227,441.6037770032866,275.11813781805483
7016.294691338213,3.545529044125585,416.5336819563372,250.0480427711054
7142.8748362592605,3.6094935153986127,390.93500338864976,224.44936420341796
7271.738598644113,3.6746119621529707,364.80882556569514,198.32318638046334
7402.927176966041,3.7409052031241856,342.87410429246677,176.38846510723496
7536.482512955157,3.8083944326361587,336.41732678807455,169.93168760284274
7672.44730500738,3.877101227377089,329.8941279982081,163.4084888129763
7810.865021835307,3.9470475532976383,323.2674391083049,156.78179992307312
7951.779916365497,4.018255772633618,316.5228690631086,150.0372298778768
8095.237039886323,4.09074865105529,309.6510287181621,143.16538953293028
8241.282256451153,4.164549364945694,302.6444622282182,136.15882304298637
8389.962257541285,4.239681508810242,295.49663144096655,129.01099225573475
8541.32457699357,4.316169102820056,288.20147999704704,121.71584081181524
8695.417606197203,4.394036600491334,280.7532177716394,114.26757858640761
8852.290609564674,4.473308896503247,273.1462076669368,106.66056848170498
9011.993740281981,4.554011334656967,265.3749103699216,98.88927118468982
9174.578056342832,4.636169715978191,257.43387253300534,90.94823334777354
9340.095536872122,4.719810306965848,249.31776326007164,82.83212407483984
9508.599098744067,4.804959847989708,241.02149124539073,74.53585206015893
9680.142613499947,4.891645561839385,232.54050862297677,66.05486943774497
9854.780924571181,4.979895162427642,223.87171194002462,57.38607275479282
10032.569864813011,5.06973686365064,215.01773108592488,48.532091900693075
10213.56627435469,5.1611993884081455,210.31802934928777,43.832390164055965
10397.828018771546,5.254311977786371,208.59318827393292,42.10754908870112
10585.414007584854,5.349104400406486,206.85374389140048,40.36810470616868
10776.38421309568,5.445606961941872,205.0913648137099,38.6057256284781
10970.799689558304,5.543850514806992,203.30187560152297,36.81623641629116
11168.722592699538,5.643866468021047,201.48233200047403,34.99669281524223
11370.216199590392,5.745686797249676,199.63031322978742,33.144674044555615
11575.344928876057,5.849344055027739,197.74365891558398,31.258019730352174
11784.17436137083,5.954871381166496,195.82034853115422,29.33470934592242
11996.771261024815,6.062302513348673,193.85843945840833,27.372800273176523
12213.20359626864,6.171671797914534,191.8560344208121,25.370395235580304
12433.540561743399,6.283014200842632,189.81126768582908,23.325628500597276
12657.85260042247,6.396365318928577,187.7223088278451,21.236669642613293
12886.211426132673,6.511761391165605,185.5873929927847,19.101753807552882
13118.690046481532,6.629239310330359,183.40491204406695,16.919272858835143
13355.362786198117,6.74883663477767,181.17371295095336,14.688073765721555
13596.30531089525,6.870591600448261,178.89488352781424,12.40924434258244
13841.594651260155,6.994543133092952,178.07848018746168,11.592841002229875
14091.309227681508,7.120730860717396,177.65342013420087,11.167780948969067
14345.528875321055,7.249195126251471,177.22875410547053,10.743114920238725
14604.33486963728,7.379977000447088,176.80265672806033,10.317017542828523
14867.809952369531,7.513118295008708,176.37409711399533,9.888457928763529
15136.038357991216,7.6486615759608645,175.94230749208225,9.456668306850446
15409.105840639902,7.786650177256703,175.50663746549895,9.02099828026715
15687.099701533476,7.927128214632123,175.066496586439,8.580857401207197
15970.108816880696,8.070140599709763,174.62132703953455,8.135687854302745
16258.223666295624,8.215733054357596,174.1705893379229,7.684950152691101
16551.53636172436,8.363952125306424,173.713755069337,7.228115884105193
16850.140676893665,8.514845199031079,173.25030505323932,6.764665868007512
17154.132077291135,8.668460516900243,172.77973461531045,6.294095430078642
17463.60775068598,8.824847190599444,172.3015751949259,5.815936009694099
17778.66663820037,8.984055217832278,171.81547909842936,5.32983991319756
18099.409465941717,9.146135498305078,171.36016261376304,4.8745234285312335
18425.938777205236,9.311139849999764,171.2092844302433,4.7236452450114825
18758.358965257536,9.479121025740307,171.06137327528978,4.575734090057978
19096.77630671194,9.650132730058203,170.91559504277606,4.4299558575442575
19441.29899550559,9.824229636362055,170.77163346866175,4.285994283429943
19792.03717748971,10.001467404416994,170.6292708335118,4.143631648280007
20149.102985643727,10.181902698139353,170.48832727044362,4.002688085211815
20512.610575925035,10.365593203712555,170.34864133530337,3.8630021500715657
20882.6761637652,10.552597648029653,170.21006167466064,3.7244224894288323
21259.41806122455,10.742975817468592,170.07244284206817,3.5868036568363664
21642.95671481746,10.936788577006364,169.9356431132647,3.450003928032885
22033.414744019676,11.134097889677843,169.79952370123718,3.3138845160053734
22430.916980470298,11.334966836385632,169.66394986185932,3.178310676627518
22835.590507881443,11.539459636067527,169.52879741082953,3.043158225597722
23247.56470266749,11.747641666227606,169.3939993203365,2.9083601351046866
23666.971275307304,11.959579483837718,169.29678930868525,2.8111501234534444
24093.944312453114,12.17534084661626,169.20851607804354,2.7228768928117404
24528.620319798563,12.394994734690606,169.12204064671954,2.6364014614877362
24971.138265720478,12.618611372650506,169.03727833808358,2.5516391528517772
25421.63962570762,12.846262251999168,168.95416311438962,2.4685239291578114
25880.268427591505,13.07802015400965,168.87263607375075,2.3869968885189508
26347.171297592784,13.313959172993385,168.79264213821818,2.3070029529863803
26822.49750719828,13.554154739988446,168.71412867298363,2.2284894877518298
27306.39902088428,13.798683646875453,168.63704478895053,2.151405603718729
27799.030544700257,14.047624070928288,168.56134098688364,2.0757018016518316
28300.549575729106,14.301055599807723,168.48696913168618,2.0013299464543763
28811.116452440187,14.559059257006215,168.41388338254296,1.9282441973111588
29330.894405950217,14.821717527751465,168.3430195858343,1.8573804006024943
29860.0496122093,15.089114385377467,168.27626583630757,1.790626651075769
30398.75124512806,15.361335318171134,168.21087040148635,1.7252312162545422
30947.171530663883,15.638467356703575,168.1467951481385,1.6611559629066903
31505.48580188234,15.92059910165417,168.0840067412305,1.598367555998692
32073.872555011956,16.207820752136605,168.02247363063924,1.536834445407436
32652.51350651086,16.50022413453623,167.96216546850098,1.4765262832691803
33241.59365116236,16.797902731867385,167.9030528830361,1.4174136978043066
33841.30132121865,17.100951713660354,167.84510735897376,1.3594681737419592
34451.828246612036,17.409467966387773,167.7883011732809,1.3026619880490955
35073.36961625197,17.72355012443973,167.73260744246733,1.2469682572355225
35706.12414042773,18.043298601657572,167.67812118613753,1.192482000905727
36350.29411433774,18.368815623437044,167.62479513374242,1.13915594851062
37006.085482764145,18.70020525941016,167.57252029202036,1.086881106788553
37673.707905914685,19.03757345671692,167.52127327803896,1.0356340928071575
38353.37482645197,19.381028073877065,167.47103145043704,0.9853922652052347
39045.30353773271,19.730678915273288,167.42177280288507,0.9361336176532689
39749.71525327746,20.0866377662562,167.37347592086053,0.8878367356287242
40466.83517749356,20.44901842888261,167.32611995257497,0.8404807673431662
41196.89257767472,20.817936758298934,167.27968459183407,0.7940454066022653
41940.12085729889,21.19351069978063,167.2341562179415,0.7485170327096853
42696.75763064836,21.57586032643982,167.18951084289247,0.7038716576606703
43467.04479877692,21.965107877613608,167.14572894920855,0.6600897639767425
44251.22862684673,22.361377797944563,167.10279227274648,0.61715308751468
45049.55982286044,22.76479677716624,167.06068300727688,0.5750438220450746
45862.29361781447,23.17549379060686,167.0193837879073,0.5337446026754833
46689.689847297435,23.5936001404233,166.97887768885508,0.4932385036232745
47532.01303456128,24.01924949757919,166.93914828726736,0.4535091020355537
48389.53247509042,24.45257794458011,166.90017936241088,0.4145401771790773
49262.52232269764,24.893724018980215,166.86195517948053,0.37631599424872775
50151.26167717233,25.34282875767335,166.82446037983823,0.33882119460642457
51056.03467350996,25.800035741983145,166.78767996956037,0.3020407843285682
51977.13057275223,26.265491143567132,166.75159930940316,0.2659601241713574
52914.84385446519,26.739343771148473,166.71620410179327,0.2305649165614625
53869.47431088567,27.221745118090777,166.68148038326464,0.19584119803283784
54841.32714276723,27.71284941083173,166.64741451405325,0.16177532882144874
55830.713056954206,28.21281365818999,166.6139931688393,0.1283539836074965
56837.94836571613,28.72179770156162,166.58120332784023,0.09556414260842416
57863.35508787523,29.23996426602262,166.549032268242,0.06339308301019742
58907.26105175719,29.76747901235285,166.51746755594135,0.03182837070954747
59970.0,30.304510589998813,166.48649703759017,0.0008578523583651076


==> figures/pgfplots/data/fashion_mnist_memorization_pixel_l1.csv <==
x,mean,se
0.016004611999202265,0.93984375,0.010222805430411742
0.06881983159656974,0.882421875,0.01505525936071519
0.28808301598564073,0.469140625,0.014125653907245912
1.2483597359377765,0.000390625,0.000390625
5.281521959736747,0.0,0.0
22.40645679888317,0.0,0.0
96.02767199521358,0.0,0.0


==> figures/pgfplots/data/fashion_mnist_memorization_pixel_l2.csv <==
x,mean,se
0.009147563858831316,0.96640625,0.0043653788057917255
0.03933452459297466,0.94609375,0.005487319662944133
0.16465614945896367,0.8828125,0.003542049611649855
0.7135099809888427,0.13671875,0.007107991699977177
3.018696073414334,0.0,0.0
12.806589402363842,0.0,0.0
54.88538315298789,0.0,0.0


==> figures/pgfplots/data/fashion_mnist_memorization_pixel_l4.csv <==
x,mean,se
0.005053278404201903,0.9515625,0.009155414495441116
0.021729097138068185,0.9484375,0.005932700911403397
0.09095901127563426,0.92578125,0.00684058621696026
0.3941557155277485,0.43515625,0.008280267237283668
1.667581873386628,0.00078125,0.0005208333333333333
7.074589765882664,0.0,0.0
30.31967042521142,0.0,0.0


==> figures/pgfplots/data/fashion_mnist_raw_l1.csv <==
n,x,observed,excess
10.0,0.016004611999202265,20490.502925394823,20389.05917914145
43.0,0.06881983159656974,19452.600846110225,19351.157099856853
180.0,0.28808301598564073,16493.21737727922,16391.773631025848
780.0,1.2483597359377765,5122.439182227811,5020.9954359744415
3300.0,5.281521959736747,206.80347466903785,105.35972841566796
14000.0,22.40645679888317,120.5810626039036,19.13731635053371
60000.0,96.02767199521358,81.52916643419086,0.05


==> figures/pgfplots/data/fashion_mnist_raw_l2.csv <==
n,x,observed,excess
10.0,0.009147563858831316,19512.510192696995,19410.844443419937
43.0,0.03933452459297466,17634.434636918977,17532.76888764192
180.0,0.16465614945896367,16228.2400903637,16126.574341086643
780.0,0.7135099809888427,9842.278658554673,9740.612909277615
3300.0,3.018696073414334,662.8126946111815,561.1469453341242
14000.0,12.806589402363842,90.72922118995382,0.05
60000.0,54.88538315298789,56.35487344730176,0.05


==> figures/pgfplots/data/fashion_mnist_raw_l4.csv <==
n,x,observed,excess
10.0,0.005053278404201903,18584.32077424352,18417.835135058285
43.0,0.021729097138068185,17118.714467486087,16952.228828300853
180.0,0.09095901127563426,14604.391061521128,14437.905422335896
780.0,0.3941557155277485,9986.371767445697,9819.886128260465
3300.0,1.667581873386628,2520.106139025835,2353.6204998406033
14000.0,7.074589765882664,177.91711009230264,11.431470907070832
60000.0,30.31967042521142,53.872057177348346,0.05


==> figures/pgfplots/data/ffhq_extrap_fid_l1.csv <==
n,fid
511.5429069931944,57.18913036904506
526.8525703571345,56.61101556768681
542.6204275286955,55.98217840037039
558.8601915177836,55.457420243334525
575.5859857428185,55.123385720930905
592.812356313609,54.7878564300523
610.5542846818302,54.444668835519806
628.8272006701158,54.09055953846835
647.6469958910792,53.723043031349334
667.0300375679554,53.340325363140046
686.9931827688661,52.94429862111181
707.5537930671006,52.68838842213561
728.729749640144,52.447972458627696
750.5394688206063,52.20915640305739
773.0019181125613,51.97036638121167
796.1366326872275,51.73071131075897
819.9637323723462,51.48962095876273
844.5039391500104,51.246949799042966
869.7785951781899,51.01967134612629
895.8096813516028,50.82301853727696
922.6198364180945,50.62905361541668
950.2323766671226,50.43694507968264
978.6713162075039,50.2463260089737
1007.9613878520306,50.05696164935753
1038.1280646271416,49.868696720711554
1069.1975819263262,49.68150768129121
1101.19696032656,49.50107056349014
1134.1540290875914,49.32500793952891
1168.0974503545358,49.15046548686634
1203.0567440847929,48.977290296544
1239.062313721009,48.805384962369146
1276.145472632378,48.63467379612925
1314.3384713472988,48.46509596076666
1353.6745256010436,48.296616104824416
1394.1878452228696,48.13005760120626
1435.91366388766,47.96474897407577
1478.8882697580027,47.80047670637533
1523.149037043309,47.6371941649296
1568.7344585034734,47.47486189774739
1615.6841789253042,47.31344432913247
1664.0390296008466,47.152908841755945
1713.8410638376058,46.99322636649146
1765.1335935315026,46.8344364149784
1817.9612268344283,46.67646229582521
1872.3699069491136,46.51926493413378
1928.406952085083,46.36281903642559
1986.1210966103968,46.207100765905565
2045.562533435029,46.052087402843526
2106.782957662695,45.89775719371144
2169.8356115491283,45.74408927602297
2234.775330805852,45.59106599028441
2301.658592289781,45.43866709658746
2370.5435631200844,45.286872396359925
2441.4901512650476,45.13566360196112
2514.560057642892,44.985022969706705
2589.8168297819193,44.834933236916164
2667.325917086599,44.68537757482769
2747.1547277577083,44.53633954737429
2829.3726874159515,44.387803089888294
2914.0512994801416,44.239752512724515
3001.2642073523716,44.0921722567981
3091.0872584643257,43.94504709562883
3183.5985702403345,43.79836202862442
3278.8785980346574,43.652102251411
3377.0102051019926,43.50625312846808
3478.0787346620873,43.36080016693706
3582.1720841211654,43.21572899136198
3689.3807815146142,43.071025319621036
3799.798064237548,42.92667493882421
3913.519960131607,42.782663680221305
4030.6453709986026,42.638977398764354
4151.276158613517,42.49560194960222
4275.51723331181,42.35252316567537
4403.476645227954,42.209726835441685
4535.265678264647,42.067198680634306
4670.998946874287,41.92492433396106
4810.794495737044,41.782889316657084
4954.773902422093,41.64107901581029
5103.062383121381,41.499478661334564
5255.788901547749,41.35807330257037
5413.0862810922945,41.21684778435487
5575.0913203383625,41.075786722496666
5741.944912032754,40.93487447855135
5913.792165617446,40.79409513379558
6090.7825334285935,40.65343246229061
6273.069940672405,40.51286990292176
6460.812919291057,40.37239053029197
6654.17474583488,40.231977024340075
6853.323583460965,40.09161163854524
7058.4326281814865,39.951276166567894
7269.680259489073,39.81095190716699
7487.25019549004,39.67061962721788
7711.331652680633,39.53025952264243
7942.119510505054,39.38985117704376
8179.814480838448,39.2493735178207
8424.62328254232,39.10880476951442
8676.758821243964,38.968122404116166
8936.440374496564,38.827303088036125
9203.893782480729,38.68632262540584
9479.35164441354,38.545155897348224
9763.053520835638,38.403776796811904
10055.246141952583,38.26215815852313
10356.183622211476,38.12027168355449
10666.127681299597,37.97808785795713
10985.347871756996,37.835575864833444
11314.121813401372,37.69270348915755
11652.735434768778,37.5494370145619
12001.483221780396,37.40574111121421
12360.668473851298,37.26157871379746
12730.603567664353,37.11691088847591
13111.610228838323,36.97169668758611
13504.019811726701,36.82589299061883
13908.173587590245,36.67945432986247
14324.423041394288,36.532332698849544
14753.130177488576,36.3844773414816
15194.667834435779,36.23583451939594
15649.420009262034,36.08634725477494
16117.782191412078,35.93595504536754
16600.161706698975,35.78459354799079
17096.978071547714,35.632194226177404
17608.6633578409,35.47868395692793
18135.662568683394,35.32398459067848
18678.43402541331,35.1680124575797
19237.4497661954,35.010677811964754
19813.195956543957,34.85188420541258
20406.173312131654,34.69152777702486
21016.897534252694,34.52949644736037
21645.89975831851,34.365668999802665
22293.727015776418,34.19991402985043
22960.942709852407,34.03208873875189
23648.127105532494,33.86203754282943
24355.87783420829,33.68959046348199
25084.81041342577,33.514561254816705
25835.55878218952,33.336745215648854
26608.775852287356,33.15591661952099
27405.13407611564,32.971825679483224
28225.326031498433,32.78419494235401
29070.06502400966,32.59271497821177
29940.08570732129,32.397039192407995
30836.144722118068,32.1967775357591
31759.021354133645,31.991488818474394
32709.518211880983,31.780671237019654
33688.46192466562,31.563750588831983
34696.70386148991,31.340065459946356
35735.1208714726,31.10884839777557
36804.616046428084,30.869201682280707
37906.1195062686,30.620065713732956
39040.589207911784,30.360177128446818
40209.01177839804,30.088012338066893
41412.4033729415,29.801709916721702
42651.81055866144,29.498961502409465
43928.31122476165,29.17685443890012
45243.015519950786,28.831637888579767
46597.06681791774,28.458362625894356
47991.6427117026,28.050302090713064
49427.956037826836,27.597971857712203
50907.255931074746,27.087355954835203
52430.828910842436,26.496411759641614
53999.99999999999,25.78733189704477


==> figures/pgfplots/data/ffhq_extrap_fid_l2.csv <==
n,fid
1615.6841789253042,24.067581156175926
1664.0390296008466,23.79393493216472
1713.8410638376058,23.5760537957395
1765.1335935315026,23.43127343389571
1817.9612268344283,23.285329954031297
1872.3699069491136,23.135695514331122
1928.406952085083,22.980944405762205
1986.1210966103968,22.819972927208262
2045.562533435029,22.65205138154194
2106.782957662695,22.489772375805515
2169.8356115491283,22.38315767782038
2234.775330805852,22.278577935340827
2301.658592289781,22.174379909822683
2370.5435631200844,22.069968323565476
2441.4901512650476,21.96498258650668
2514.560057642892,21.859207410051315
2589.8168297819193,21.7527746558645
2667.325917086599,21.66173146166483
2747.1547277577083,21.57607628110285
2829.3726874159515,21.49132385250454
2914.0512994801416,21.40723467124158
3001.2642073523716,21.32367483512538
3091.0872584643257,21.24055462283712
3183.5985702403345,21.157828455586355
3278.8785980346574,21.076835618175814
3377.0102051019926,20.998804634409858
3478.0787346620873,20.921413903416035
3582.1720841211654,20.84457262020961
3689.3807815146142,20.768229842542404
3799.798064237548,20.69234680773763
3913.519960131607,20.61689217887816
4030.6453709986026,20.541846440917826
4151.276158613517,20.467578070615176
4275.51723331181,20.393779713101484
4403.476645227954,20.320355334852195
4535.265678264647,20.24728096718702
4670.998946874287,20.17453578404662
4810.794495737044,20.102100642731287
4954.773902422093,20.029957733984475
5103.062383121381,19.958100294058855
5255.788901547749,19.886530341940748
5413.0862810922945,19.815207171198523
5575.0913203383625,19.744114854935127
5741.944912032754,19.67323830465289
5913.792165617446,19.60256287740857
6090.7825334285935,19.53207426248122
6273.069940672405,19.46175842312504
6460.812919291057,19.391602559392133
6654.17474583488,19.32159280594447
6853.323583460965,19.251714851848877
7058.4326281814865,19.181955156094187
7269.680259489073,19.112300218118847
7487.25019549004,19.0427365325233
7711.331652680633,18.97325055102586
7942.119510505054,18.903828646698503
8179.814480838448,18.834457115415944
8424.62328254232,18.7651220406386
8676.758821243964,18.695809331570466
8936.440374496564,18.62650468523255
9203.893782480729,18.557193538806658
9479.35164441354,18.487861031134074
9763.053520835638,18.418491962935235
10055.246141952583,18.349070755379003
10356.183622211476,18.279581407220757
10666.127681299597,18.2100074475467
10985.347871756996,18.140331888640468
11314.121813401372,18.07053717443173
11652.735434768778,18.000605125540474
12001.483221780396,17.930516880540175
12360.668473851298,17.860252832824603
12730.603567664353,17.789792562515505
13111.610228838323,17.719114762784656
13504.019811726701,17.648197159869525
13908.173587590245,17.577016426002956
14324.423041394288,17.505548084335757
14753.130177488576,17.433766404818385
15194.667834435779,17.361644289865147
15649.420009262034,17.28915314844582
16117.782191412078,17.21626275704646
16600.161706698975,17.14294110570176
17096.978071547714,17.069154227015012
17608.6633578409,16.994866005743305
18135.662568683394,16.92003796612098
18678.43402541331,16.84462903360968
19237.4497661954,16.76859526718123
19813.195956543957,16.69188955753483
20406.173312131654,16.614461285797272
21016.897534252694,16.53625593621287
21645.89975831851,16.457214655054365
22293.727015776418,16.37727374641426
22960.942709852407,16.296364093589276
23648.127105532494,16.21441049234297
24355.87783420829,16.131330879288544
25084.81041342577,16.047035434789773
25835.55878218952,15.961425534891035
26608.775852287356,15.87439252052475
27405.13407611564,15.785816244154477
28225.326031498433,15.695563343473077
29070.06502400966,15.60348517791528
29940.08570732129,15.509415345338969
30836.144722118068,15.413166671523967
31759.021354133645,15.314527531595058
32709.518211880983,15.213257316363682
33688.46192466562,15.109080792332334
34696.70386148991,15.001681013253812
35735.1208714726,14.890690310592714
36804.616046428084,14.77567869930776
37906.1195062686,14.656138750641004
39040.589207911784,14.531465549672056
40209.01177839804,14.400929677924237
41412.4033729415,14.263640074449933
42651.81055866144,14.11849183063035
43928.31122476165,13.964090892174136
45243.015519950786,13.79864214086357
46597.06681791774,13.61977703057271
47991.6427117026,13.424276552439736
49427.956037826836,13.207602034968513
50907.255931074746,12.96304640644838
52430.828910842436,12.680061721715848
53999.99999999999,12.340556322961184


==> figures/pgfplots/data/ffhq_extrap_fid_l4.csv <==
n,fid
5413.0862810922945,9.5024046914325
5575.0913203383625,9.439966260547324
5741.944912032754,9.37634034941161
5913.792165617446,9.310562533696965
6090.7825334285935,9.241986877702988
6273.069940672405,9.170114570221726
6460.812919291057,9.095054943702689
6654.17474583488,9.045333738511193
6853.323583460965,8.99942692250289
7058.4326281814865,8.953632900265545
7269.680259489073,8.907619629887654
7487.25019549004,8.861193615122563
7711.331652680633,8.814246980047322
7942.119510505054,8.768159281521815
8179.814480838448,8.729607174781542
8424.62328254232,8.691539131702232
8676.758821243964,8.65371929762644
8936.440374496564,8.616056827842991
9203.893782480729,8.57849407819584
9479.35164441354,8.540999298936455
9763.053520835638,8.504369285223564
10055.246141952583,8.468814836210592
10356.183622211476,8.433435020727401
10666.127681299597,8.398186346834757
10985.347871756996,8.363040304730527
11314.121813401372,8.327973790928473
11652.735434768778,8.292970282190492
12001.483221780396,8.25820710924406
12360.668473851298,8.223516361489533
12730.603567664353,8.18885435052368
13111.610228838323,8.154202555267716
13504.019811726701,8.119543571925032
13908.173587590245,8.084860504402112
14324.423041394288,8.050144804777833
14753.130177488576,8.015382676620058
15194.667834435779,7.980547686812094
15649.420009262034,7.945622187588306
16117.782191412078,7.9105882449408
16600.161706698975,7.8754274330335425
17096.978071547714,7.840120864125917
17608.6633578409,7.804649392117983
18135.662568683394,7.768991673592188
18678.43402541331,7.7331260370128
19237.4497661954,7.69702968886664
19813.195956543957,7.660678550410445
20406.173312131654,7.624047089054412
21016.897534252694,7.5871081484027485
21645.89975831851,7.54983266912285
22293.727015776418,7.512189515319632
22960.942709852407,7.474145180866961
23648.127105532494,7.435663476401285
24355.87783420829,7.396705169494499
25084.81041342577,7.357227568135931
25835.55878218952,7.317184034813975
26608.775852287356,7.276523419132849
27405.13407611564,7.235189387924024
28225.326031498433,7.193119631168627
29070.06502400966,7.150244914034754
29940.08570732129,7.1064879371801934
30836.144722118068,7.061761956189505
31759.021354133645,7.015969095666002
32709.518211880983,6.96899827240289
33688.46192466562,6.920722612678259
34696.70386148991,6.870996207153345
35735.1208714726,6.819649987136296
36804.616046428084,6.76648641863116
37906.1195062686,6.711272580334419
39040.589207911784,6.653730993231209
40209.01177839804,6.5935272595145875
41412.4033729415,6.530253071332409
42651.81055866144,6.463402327221146
43928.31122476165,6.392336684221727
45243.015519950786,6.3162343570461505
46597.06681791774,6.234011264383404
47991.6427117026,6.144194289671033
49427.956037826836,6.044706628073495
50907.255931074746,5.932479496827916
52430.828910842436,5.802686987173264
53999.99999999999,5.647052016942201


==> figures/pgfplots/data/ffhq_extrap_law_l1.csv <==
n,info,mem
7.999999999999998,110014.10598144705,0.8277509882887887
8.239427241072365,109898.0703275486,0.8256763643272657
8.486020157615672,109778.66676241349,0.8235186572433503
8.739993206868473,109655.79773226439,0.8212739690925439
9.00156726443244,109529.36286752115,0.8189381918466617
9.27096981636374,109399.2589020903,0.8165069953011928
9.548435157013383,109265.37959037728,0.8139758143490725
9.834204592788646,109127.61562196015,0.8113398356085995
10.128526652012718,108985.85453386132,0.8085939833980466
10.431657301065137,108839.98062035271,0.8057329050556761
10.74386016699094,108689.87484022854,0.8027509556116422
11.065406766772183,108535.41472147804,0.7996421818279015
11.396576743461157,108376.47426328875,0.7964003056341729
11.737658109380702,108212.9238353103,0.7930187070025606
12.08894749660317,108044.63007410605,0.7894904063211505
12.45075041492572,107871.45577671945,0.7858080463482808
12.823381517566505,107693.25979127937,0.7819638738548663
13.20716487481267,107509.89690456851,0.7779497210928621
13.602434255858205,107321.21772647604,0.7737569872644364
14.009533419076751,107127.06857125546,0.769376620209674
14.428816410981835,106927.29133550628,0.7647990985815383
14.860647874134466,106721.7233727973,0.7600144148366071
15.30540336426596,106510.19736484817,0.7550120594399002
15.763469676891699,106292.54118918329,0.7497810067631954
16.23524518369996,106068.57778317314,0.7443097032500962
16.721140179008298,105838.1250043745,0.7385860585289329
17.22157723658883,105600.99548708227,0.7325974402779432
17.73699157717272,105356.99649500336,0.72633067378719
18.267831446953505,105105.9297699661,0.7197720473195927
18.81455850741839,104847.5913765776,0.712907324549789
19.377648236846618,104581.77154267364,0.7057217655527713
19.95759034382399,104308.25449563257,0.6982001580335204
20.554889193133278,104026.81829428581,0.6903268607095737
21.17006424439079,103737.23465642566,0.6820858610085437
21.803650503810694,103439.26878180404,0.6734608494910875
22.45619898948989,103132.67917053394,0.6644353136622255
23.128277210618084,102817.21743681298,0.6549926540758921
23.820469661029993,102492.62811840513,0.6451163258702813
24.533378327528535,102158.6484804623,0.6347900089882111
25.267623213421636,101815.00831227582,0.6239978104345698
26.02384287772733,101461.42972489374,0.6127245022199544
26.802694990516716,101097.62693897651,0.6009557979274454
27.60485690487715,100723.30606878697,0.5886786710222919
28.43102624599369,100338.16490105339,0.5758817172459251
29.281921517860464,99941.89266873637,0.5625555626169287
30.158282728150336,99534.16982037928,0.5486933173666538
31.060872031785518,99114.66784621196,0.5342910765858156
31.990474393769546,98683.04885943739,0.5193484537655095
32.9478982718566,98238.96548929148,0.5038691601770858
33.933976319652054,97782.06061846513,0.4878616049600152
34.94956611075572,97311.96710876882,0.47133950776567357
35.99555088457753,96828.30753948863,0.4543225077320372
37.07284031447433,96330.69394344915,0.4368367467418989
38.1823712988757,95818.72755147063,0.4189154012754383
39.32510877608701,95291.99979549735,0.40059917577630966
40.50204656347817,94750.08902812976,0.3819365303487776
41.71420822178793,94192.5613948642,0.3629839029436147
42.962647945295544,93618.97198351444,0.34380574969921096
44.24845147863375,93028.86367344917,0.32447428027134956
45.57273706104045,92421.76685543005,0.3050689670729433
46.93665639887063,91797.19919854871,0.2856757758833124
48.34139566721351,91154.66564631813,0.26638611028664727
49.788176541487104,90493.68028628585,0.2472960817279647
51.278257259906106,89813.7129117751,0.22850330286797277
52.81293371774842,89114.21223562385,0.2101058193619988
54.393540594370684,88394.62708697932,0.1922006494826265
56.0214525139542,87654.39226634373,0.174881227869526
57.698085240989506,86892.9284081366,0.15823524219555674
59.42489691154057,86109.64256957915,0.14234256034164777
61.203389301358044,85303.93307193845,0.1272734019046144
63.03510913194584,84475.50564564338,0.11309181691321811
64.92164941571554,83623.48082145059,0.09983870572473535
66.86465084139952,82747.11459234844,0.08754495216310555
68.86580320092742,81845.73212604139,0.0762290331960616
70.92684685900628,80918.64719098728,0.06589557944019449
73.04957426668307,79965.16381661259,0.056535843704919105
75.23583152020589,78984.58645642656,0.048128637792764405
77.4875199665394,77976.69136109733,0.04064473420572071
79.80659785693048,76942.9733297094,0.03405330250678667
82.19508204996261,75880.06938172619,0.0282835241443109
84.65504976557999,74787.12961344625,0.023278847441295054
87.18864039160704,73663.35206489655,0.018978743529285646
89.79805734433371,72507.94965864037,0.015320095990029432
92.48556998478526,71320.17072299814,0.012238799431764515
95.25351559234302,70099.41756826232,0.009671366672544287
98.10430139743276,68854.66785402248,0.007570111926247475
101.0404066750477,67582.90058186933,0.005863586077592674
104.06438490092734,66276.0569812876,0.004484951660169971
107.17886597226752,64933.10493966068,0.003384807513866049
110.38655849489308,63553.17391958709,0.0025183615122946874
113.69025213888133,62135.53173327045,0.001845477309637611
117.09282006468565,60679.7648190528,0.0013307333105793194
120.59722142186955,59192.95888665002,0.0009448484593906844
124.20650392262343,57724.08317304781,0.0006677337320562628
127.9238064923031,56217.88036659438,0.0004633103371447767
131.75236199929407,54671.89863379234,0.00031503458854570095
135.69550006657647,53085.00707189347,0.00020955708852141207
139.75664996743586,51456.51724015747,0.00013611267563623313
143.93934360783823,49786.35470912666,8.616030230032781e-05
148.24721859806232,48076.56914000598,5.306859553342534e-05
152.68402141626063,46445.28939539293,3.286914609740804e-05
157.25361066670175,44833.89296512875,2.0128896054289237e-05
161.95996043552623,43184.26418500911,1.195483110245127e-05
166.80716374693475,41494.09412057853,6.860469849520013e-06
171.79943612281423,39762.47065122547,3.789626037867439e-06
176.94111924889836,37989.55499806337,2.0067932787871286e-06
182.2366847506508,36177.887955565784,1.014808608031723e-06
187.69073808215376,34438.52859719679,5.098061632268948e-07
193.3080225313846,32907.66894605864,2.6985963749795295e-07
199.09342334536507,31350.050066627617,1.3681262524325257e-07
205.05197197876916,29759.39484498252,6.589392619253373e-08
211.18885046968487,28133.81978252521,2.992142368914077e-08
217.5093959463351,26473.208685502123,1.2702811098812788e-08
224.0191052686785,24779.90309661756,4.997086132476273e-09
230.72363980892587,23068.370879792947,1.8148313264904788e-09
237.62883037512916,21801.174885893382,8.140880035291869e-10
244.7406822821256,20553.14407227946,3.519463426885408e-10
252.06538057424794,19286.319989453754,1.4200804753770454e-10
259.60929540434137,17996.915811489205,5.274271152972314e-11
267.37898757376655,16683.920127091762,1.7757954081976752e-11
275.38121423820536,15348.602091304767,5.325443828221286e-12
283.6229347842319,13998.155313849096,1.398507638277489e-12
292.11131688176135,12960.72135438701,4.542385766404826e-13
300.8537427176382,12134.681777165924,1.7271371862574808e-13
309.8578154157858,11305.726443294518,6.075354901699656e-14
319.13136564949997,10467.777294362802,1.9341793916887e-14
328.6824584516394,9618.81486079463,5.448384930099093e-15
338.5194002286341,8758.78916998346,1.3218171165621968e-15
348.65074598441095,7890.630969347444,2.6770270052690307e-16
359.08530676051987,7126.570662502938,5.517342692466711e-17
369.8321572989317,6675.048724106092,1.9746685807255385e-17
380.9006439341721,6232.1441686303015,6.643323185025039e-18
392.30039272165305,5789.765528641029,2.035730797328296e-18
404.0413178092722,5345.454105722685,5.540454995324572e-19
416.13363005956165,4898.371000786119,1.301485330810419e-19
428.58784592988513,4449.073671185038,2.5503321578330774e-20
441.41479661840293,4002.68301088316,4.0538244309067045e-21
454.6256374837611,3760.801458766742,1.3343731413924297e-21
468.2318577466992,3560.2393723164105,4.930596646999513e-22
482.24529048200867,3363.881539455203,1.7240181079350614e-22
496.67812290954004,3169.562991363814,5.588945835484512e-23
511.5429069931944,2976.371824345313,1.6488323144967832e-23
526.8525703571345,2784.041650760921,4.339759114094932e-24
542.6204275286955,2593.265921148491,1.0003033673584395e-24
558.8601915177836,2447.65475067159,2.9025465466116114e-25
575.5859857428185,2360.980828948217,1.3124198293652457e-25
592.812356313609,2278.3766180176026,5.884567212969899e-26
610.5542846818302,2198.2963910879043,2.5774553862717188e-26
628.8272006701158,2120.121798844341,1.093657308799752e-26
647.6469958910792,2043.5378878341085,4.465690256523378e-27
667.0300375679554,1968.4620919938188,1.7456925392257977e-27
686.9931827688661,1895.5308112562757,6.557955695789154e-28
707.5537930671006,1850.8507413466216,3.4698614947200295e-28
728.729749640144,1810.552549443174,1.9026898295326756e-28
750.5394688206063,1772.074333850646,1.0446563405366335e-28
773.0019181125613,1735.0934827308563,5.720231931755985e-29
796.1366326872275,1699.428052559948,3.1167011405656136e-29
819.9637323723462,1664.963141309498,1.6871809347722542e-29
844.5039391500104,1631.6542507127256,9.07020787688024e-30
869.7785951781899,1601.671907218157,5.058364051213284e-30
895.8096813516028,1576.6460292838774,3.045530958919863e-30
922.6198364180945,1552.769626721733,1.842853896700702e-30
950.2323766671226,1529.8892951389334,1.118359465146158e-30
978.6713162075039,1507.9196989357733,6.800416921661005e-31
1007.9613878520306,1486.797330985454,4.140937459066837e-31
1038.1280646271416,1466.4720269689492,2.524080367001432e-31
1069.1975819263262,1446.9106346913945,1.540033303958279e-31
1101.19696032656,1428.649022808423,9.548388639274893e-32
1134.1540290875914,1411.376879090785,5.97905254375387e-32
1168.0974503545358,1394.7725029411572,3.752946936555271e-32
1203.0567440847929,1378.7948657358002,2.36040087301115e-32
1239.062313721009,1363.4106339816976,1.4872033063028213e-32
1276.145472632378,1348.5903606105048,9.385297147718829e-33
1314.3384713472988,1334.307512095223,5.9313969797242084e-33
1353.6745256010436,1320.5390416316955,3.753743261178043e-33
1394.1878452228696,1307.3300956362136,2.384270627403151e-33
1435.91366388766,1294.6056377930547,1.5172252067745147e-33
1478.8882697580027,1282.3313763247102,9.667270651101846e-34
1523.149037043309,1270.4875099107917,6.1669337271493165e-34
1568.7344585034734,1259.055735954621,3.93827847925065e-34
1615.6841789253042,1248.0189021110496,2.5175582927971736e-34
1664.0390296008466,1237.3608625052143,1.610852944202106e-34
1713.8410638376058,1227.0664462005325,1.0315887382157938e-34
1765.1335935315026,1217.1253995449617,6.612806726328598e-35
1817.9612268344283,1207.5206722384562,4.242349634508054e-35
1872.3699069491136,1198.2383753396964,2.723492863814598e-35
1928.406952085083,1189.266063760674,1.7495215533826382e-35
1986.1210966103968,1180.5919142556943,1.1245043995883117e-35
2045.562533435029,1172.204670662347,7.231499920284224e-36
2106.782957662695,1164.0936042946064,4.652628693448661e-36
2169.8356115491283,1156.248481373243,2.99467285224704e-36
2234.775330805852,1148.659649448945,1.928249603443455e-36
2301.658592289781,1141.3177216075394,1.2419907980542876e-36
2370.5435631200844,1134.2136982349245,8.001895926556016e-37
2441.4901512650476,1127.339033608501,5.156642784244094e-37
2514.560057642892,1120.685548069133,3.323697342684243e-37
2589.8168297819193,1114.2454073202332,2.142580503468391e-37
2667.325917086599,1108.0111037875033,1.3813233523966832e-37
2747.1547277577083,1101.9754394108106,8.905895531996419e-38
2829.3726874159515,1096.131510286178,5.742031977740708e-38
2914.0512994801416,1090.4726931205123,3.7020420370444786e-38
3001.2642073523716,1084.9926232670289,2.386638788813835e-38
3091.0872584643257,1079.68519081554,1.5384511720286848e-38
3183.5985702403345,1074.5445252954055,9.915497865626978e-39
3278.8785980346574,1069.5649841634508,6.389417181636871e-39
3377.0102051019926,1064.7411420323383,4.116290160034159e-39
3478.0787346620873,1060.0677805471817,2.6511285226336713e-39
3582.1720841211654,1055.5398788580403,1.7069374712721274e-39
3689.3807815146142,1051.1526046558447,1.0986220611924635e-39
3799.798064237548,1046.9013056971967,7.0681309346494944e-40
3913.519960131607,1042.7815017621238,4.545356288992871e-40
4030.6453709986026,1038.7888771774938,2.9215925238352476e-40
4151.276158613517,1034.9192736488706,1.876898430757159e-40
4275.51723331181,1031.1686835024607,1.205069445513544e-40
4403.476645227954,1027.5332432846535,7.732394534121041e-41
4535.265678264647,1024.0092276954545,4.958229917641157e-41
4670.998946874287,1020.5930438342274,3.177091774912583e-41
4810.794495737044,1017.2812257378566,2.0342419094608397e-41
4954.773902422093,1014.070429193149,1.3014395848944171e-41
5103.062383121381,1010.9574268057239,8.319023450427499e-42
5255.788901547749,1007.9391033112969,5.3128238322001836e-42
5413.0862810922945,1005.0124511133222,3.389693617871012e-42
5575.0913203383625,1002.1745660342035,2.1604989183702967e-42
5741.944912032754,999.4226432674826,1.3755683920517527e-42
5913.792165617446,996.7539735193759,8.748227917142571e-43
6090.7825334285935,994.1659393288393,5.557023531473729e-43
6273.069940672405,991.6560115561117,3.5255127961953184e-43
6460.812919291057,989.2217460303407,2.2337423013782924e-43
6654.17474583488,986.86078034755,1.4133392931238427e-43
6853.323583460965,984.5708308107629,8.92962624156752e-44
7058.4326281814865,982.3496895046558,5.633307482325896e-44
7269.680259489073,980.1952214975847,3.548180345610493e-44
7487.25019549004,978.1053621643038,2.2311435040516417e-44
7711.331652680633,976.0781146230994,1.4005389174703408e-44
7942.119510505054,974.1115472814728,8.775535663832561e-45
8179.814480838448,972.2037914848461,5.488154745411595e-45
8424.62328254232,970.3530392631194,3.4254313565275094e-45
8676.758821243964,968.5575411702102,2.1335396280702705e-45
8936.440374496564,966.8156042119946,1.3259930822327663e-45
9203.893782480729,965.1255898583473,8.222305725702258e-46
9479.35164441354,963.485912135221,5.086423739682647e-46
9763.053520835638,961.8950357929409,3.1387059268250054e-46
10055.246141952583,960.3514745471189,1.931782589304398e-46
10356.183622211476,958.8537893887693,1.1857232486543744e-46
10666.127681299597,957.4005869604343,7.257235869130412e-47
10985.347871756996,955.9905179952715,4.428580375035539e-47
11314.121813401372,954.622275816241,2.694032393308668e-47
11652.735434768778,953.294594892685,1.6335126171063267e-47
12001.483221780396,952.0062494517208,9.870895400678458e-48
12360.668473851298,950.7560521420332,5.943390617123227e-48
12730.603567664353,949.5428527477479,3.5651761061762364e-48
13111.610228838323,948.3655369502171,2.1301869929964388e-48
13504.019811726701,947.2230251356405,1.2675377952454599e-48
13908.173587590245,946.1142712465567,7.509689507887355e-49
14324.423041394288,945.0382616753477,4.429012839792475e-49
14753.130177488576,943.9940141979775,2.5996564222341202e-49
15194.667834435779,942.98057694629,1.5182483839124158e-49
15649.420009262034,941.997027417258,8.820118997827392e-50
16117.782191412078,941.0424715176696,5.095539316389167e-50
16600.161706698975,940.1160426428006,2.9265846855135867e-50
17096.978071547714,939.2169007876917,1.6705112494891826e-50
17608.6633578409,938.3442316897223,9.47343288754465e-51
18135.662568683394,937.4972460012287,5.3355171854134393e-51
18678.43402541331,936.6751784909718,2.9832278901534775e-51
19237.4497661954,935.8772872733175,1.6552119124210653e-51
19813.195956543957,935.1028530640499,9.109196116327996e-52
20406.173312131654,934.3511784617737,4.969946765735448e-52
21016.897534252694,933.6215872539243,2.686808923245673e-52
21645.89975831851,932.9134237464364,1.4384124784344342e-52
22293.727015776418,932.2260521161711,7.621101860627635e-53
22960.942709852407,931.5588557852398,3.9933825094363085e-53
23648.127105532494,930.9112368163967,2.0678833415527726e-53
24355.87783420829,930.2826153287161,1.0573400606940824e-53
25084.81041342577,929.6724289327948,5.333503791802148e-54
25835.55878218952,929.0801321847587,2.651458262866472e-54
26608.775852287356,928.5051960583855,1.297626469367341e-54
27405.13407611564,927.947107434674,6.244135614948788e-55
28225.326031498433,927.4053686082309,2.950231343875513e-55
29070.06502400966,926.879496809862,1.3665730379716503e-55
29940.08570732129,926.3690237447895,6.195141274619783e-56
30836.144722118068,925.873495145933,2.7432281094574985e-56
31759.021354133645,925.3924703417124,1.1838595220312449e-56
32709.518211880983,924.92552183787,4.9666512201331e-57
33688.46192466562,924.4722349128057,2.019692130632161e-57
34696.70386148991,924.0322072259555,7.934104829469766e-58
35735.1208714726,923.6050484387596,2.9991032676237856e-58
36804.616046428084,923.1903798477753,1.0858108245318065e-58
37906.1195062686,922.7878340295206,3.7445426020843917e-59
39040.589207911784,922.3970544966462,1.2219740690025378e-59
40209.01177839804,922.0176953650265,3.7434254726441686e-60
41412.4033729415,921.6494210314461,1.0659748171040085e-60
42651.81055866144,921.2919058614335,2.787132936752259e-61
43928.31122476165,920.9448338869951,6.587402208528655e-62
45243.015519950786,920.6078985138895,1.3791194602369583e-62
46597.06681791774,920.2808022379928,2.4893236011834324e-63
47991.6427117026,919.9632563707247,3.732771562526955e-64
49427.956037826836,919.6549807729899,4.410161832164556e-65
50907.255931074746,919.3557035972538,3.7923430503624426e-66
52430.828910842436,919.0651610380587,2.0910620004538806e-67
53999.99999999999,918.78309708992,5.924476174762332e-69


==> figures/pgfplots/data/ffhq_extrap_law_l2.csv <==
n,info,mem
7.999999999999998,86016.05249218168,0.869777824393285
8.239427241072365,85986.66130235278,0.8692466970677679
8.486020157615672,85956.4154780659,0.8686980135170241
8.739993206868473,85925.2901922942,0.8681311325357475
9.00156726443244,85893.25989762838,0.8675453859917807
9.27096981636374,85860.29830540695,0.8669400775041659
9.548435157013383,85826.37836424352,0.8663144810466523
9.834204592788646,85791.47223793341,0.8656678394720082
10.128526652012718,85755.55128272208,0.8649993629521866
10.431657301065137,85718.58602391704,0.8643082273290682
10.74386016699094,85680.54613182417,0.8635935723701418
11.065406766772183,85641.40039698912,0.8628544999231296
11.396576743461157,85601.11670472405,0.862090071963163
11.737658109380702,85559.66200889875,0.8612993085256854
12.08894749660317,85517.00230497567,0.8604811855178319
12.45075041492572,85473.10260226636,0.8596346324005417
12.823381517566505,85427.92689538792,0.8587585297331728
13.20716487481267,85381.43813489574,0.8578517065718437
13.602434255858205,85333.59819706937,0.8569129377121719
14.009533419076751,85284.36785282727,0.8559409407664813
14.428816410981835,85233.70673574539,0.8549343730649237
14.860647874134466,85181.5733091539,0.8538918283692922
15.30540336426596,85127.92483228598,0.8528118333876286
15.763469676891699,85072.71732545129,0.8516928440769781
16.23524518369996,85015.90553420655,0.8505332417209086
16.721140179008298,84957.44289249461,0.8493313287676101
17.22157723658883,84897.28148472215,0.8480853244135722
17.73699157717272,84835.37200674656,0.8467933599170179
18.267831446953505,84771.66372574033,0.8454534736243792
18.81455850741839,84706.10443890131,0.8440636056922555
19.377648236846618,84638.64043097598,0.8426215924863948
19.95759034382399,84569.21643056201,0.8411251606383665
20.554889193133278,84497.77556515568,0.839571920739739
21.17006424439079,84424.25931490827,0.8379593606527302
21.803650503810694,84348.60746505536,0.8362848384155407
22.45619898948989,84270.75805698102,0.8345455747198481
23.128277210618084,84190.64733787876,0.8327386449373703
23.820469661029993,84108.20970896946,0.830860970671914
24.533378327528535,84023.37767223577,0.828909310813068
25.267623213421636,83936.0817756313,0.8268802520676328
26.02384287772733,83846.25055672164,0.8247701989451374
26.802694990516716,83753.81048471345,0.822575363174398
27.60485690487715,83658.68590082646,0.8202917525291485
28.43102624599369,83560.79895696203,0.8179151590423951
29.281921517860464,83460.06955262115,0.8154411465914713
30.158282728150336,83356.41527002273,0.8128650378388954
31.060872031785518,83249.75130737264,0.8101819005183035
31.990474393769546,83139.99041023222,0.8073865330600637
32.9478982718566,83027.04280093373,0.8044734495579966
33.933976319652054,82910.81610598929,0.8014368640871473
34.94956611075572,82791.21528143768,0.7982706743931278
35.99555088457753,82668.14253607338,0.7949684449865811
37.07284031447433,82541.49725249952,0.7915233896921681
38.1823712988757,82411.17590594593,0.7879283537207654
39.32510877608701,82277.07198079188,0.7841757953567565
40.50204656347817,82139.07588473163,0.7802577673801446
41.71420822178793,81997.07486051953,0.7761658983764252
42.962647945295544,81850.95289523053,0.7718913741266187
44.24845147863375,81700.59062696996,0.7674249193164725
45.57273706104045,81545.8652489649,0.7627567798587214
46.93665639887063,81386.65041096968,0.7578767061866288
48.34139566721351,81222.81611791495,0.752773937951937
49.788176541487104,81054.22862572895,0.7474371906473618
51.278257259906106,80880.75033425965,0.7418546447741834
52.81293371774842,80702.23967722309,0.7360139382906624
54.393540594370684,80518.55100910443,0.7299021632084766
56.0214525139542,80329.53448893568,0.7235058673531832
57.698085240989506,80135.0359608832,0.716811062472284
59.42489691154057,79934.89683152578,0.7098032400588962
61.203389301358044,79728.95394380721,0.7024673964676262
63.03510913194584,79517.03944756152,0.6947880691194224
64.92164941571554,79298.980666506,0.6867493858306081
66.86465084139952,79074.59996165049,0.6783351295536263
68.86580320092742,78843.71459103833,0.6695288210719338
70.92684685900628,78606.13656574149,0.6603138224444369
73.04957426668307,78361.6725020435,0.6506734642322232
75.23583152020589,78110.12347070652,0.6405911997834361
77.4875199665394,77851.28483860785,0.6300507897762946
79.80659785693048,77584.94611081677,0.6190365207959445
82.19508204996261,77310.89076695801,0.6075334611094628
84.65504976557999,77028.89609278929,0.5955277568651279
87.18864039160704,76738.73300794703,0.5830069715277142
89.79805734433371,76440.1658894521,0.5699604706198581
92.48556998478526,76132.95239106897,0.5563798528458255
95.25351559234302,75816.84327421276,0.5422594279686845
98.10430139743276,75491.58221698753,0.5275967377771225
101.0404066750477,75156.90552603109,0.5123931120888618
104.06438490092734,74812.54206261014,0.4966542664379298
107.17886597226752,74458.21299547447,0.4803909131177094
110.38655849489308,74093.6315936797,0.4636193802385436
113.69025213888133,73718.50301660807,0.446362217684846
117.09282006468565,73332.52410345731,0.4286487662836995
120.59722142186955,72935.3832801145,0.4105156672217751
124.20650392262343,72526.76151035255,0.39200732067341343
127.9238064923031,72106.32780613379,0.3731759648307708
131.75236199929407,71673.74340948592,0.3540819794095381
135.69550006657647,71228.66014865841,0.3347937148039616
139.75664996743586,70770.72018282581,0.3153871424307803
143.93934360783823,70299.55578768565,0.29594523579252036
148.24721859806232,69814.78920488461,0.27655706351986376
152.68402141626063,69316.03533481347,0.2573166921829768
157.25361066670175,68802.91807724984,0.23832226654959177
161.95996043552623,68275.00293786766,0.21967176526174043
166.80716374693475,67731.86823791533,0.20146377733000434
171.79943612281423,67173.08164965198,0.1837944662236099
176.94111924889836,66598.1996576123,0.16675536960338214
182.2366847506508,66006.7676504463,0.15043124441905115
187.69073808215376,65398.321063511525,0.1348980585488928
193.3080225313846,64772.47979924249,0.1202232796964663
199.09342334536507,64128.88399067348,0.10646208281011539
205.05197197876916,63466.81073619606,0.09364892816547646
211.18885046968487,62785.73835593199,0.08180966303523564
217.5093959463351,62085.13752728971,0.07095614847496653
224.0191052686785,61364.469844214356,0.061086449126339974
230.72363980892587,60623.19140661245,0.052185535683854395
237.62883037512916,59860.77265917217,0.04422650418021172
244.7406822821256,59078.20597180699,0.03718434679268187
252.06538057424794,58274.26592591761,0.03100160766280362
259.60929540434137,57447.46829915311,0.02561618012753918
267.37898757376655,56597.177889791674,0.02096902502490204
275.38121423820536,55722.77307953499,0.016997694742998965
283.6229347842319,54823.64768853671,0.013637936239042341
292.11131688176135,53899.24965652197,0.010825296523310143
300.8537427176382,52950.63553973377,0.008499781723522108
309.8578154157858,51987.04180634348,0.006614876510843633
319.13136564949997,50996.86674442291,0.005084990849418496
328.6824584516394,49979.119443584714,0.0038579006027144335
338.5194002286341,48933.069214666764,0.002886264352910665
348.65074598441095,47858.081924668695,0.002127400970144525
359.08530676051987,46753.677779221216,0.0015433713401290644
369.8321572989317,45619.93727176637,0.001101043191156438
380.9006439341721,44488.48404209317,0.0007792039235973772
392.30039272165305,43344.683700185706,0.0005442932277654807
404.0413178092722,42170.60366486565,0.0003727888581635791
416.13363005956165,40965.121810202465,0.00024990429050597936
428.58784592988513,39727.54633058056,0.00016366858245762004
441.41479661840293,38457.55488285402,0.00010451755394045219
454.6256374837611,37155.69154958123,6.495604031797203e-05
468.2318577466992,35860.552967009266,3.978194023378759e-05
482.24529048200867,34632.33367178391,2.4570074519252927e-05
496.67812290954004,33375.976394932855,1.4735855233977015e-05
511.5429069931944,32088.572704374114,8.54786626916503e-06
526.8525703571345,30769.065080666558,4.77749639108545e-06
542.6204275286955,29417.19922469992,2.562322145541819e-06
558.8601915177836,28033.9561339379,1.313220395325227e-06
575.5859857428185,26626.475656900002,6.420218893152641e-07
592.812356313609,25437.454372750908,3.4012050540349567e-07
610.5542846818302,24246.542545453573,1.7447338685739253e-07
628.8272006701158,23030.795268921152,8.51805147959121e-08
647.6469958910792,21788.031626762655,3.927459232486893e-08
667.0300375679554,20517.689854638214,1.6960332281808233e-08
686.9931827688661,19220.75272279529,6.797513568851096e-09
707.5537930671006,17902.70577450346,2.508787692012198e-09
728.729749640144,16814.556693363695,1.038788663762933e-09
750.5394688206063,15855.244488187725,4.539816300651739e-10
773.0019181125613,14882.87454067701,1.857264006606597e-10
796.1366326872275,13893.229594050701,7.010680671801054e-11
819.9637323723462,12885.012421403011,2.404946123582974e-11
844.5039391500104,11858.631014750212,7.366910324511048e-12
869.7785951781899,10817.730919709315,1.9776337642041783e-12
895.8096813516028,9919.054253400634,5.679869604009562e-13
922.6198364180945,9279.565740143538,2.1682754205771412e-13
950.2323766671226,8640.06361567443,7.691590974561183e-14
978.6713162075039,7993.963178537011,2.474858855765233e-14
1007.9613878520306,7339.2302353116775,7.0594213275121705e-15
1038.1280646271416,6675.503303822567,1.7375648452878284e-15
1069.1975819263262,6004.438455558371,3.5740185202013666e-16
1101.19696032656,5363.477451492809,6.502591289577167e-17
1134.1540290875914,5010.580584272593,2.3027416875726588e-17
1168.0974503545358,4667.107094957657,7.721869099020688e-18
1203.0567440847929,4324.350688755005,2.3597903194387675e-18
1239.062313721009,3980.0864443738874,6.401077239952596e-19
1276.145472632378,3633.5238623712894,1.4964992371790163e-19
1314.3384713472988,3284.966294907708,2.9108524506106955e-20
1353.6745256010436,2937.827486396532,4.561303340695354e-21
1394.1878452228696,2739.471310683603,1.3950772529537423e-21
1435.91366388766,2583.43159412169,5.079686346644196e-22
1478.8882697580027,2430.729629901913,1.7475026156796618e-22
1523.149037043309,2279.579590350696,5.557482962439933e-23
1568.7344585034734,2129.2431702878466,1.601892357340638e-23
1615.6841789253042,1979.512376156743,4.09741586640506e-24
1664.0390296008466,1831.0027592140555,9.121465944622153e-25
1713.8410638376058,1722.8763464336632,2.7238907717322867e-25
1765.1335935315026,1655.6590582013198,1.2126202883872705e-25
1817.9612268344283,1591.4434379740442,5.336193880063479e-26
1872.3699069491136,1529.1223000180644,2.2876793027393492e-26
1928.406952085083,1468.2364406269953,9.472611819230303e-27
1986.1210966103968,1408.55798296262,3.7618925574655816e-27
2045.562533435029,1350.066185254841,1.4256094090370737e-27
2106.782957662695,1296.9953765452476,5.543398513686064e-28
2169.8356115491283,1263.8882812763034,2.969278192767972e-28
2234.775330805852,1232.712305741015,1.6048817775177628e-28
2301.658592289781,1202.884481342714,8.668822794224512e-29
2370.5435631200844,1174.1877738911871,4.662997926199088e-29
2441.4901512650476,1146.4938575493134,2.492308915729165e-29
2514.560057642892,1119.7264243312452,1.321826556621663e-29
2589.8168297819193,1093.9005232729205,6.96123489958596e-30
2667.325917086599,1072.660089945837,4.012198715670996e-30
2747.1547277577083,1053.3697814160298,2.3840795546560793e-30
2829.3726874159515,1034.9240611301666,1.421531732248686e-30
2914.0512994801416,1017.2343809184106,8.493228693415562e-31
3001.2642073523716,1000.2417524891564,5.080718223106798e-31
3091.0872584643257,983.9006823311039,3.041460509587262e-31
3183.5985702403345,968.1773747732336,1.821495630296673e-31
3278.8785980346574,953.2904156758746,1.1005106898507318e-31
3377.0102051019926,939.4085683716319,6.760303442119169e-32
3478.0787346620873,926.0745760567081,4.1619452480590053e-32
3582.1720841211654,913.2509051425374,2.566550355640648e-32
3689.3807815146142,900.909186645335,1.584883716682613e-32
3799.798064237548,889.0247597199714,9.798096934119678e-33
3913.519960131607,877.5755511206548,6.06323427242185e-33
4030.6453709986026,866.5424483592437,3.7552465596118945e-33
4151.276158613517,855.9617122343251,2.3333405134456297e-33
4275.51723331181,845.7719492037916,1.4517155536890843e-33
4403.476645227954,835.9456119660139,9.038323455002011e-34
4535.265678264647,826.4664838460984,5.630352870659172e-34
4670.998946874287,817.3195896524081,3.5089012027488264e-34
4810.794495737044,808.4909140717864,2.1874837616774995e-34
4954.773902422093,799.9672896271043,1.3639867275934361e-34
5103.062383121381,791.7374318504637,8.506509337366504e-35
5255.788901547749,783.791468569698,5.306129347344845e-35
5413.0862810922945,776.1153159485428,3.3096027160617033e-35
5575.0913203383625,768.6982958795173,2.0639625145036523e-35
5741.944912032754,761.5303111271442,1.2868080764315577e-35
5913.792165617446,754.6017699804543,8.019930284473412e-36
6090.7825334285935,747.9035464714607,4.9961036095994916e-36
6273.069940672405,741.4269492941321,3.1106826571098114e-36
6460.812919291057,735.1637829309624,1.935556547691424e-36
6654.17474583488,729.1061163562213,1.2034849833359045e-36
6853.323583460965,723.2463316538565,7.476821349840536e-37
7058.4326281814865,717.5772103851626,4.640805650673431e-37
7269.680259489073,712.091851433041,2.8775830672453158e-37
7487.25019549004,706.7836523946639,1.78228813256872e-37
7711.331652680633,701.6462928968342,1.1025549155677618e-37
7942.119510505054,696.6737192640334,6.811623990377263e-38
8179.814480838448,691.8601328024107,4.202272510757784e-38
8424.62328254232,687.1999695619411,2.5885381065372894e-38
8676.758821243964,682.6878934074745,1.5918942513641837e-38
8936.440374496564,678.3187842730381,9.772694622283374e-39
9203.893782480729,674.0877266638927,5.988313903085698e-39
9479.35164441354,669.9899995738722,3.662122800238188e-39
9763.053520835638,666.0210670439072,2.23483547562717e-39
10055.246141952583,662.1765693050486,1.3607763054903835e-39
10356.183622211476,658.4523144875546,8.266059465039506e-40
10666.127681299597,654.8442707136822,5.008649707209155e-40
10985.347871756996,651.3485588017875,3.0268461991189482e-40
11314.121813401372,647.9614453163144,1.8240724330150704e-40
11652.735434768778,644.6793360152943,1.0959918731562636e-40
12001.483221780396,641.4987696702673,6.564692535079352e-41
12360.668473851298,638.4164122269881,3.9191152199424023e-41
12730.603567664353,635.429051283459,2.3315742804328815e-41
13111.610228838323,632.5335908639754,1.3820220005710075e-41
13504.019811726701,629.727046469,8.16013933956579e-42
13908.173587590245,627.0065403836371,4.7984913510483385e-42
14324.423041394288,624.3692972274903,2.809562739597765e-42
14753.130177488576,621.8126397305667,1.63755640483481e-42
15194.667834435779,619.333984721221,9.498777868849053e-43
15649.420009262034,616.9308393129952,5.481971278836257e-43
16117.782191412078,614.600797278233,3.1468755032721094e-43
16600.161706698975,612.3415355972503,1.7962396098157618e-43
17096.978071547714,610.150811172644,1.019178196469953e-43
17608.6633578409,608.0264576990721,5.746278057156898e-44
18135.662568683394,605.9663826795265,3.218196930542574e-44
18678.43402541331,603.9685645797299,1.7895963302682783e-44
19237.4497661954,602.0310501128762,9.877067850767655e-45
19813.195956543957,600.1519516474557,5.407930448838368e-45
20406.173312131654,598.3294447313926,2.935944947613422e-45
21016.897534252694,596.5617657261722,1.5795899548044377e-45
21645.89975831851,594.8472095450445,8.417179107982587e-46
22293.727015776418,593.1841274897778,4.439545382799891e-46
22960.942709852407,591.5709251807834,2.316110704801788e-46
23648.127105532494,590.0060605757618,1.1942637167741905e-46
24355.87783420829,588.4880420723214,6.081363483121482e-47
25084.81041342577,587.0154266903019,3.0553813794888155e-47
25835.55878218952,585.5868183297928,1.5130626033997e-47
26608.775852287356,584.2008661010842,7.377209965375346e-48
27405.13407611564,582.8562627230003,3.5369959872339014e-48
28225.326031498433,581.551742986288,1.6652750995336636e-48
29070.06502400966,580.2860822789168,7.687352798377319e-49
29940.08570732129,579.0580951703347,3.4733947582022715e-49
30836.144722118068,577.8666340518872,1.5330888479322845e-49
31759.021354133645,576.7105878307694,6.595537458358414e-50
32709.518211880983,575.5888806750233,2.758666041801225e-50
33688.46192466562,574.5004708072371,1.1185248626256549e-50
34696.70386148991,573.4443493447211,4.381489065300056e-51
35735.1208714726,572.4195391840683,1.6516411087275534e-51
36804.616046428084,571.4250939281071,5.96368756374849e-52
37906.1195062686,570.4600968533692,2.0513077351295026e-52
39040.589207911784,569.5236599162907,6.67727333968185e-53
40209.01177839804,568.6149227964563,2.0405358775263286e-53
41412.4033729415,567.7330519752867,5.796844044468706e-54
42651.81055866144,566.877239848647,1.5121774469495523e-54
43928.31122476165,566.0467038719381,3.566066896487192e-55
45243.015519950786,565.2406857362951,7.449658088883916e-56
46597.06681791774,564.4584505745962,1.3418469815962542e-56
47991.6427117026,563.69928619604,2.008017118652846e-57
49427.956037826836,562.9625023481182,2.3677248673044237e-58
50907.255931074746,562.247430004857,2.032125775976776e-59
52430.828910842436,561.5534206802696,1.1184096600220903e-60
53999.99999999999,560.8798457659966,3.1629986613300866e-62


==> figures/pgfplots/data/ffhq_extrap_law_l4.csv <==
n,info,mem
7.999999999999998,65325.578237823356,0.8818107385068189
8.239427241072365,65318.7422711482,0.8816610432595856
8.486020157615672,65311.7072868652,0.8815068020102541
8.739993206868473,65304.4674944573,0.8813478711944083
9.00156726443244,65297.01693500854,0.8811841023878004
9.27096981636374,65289.349476307405,0.881015342123043
9.548435157013383,65281.45880780766,0.8808414316983476
9.834204592788646,65273.33843544262,0.8806622069779158
10.128526652012718,65264.981676288444,0.8804774981835551
10.431657301065137,65256.38165307219,0.8802871296770799
10.74386016699094,65247.53128852007,0.8800909197330243
11.065406766772183,65238.42329954115,0.8798886803011672
11.396576743461157,65229.05019124178,0.879680216758345
11.737658109380702,65219.4042507658,0.8794653276489934
12.08894749660317,65209.47754095553,0.8792438044138303
12.45075041492572,65199.26189382801,0.8790154311060496
12.823381517566505,65188.748903861444,0.8787799840943685
13.20716487481267,65177.92992108618,0.8785372317522273
13.602434255858205,65166.79604397444,0.8782869341323968
14.009533419076751,65155.33811212297,0.8780288426262043
14.428816410981835,65143.54669872257,0.8777626996065481
14.860647874134466,65131.41210280842,0.87748823805381
15.30540336426596,65118.92434128435,0.8772051811637289
15.763469676891699,65106.073140715045,0.8769132419362375
16.23524518369996,65092.84792887897,0.8766121227442054
16.721140179008298,65079.23782607506,0.876301514880963
17.22157723658883,65065.231636176235,0.8759810980854159
17.73699157717272,65050.817837421964,0.8756505400434793
18.267831446953505,65035.9845729426,0.8753094958644905
18.81455850741839,65020.719641007214,0.8749576075311608
19.377648236846618,65005.01048498741,0.87459450332156
19.95759034382399,64988.84418302806,0.8742197972014951
20.554889193133278,64972.20743741714,0.8738330881855859
21.17006424439079,64955.08656364525,0.8734339596651907
21.803650503810694,64937.46747914596,0.8730219787012432
22.45619898948989,64919.33569170767,0.8725966952799251
23.128277210618084,64900.67628754731,0.8721576415289761
23.820469661029993,64881.473919035736,0.8717043308922785
24.533378327528535,64861.71279206507,0.8712362572602362
25.267623213421636,64841.37665304689,0.8707528940532633
26.02384287772733,64820.44877553092,0.8702536932555628
26.802694990516716,64798.91194643273,0.8697380843961622
27.60485690487715,64776.748451859174,0.8692054734739875
28.43102624599369,64753.94006251955,0.8686552418235449
29.281921517860464,64730.46801871046,0.8680867449175489
30.158282728150336,64706.31301486172,0.867499311102595
31.060872031785518,64681.45518363029,0.8668922402637192
31.990474393769546,64655.87407952929,0.8662648024134142
32.9478982718566,64629.54866207786,0.865616236200366
33.933976319652054,64602.457278458256,0.8649457473328794
34.94956611075572,64574.57764566525,0.86425250691161
35.99555088457753,64545.886832133045,0.8635356496658723
37.07284031447433,64516.36123882434,0.8627942720874193
38.1823712988757,64485.97657976535,0.8620274304551643
39.32510877608701,64454.7078620109,0.8612341387439187
40.50204656347817,64422.529365022216,0.8604133664097241
41.71420822178793,64389.41461944044,0.8595640360439036
42.962647945295544,64355.336385237686,0.8586850208874206
44.24845147863375,64320.266629227604,0.8577751421966032
45.57273706104045,64284.17650191591,0.856833166450692
46.93665639887063,64247.03631367185,0.8558578023910843
48.34139566721351,64208.81551020025,0.8548476978814824
49.788176541487104,64169.48264729321,0.8538014365774779
51.278257259906106,64129.00536484051,0.8527175343934
52.81293371774842,64087.35036007617,0.8515944357534924
54.393540594370684,64044.483360038954,0.8504305096137139
56.0214525139542,64000.36909322322,0.8492240452396415
57.698085240989506,63954.9712603958,0.8479732477250989
59.42489691154057,63908.25250455467,0.8466762332352868
61.203389301358044,63860.17438000328,0.8453310239572782
63.03510913194584,63810.69732051447,0.8439355427398413
64.92164941571554,63759.78060655692,0.8424876074036418
66.86465084139952,63707.38233155574,0.8409849247019475
68.86580320092742,63653.45936715904,0.839425083911078
70.92684685900628,63597.96732748015,0.8378055500289493
73.04957426668307,63540.86053228528,0.8361236565592617
75.23583152020589,63482.09196909499,0.834376597858121
77.4875199665394,63421.61325416692,0.8325614210192449
79.80659785693048,63359.374592326494,0.8306750172734054
82.19508204996261,63295.324735610935,0.8287141128774301
84.65504976557999,63229.41094069106,0.8266752594680049
87.18864039160704,63161.57892503442,0.8245548238557373
89.79805734433371,63091.77282177199,0.8223489772355259
92.48556998478526,63019.935133229286,0.8200536837903232
95.25351559234302,62946.00668308242,0.81766468866704
98.10430139743276,62869.92656709723,0.8151775053056188
101.0404066750477,62791.63210240947,0.8125874021055325
104.06438490092734,62711.0587753021,0.8098893884181441
107.17886597226752,62628.14018743445,0.8070781998588327
110.38655849489308,62542.80800047709,0.8041482829397395
113.69025213888133,62454.99187910436,0.8010937790327103
117.09282006468565,62364.61943229548,0.7979085076828678
120.59722142186955,62271.616152893286,0.7945859493065972
124.20650392262343,62175.90535536857,0.7911192273240872
127.9238064923031,62077.408111736266,0.787501089796392
131.75236199929407,61976.043185567985,0.7837238906609371
135.69550006657647,61871.72696404409,0.7797795706881369
139.75664996743586,61764.37338798673,0.7756596383161599
143.93934360783823,61653.89387981343,0.7713551505617071
148.24721859806232,61540.1972693496,0.7668566942530165
152.68402141626063,61423.18971743549,0.7621543678882351
157.25361066670175,61302.77463726325,0.7572377644891451
161.95996043552623,61178.85261337577,0.7520959558981061
166.80716374693475,61051.32131825867,0.7467174790566877
171.79943612281423,60920.07542645461,0.7410903249090482
176.94111924889836,60785.00652612678,0.7352019306932834
182.2366847506508,60646.00302799727,0.7290391765211713
187.69073808215376,60502.95007158401,0.7225883873022455
193.3080225313846,60355.729428666564,0.7158353412433783
199.09342334536507,60204.219403858784,0.7087652863475575
205.05197197876916,60048.29473227964,0.701362966555497
211.18885046968487,59887.82647418558,0.6936126594016131
217.5093959463351,59722.68190648581,0.6854982273085775
224.0191052686785,59552.72441106426,0.677003184907319
230.72363980892587,59377.81335981698,0.6681107850368985
237.62883037512916,59197.80399631668,0.6588041263433856
244.7406822821256,59012.5473140268,0.6490662856448474
252.06538057424794,58821.88993183989,0.6388804784878402
259.60929540434137,58625.67396242212,0.6282302511907264
267.37898757376655,58423.736881843724,0.6170997084257858
275.38121423820536,58215.91139250747,0.6054737794602857
283.6229347842319,58002.02528252905,0.5933385265278582
292.11131688176135,57781.90128125307,0.5806814981647878
300.8537427176382,57555.35691071714,0.567492129609766
309.8578154157858,57322.20433314083,0.5537621912879335
319.13136564949997,57082.250214775944,0.5394862861002943
328.6824584516394,56835.29552826439,0.5246623884068002
338.5194002286341,56581.13536831441,0.5092924240168241
348.65074598441095,56319.55884157345,0.49338288687463216
359.08530676051987,56050.348866365624,0.47694547073428845
369.8321572989317,55773.28199373225,0.45999770645348
380.9006439341721,55488.12822509693,0.4425635828258683
392.30039272165305,55194.65082940183,0.42467412568450874
404.0413178092722,54892.6065140877,0.4063679264906837
416.13363005956165,54581.74504273053,0.3876915302249941
428.58784592988513,54261.807381367806,0.3686995924954929
441.41479661840293,53932.52783911915,0.34945509431184096
454.6256374837611,53593.63300321885,0.33002914054165117
468.2318577466992,53244.84152430827,0.3105005529132097
482.24529048200867,52885.86392470488,0.2909551785440004
496.67812290954004,52516.402481211226,0.2714848981808853
511.5429069931944,52136.158624013624,0.252186698763995
526.8525703571345,51744.82353094251,0.23316055076622333
542.6204275286955,51342.05905193305,0.21450669907057052
558.8601915177836,50927.53119836462,0.19632527425382015
575.5859857428185,50500.89682614527,0.17871340023625445
592.812356313609,50061.803390573776,0.16176292770070536
610.5542846818302,49609.88909796846,0.14555823030485796
628.8272006701158,49144.78455300074,0.13017419565925403
647.6469958910792,48666.25594953907,0.11567853344055308
667.0300375679554,48173.861168454125,0.10211932912943371
686.9931827688661,47667.101087838346,0.08953030956592681
707.5537930671006,47145.55865478158,0.0779337765850041
728.729749640144,46608.80873611894,0.06733763034352476
750.5394688206063,46056.41848357847,0.05773573486847604
773.0019181125613,45487.95217714744,0.04910878925196767
796.1366326872275,44903.06016783186,0.04142655723225962
819.9637323723462,44302.9411699172,0.03466375694013031
844.5039391500104,43685.44970669999,0.028746482017107385
869.7785951781899,43050.03821074492,0.02361718494440343
895.8096813516028,42396.19809621046,0.01921403508700321
922.6198364180945,41723.42759033071,0.015472235507092534
950.2323766671226,41031.24281951954,0.012325717796955961
978.6713162075039,40319.24550241991,0.009708850992750331
1007.9613878520306,39592.546452712166,0.007571736586748103
1038.1280646271416,38849.51710852699,0.005840924952681487
1069.1975819263262,38085.3047729627,0.004446993891789163
1101.19696032656,37299.248134397596,0.0033386486997069435
1134.1540290875914,36490.78024397293,0.0024693872674503674
1168.0974503545358,35659.418561961655,0.0017975713474284861
1203.0567440847929,34804.89310694024,0.0012865078990035536
1239.062313721009,33935.37695987259,0.0009073152110553518
1276.145472632378,33071.63338583814,0.0006354807032229761
1314.3384713472988,32184.710742593667,0.0004364432814316641
1353.6745256010436,31273.311197547388,0.00029335172811720213
1394.1878452228696,30336.733666587857,0.0001925971870139446
1435.91366388766,29374.546369807485,0.00012325959117733137
1478.8882697580027,28386.77662931029,7.673323141187897e-05
1523.149037043309,27375.874048518304,4.6410997040041326e-05
1568.7344585034734,26435.6254299376,2.8576411140498022e-05
1615.6841789253042,25479.469883340375,1.7133346710238217e-05
1664.0390296008466,24498.913003545924,9.930814286158221e-06
1713.8410638376058,23492.81803682039,5.542040081210537e-06
1765.1335935315026,22460.75360495552,2.964947930123976e-06
1817.9612268344283,21403.120113745645,1.5137075312079658e-06
1872.3699069491136,20323.292707252273,7.349698847641296e-07
1928.406952085083,19376.713541319506,3.77406406560806e-07
1986.1210966103968,18462.49846508069,1.9191467587003955e-07
2045.562533435029,17528.500879210686,9.272038977598341e-08
2106.782957662695,16572.61379792671,4.220286758309039e-08
2169.8356115491283,15594.204978247462,1.7934701776319125e-08
2234.775330805852,14593.883088088127,7.0453721992425655e-09
2301.658592289781,13575.752795267355,2.535881299413228e-09
2370.5435631200844,12734.211337525277,1.0241681280011014e-09
2441.4901512650476,11991.504613983272,4.361458774810352e-10
2514.560057642892,11237.508750973251,1.7292133570562248e-10
2589.8168297819193,10468.916069155606,6.281767011182101e-11
2667.325917086599,9684.727517823416,2.0553925883156426e-11
2747.1547277577083,8885.429305140702,5.937739795583693e-12
2829.3726874159515,8074.979102357123,1.4840147845968095e-12
2914.0512994801416,7444.056187764106,4.530072282895306e-13
3001.2642073523716,6946.821463291394,1.6433426580454853e-13
3091.0872584643257,6446.791153187957,5.45870809499708e-14
3183.5985702403345,5940.165809209487,1.6183018761155065e-14
3278.8785980346574,5425.72274578971,4.166524534125566e-15
3377.0102051019926,4903.621655458578,9.012473809747563e-16
3478.0787346620873,4376.832200421036,1.578809763369166e-16
3582.1720841211654,3994.723728224104,3.818209993981765e-17
3689.3807815146142,3723.1955251912113,1.2621073908279614e-17
3799.798064237548,3453.6519809055917,3.8170898243953514e-18
3913.519960131607,3183.031870095766,1.0230676888107841e-18
4030.6453709986026,2910.2681888662596,2.3521695040679914e-19
4151.276158613517,2635.2664640767944,4.460381837654061e-20
4275.51723331181,2359.7600359409034,6.683244778342815e-21
4403.476645227954,2176.8691148898115,1.6086432630568595e-21
4535.265678264647,2052.505307640649,5.56617933472786e-22
4670.998946874287,1931.0023884707539,1.8098217180209917e-22
4810.794495737044,1810.6359895734035,5.382474960473397e-23
4954.773902422093,1690.739399213854,1.429341768389185e-23
5103.062383121381,1571.1529839601249,3.3022411510175544e-24
5255.788901547749,1452.6773068040584,6.49600529306337e-25
5413.0862810922945,1380.40396050759,2.169665529961476e-25
5575.0913203383625,1327.2992752610185,9.125306889848514e-26
5741.944912032754,1276.2227696123434,3.753015888985501e-26
5913.792165617446,1226.4794812985415,1.4883335565283617e-26
6090.7825334285935,1177.7589989000212,5.635104970602973e-27
6273.069940672405,1129.9455294563072,2.0204781448610654e-27
6460.812919291057,1083.3558389066511,6.862929247283691e-28
6654.17474583488,1054.274397198914,3.3399050943653277e-28
6853.323583460965,1028.624750929812,1.7116823609963e-28
7058.4326281814865,1004.1417442653424,8.756817716656536e-29
7269.680259489073,980.6090953172707,4.450128339228151e-29
7487.25019549004,957.907928077127,2.239848770383722e-29
7711.331652680633,935.9753178079768,1.114624661561744e-29
7942.119510505054,915.405265099504,5.5976991183610546e-30
8179.814480838448,898.902658796671,3.1375302428418157e-30
8424.62328254232,883.214538554909,1.7669785319068928e-30
8676.758821243964,868.206561240268,9.963607511918405e-31
8936.440374496564,853.8146006798859,5.617644508139859e-31
9203.893782480729,839.9928956006888,3.1642073696815074e-31
9479.35164441354,826.7087677530671,1.779654610810302e-31
9763.053520835638,814.2093502698925,1.0118333848654182e-31
10055.246141952583,802.5144789612319,5.835399439049204e-32
10356.183622211476,791.2912722823975,3.36672784525851e-32
10666.127681299597,780.5076115469418,1.9419239775407097e-32
10985.347871756996,770.1383418633385,1.1193128998987692e-32
11314.121813401372,760.1616306798171,6.44477786840828e-33
11652.735434768778,750.5588901385321,3.705836574088164e-33
12001.483221780396,741.3630015846253,2.1340696259995877e-33
12360.668473851298,732.5142221112271,1.2275023989560517e-33
12730.603567664353,723.9895954987459,7.047271051766462e-34
13111.610228838323,715.7739607918325,4.037093419830293e-34
13504.019811726701,707.8533606469402,2.306936966585947e-34
13908.173587590245,700.2148048653422,1.3145982810924917e-34
14324.423041394288,692.8478308584806,7.469113868323047e-35
14753.130177488576,685.7414082678711,4.2301279940892295e-35
15194.667834435779,678.882680963129,2.386952800116941e-35
15649.420009262034,672.2613702086837,1.3415198456299793e-35
16117.782191412078,665.8677825618272,7.506989455944292e-36
16600.161706698975,659.692744967475,4.181154894228491e-36
17096.978071547714,653.7275883793416,2.317013975646844e-36
17608.6633578409,647.9641586008022,1.2770220835632324e-36
18135.662568683394,642.3944922461653,6.9971593691054896e-37
18678.43402541331,637.011124082644,3.809860932664553e-37
19237.4497661954,631.806948788126,2.060435213637277e-37
19813.195956543957,626.7751963315704,1.1062577091958642e-37
20406.173312131654,621.9094111357175,5.893470149680197e-38
21016.897534252694,617.2034352492396,3.113554069090354e-38
21645.89975831851,612.6513822316548,1.6302191252600896e-38
22293.727015776418,608.2476297647562,8.45380444970645e-39
22960.942709852407,603.9868019273794,4.3387362098323e-39
23648.127105532494,599.8637553373558,2.2021148494471108e-39
24355.87783420829,595.8735663612489,1.1043638573381722e-39
25084.81041342577,592.0115192467208,5.467319889865533e-40
25835.55878218952,588.2730950019327,2.6692006681810434e-40
26608.775852287356,584.65396119384,1.283632516101028e-40
27405.13407611564,581.1499623214416,6.073069865918885e-41
28225.326031498433,577.7571108502271,2.8227867427749715e-41
29070.06502400966,574.4715788267491,1.2869840583446665e-41
29940.08570732129,571.28969002536,5.745577534510723e-42
30836.144722118068,568.2079125851719,2.5066996895310615e-42
31759.021354133645,565.2228520987937,1.0663664864519005e-42
32709.518211880983,562.3312451177726,4.412010385082833e-43
33688.46192466562,559.5299530436641,1.7701827461134827e-43
34696.70386148991,556.8159563760892,6.864005922254008e-44
35735.1208714726,554.1863492918069,2.5621120273689837e-44
36804.616046428084,551.6383345311145,9.16350830390245e-45
37906.1195062686,549.1692185699384,3.1230233450210277e-45
39040.589207911784,546.7764070578282,1.0075565897219076e-45
40209.01177839804,544.4574005037184,3.0525604271699147e-46
41412.4033729415,542.209790192815,8.599653183157062e-47
42651.81055866144,540.0312543193174,2.2252395102456835e-47
43928.31122476165,537.9195543209033,5.2066645458480355e-48
45243.015519950786,535.872531402007,1.0794689566529999e-48
46597.06681791774,533.8881032339331,1.9301205782376476e-49
47991.6427117026,531.9642608207491,2.8678529912260785e-50
49427.956037826836,530.0990655207438,3.358348323952997e-51
50907.255931074746,528.2906462139829,2.863148372737902e-52
52430.828910842436,526.5371966071968,1.565609842506648e-53
53999.99999999999,524.8369726678594,4.400059806400399e-55


==> figures/pgfplots/data/ffhq_extrap_obs_l1.csv <==
n,info,mem,fid
10.0,96783.73595291052,0.81640625,133.70036256311485
43.0,106720.61285908036,0.2392578125,66.9388624551278
180.0,36324.87926500581,0.0009765625,100.35851841756966
780.0,1728.4025859962255,0.0,48.18619527430562
3300.0,1103.3497177457923,0.0,46.803912889226666
14000.0,918.2377560757268,0.0,36.7843402918227


==> figures/pgfplots/data/ffhq_extrap_obs_l2.csv <==
n,info,mem,fid
10.0,83058.25895352667,0.8740234375,136.43703010563297
43.0,86418.89716976573,0.794921875,80.6206788073101
180.0,64825.72487568513,0.2216796875,52.01966571439016
780.0,14636.57415970221,0.0,68.18262280130209
3300.0,939.2270637810608,0.0,22.689725520271537
14000.0,631.1490078760655,0.0,16.299571154177897


==> figures/pgfplots/data/ffhq_extrap_obs_l4.csv <==
n,info,mem,fid
10.0,77289.82862913552,0.853515625,166.07762926501658
43.0,76948.36106998174,0.8896484375,93.05871281621904
180.0,68263.86074916876,0.673828125,37.970345802337846
780.0,27989.225040322744,0.0078125,64.24243649199977
3300.0,2454.501217812513,0.0,23.34111817707179
14000.0,551.8436374566627,0.0,8.708753433882919


==> figures/pgfplots/data/ffhq_fid_l1.csv <==
x,mean,se,floor
0.04921405133347296,133.70036256311485,11.765864312941321,2.438989551732675
0.21162042073393372,66.9388624551278,2.6436588120618296,2.438989551732675
0.8858529240025133,100.35851841756966,1.0187649401293761,2.438989551732675
3.8386960040108904,48.18619527430562,0.5134549556599097,2.438989551732675
16.240636940046077,46.803912889226666,0.04883832676583211,2.438989551732675
68.89967186686214,36.7843402918227,0.31993136625673024,2.438989551732675
295.2843080008377,28.94573580983291,0.18758260627754364,2.438989551732675


==> figures/pgfplots/data/ffhq_fid_l2.csv <==
x,mean,se,floor
0.020626313649896262,136.43703010563297,7.5375300182415685,2.438989551732675
0.08869314869455393,80.6206788073101,4.789117537061969,2.438989551732675
0.37127364569813276,52.01966571439016,0.5675182034922326,2.438989551732675
1.6088524646919087,68.18262280130209,1.7680309612584466,2.438989551732675
6.806683504465767,22.689725520271537,0.5524682068324012,2.438989551732675
28.87683910985477,16.299571154177897,0.21073911440868187,2.438989551732675
123.75788189937758,11.811274524681977,0.1895299167995006,2.438989551732675


==> figures/pgfplots/data/ffhq_fid_l4.csv <==
x,mean,se,floor
0.008198946608402398,166.07762926501658,11.064846501250194,2.438989551732675
0.035255470416130315,93.05871281621904,2.0965724667793673,2.438989551732675
0.14758103895124317,37.970345802337846,0.5469066193367951,2.438989551732675
0.6395178354553871,64.24243649199977,0.6364718122038369,2.438989551732675
2.7056523807727917,23.34111817707179,0.6657881714455129,2.438989551732675
11.478525251763358,8.708753433882919,0.03711063486900912,2.438989551732675
49.19367965041439,6.629479545159569,0.16761768961978873,2.438989551732675


==> figures/pgfplots/data/ffhq_information_l1_k1.csv <==
x,observed
0.04921405371856716,101082.48890602276
0.21162043098983876,117881.46191992388
0.8858529669342088,37205.00625590551
3.838696190048238,1799.568776064287
16.24063772712716,1118.0903669265272
68.89967520599401,937.2549994295678
295.28432231140295,761.0320101499584


==> figures/pgfplots/data/ffhq_information_l1_k2.csv <==
x,observed
0.04921405371856716,96783.73595291052
0.21162043098983876,106720.61285908036
0.8858529669342088,36324.87926500581
3.838696190048238,1728.4025859962255
16.24063772712716,1103.3497177457923
68.89967520599401,918.2377560757268
295.28432231140295,751.1694160217999


==> figures/pgfplots/data/ffhq_information_l2_k1.csv <==
x,observed
0.020626314844333957,86042.62979022943
0.08869315383063602,87251.9129584581
0.37127366719801125,72177.21416722036
1.6088525578580488,15602.299906682383
6.806683898630206,957.899943073386
28.876840782067543,634.805765601817
123.75788906600376,489.73670226099466


==> figures/pgfplots/data/ffhq_information_l2_k2.csv <==
x,observed
0.020626314844333957,83058.25895352667
0.08869315383063602,86418.89716976573
0.37127366719801125,64825.72487568513
1.6088525578580488,14636.57415970221
6.806683898630206,939.2270637810608
28.876840782067543,631.1490078760655
123.75788906600376,478.8513700840973


==> figures/pgfplots/data/ffhq_information_l4_k1.csv <==
x,observed
0.00819894716534282,81678.51290448611
0.035255472810974124,81940.86436312813
0.14758104897617078,68598.13129277424
0.6395178788967399,28807.967781955693
2.7056525645631306,2485.057078807014
11.478526031479948,556.4748211626347
49.19368299205692,359.02320474331646


==> figures/pgfplots/data/ffhq_information_l4_k2.csv <==
x,observed
0.00819894716534282,77289.82862913552
0.035255472810974124,76948.36106998174
0.14758104897617078,68263.86074916876
0.6395178788967399,27989.225040322744
2.7056525645631306,2454.501217812513
11.478526031479948,551.8436374566627
49.19368299205692,350.7645680211756


==> figures/pgfplots/data/ffhq_kratio_l1_k1.csv <==
x,ratio
0.04921405371856716,1.0444160675426268
0.21162043098983876,1.1045800690404666
0.8858529669342088,1.0242293163448333
3.838696190048238,1.0411745450074308
16.24063772712716,1.013359906604092
68.89967520599401,1.0207105874573432
295.28432231140295,1.0131296534680432


==> figures/pgfplots/data/ffhq_kratio_l2_k1.csv <==
x,ratio
0.020626314844333957,1.0359310545911224
0.08869315383063602,1.0096392781668568
0.37127366719801125,1.1134038887437512
1.6088525578580488,1.0659803131827825
6.806683898630206,1.019881112898465
28.876840782067543,1.0057938104633282
123.75788906600376,1.0227321729809098


==> figures/pgfplots/data/ffhq_kratio_l4_k1.csv <==
x,ratio
0.00819894716534282,1.0567821711238239
0.035255472810974124,1.0648812167500994
0.14758104897617078,1.0048967424335071
0.6395178788967399,1.0292520689820253
2.7056525645631306,1.0124489084677386
11.478526031479948,1.00839220277562
49.19368299205692,1.02354467205377


==> figures/pgfplots/data/ffhq_lawfit_l1.csv <==
n,x,fit,excess
8.0,0.03937124106677836,107833.89933371321,106910.65387611976
8.144327056361892,0.04008153298283868,107765.02174404089,106841.77628644744
8.291257900123545,0.040804639191574336,107694.91887733008,106771.67341973663
8.44083950590631,0.04154079087412796,107623.56895204773,106700.32349445428
8.59311969579514,0.042290223382353956,107550.94979998478,106627.70434239133
8.748147154627578,0.0430531763140617,107477.03885941337,106553.79340181992
8.905971445558588,0.04382989358961647,107401.81316812323,106478.56771052978
9.066643025906155,0.04462062352992201,107325.24935633683,106402.00389874338
9.230213263282796,0.04542561893581024,107247.32363949962,106324.07818190617
9.396734452018059,0.04624513716886306,107168.0118109446,106244.76635335115
9.566259829877326,0.0470794402336923,107087.28923442915,106164.0437768357
9.73884359508223,0.047928794861704115,107005.13083654229,106081.88537894883
9.914540923638118,0.04879347259637447,106921.5110989844,105998.26564139094
10.093407986974142,0.04967374988006314,106836.40405073368,105913.15859314022
10.27550196990159,0.050569908142393934,106749.78326538186,105826.53780778841
10.46088108889618,0.05148223389022931,106661.62185248143,105738.37639488798
10.649604610710206,0.05241101879926824,106571.89241875352,105648.64696116006
10.841732871320437,0.05335655980729651,106480.56710045836,105557.3216428649
11.03732729521789,0.05431915920911955,106387.61753976124,105464.37208216779
11.236450415045585,0.055299124753207696,106293.01487593,105369.76941833655
11.439165891590578,0.05629676974008516,106196.72973644525,105273.4842788518
11.645538534136655,0.057312413122493876,106098.7322279651,105175.48677037164
11.85563432118427,0.05834637960736465,105998.99192713629,105075.74646954284
12.069520421544214,0.05939899975962771,105897.47787124703,104974.23241365358
12.287265215811866,0.06047061010789618,105794.15854871867,104870.91309112521
12.508938318228871,0.061561553252056256,105689.00188943394,104765.75643184049
12.734610598939177,0.06267217797279814,105581.97525489992,104658.72979730647
12.964354206646657,0.06380283934312346,105473.04542824345,104549.79997065
13.198242591681435,0.06495389884186394,105362.1786040396,104438.93314644614
13.436350529482382,0.06612572446924825,105249.34037797515,104326.0949203817
13.678754144503225,0.06731869086455376,105134.49573635627,104211.25027876282
13.925530934549997,0.06853317942588091,105017.60904549043,104094.36358789698
14.176759795557505,0.06976957843208827,104898.64404105443,103975.39858346098
14.432521046812816,0.07102828316692748,104777.56381808793,103854.31836049448
14.69289645663376,0.07230969604541768,104654.33104549196,103731.0855878985
14.957969268510762,0.07361422674249996,104528.9076694956,103605.66221190215
15.227824227720237,0.0749422923240127,104401.2543980921,103478.00894049865
15.502547608418132,0.07629431738002983,104271.33163644046,103348.086178847
15.782227241222275,0.07767073416060483,104139.09909151662,103215.85363392317
16.066952541292284,0.07907198271396322,104004.51575805592,103081.27030046246
16.35681453691615,0.08049851102718882,103867.53990571825,102944.2944481248
16.651905898612466,0.0819507751694475,103728.12906628453,102804.88360869107
16.952320968757707,0.08342923943779518,103586.24002071767,102662.99456312422
17.258155791748063,0.08493437650561628,103441.82878604671,102518.58332845326
17.569508144705306,0.08646666757373982,103294.85060206328,102371.60514446982
17.886477568736755,0.08802660252428232,103145.25991783234,102222.01446023889
18.20916540075911,0.08961468007726586,102993.01037803164,102069.76492043819
18.53767480589641,0.09123140795006142,102838.05480915202,101914.80935155856
18.872110810462537,0.09287730301970933,102680.34520562911,101757.09974803566
19.212580335538725,0.09455289148816759,102519.83271606789,101596.58725847444
19.55919223115681,0.09625870905054167,102356.46762997867,101433.22217238521
19.912057311099225,0.09799530106634928,102190.19936635278,101266.95390875933
20.271288388326756,0.09976322273387472,102020.97647008668,101097.73101249323
20.63700031104553,0.1015630392676692,101848.74681680075,100925.5013592073
21.009309999424612,0.10339532607925296,101673.46831110737,100750.22285351391
21.388336482976037,0.10526066896107751,101495.07555871038,100571.83010111692
21.774200938609248,0.10715966427380705,101313.5131960238,100390.26773843035
22.167026729371976,0.10909291913697795,101128.72500398797,100205.47954639452
22.566939443890178,0.11106105162309868,100940.65379206589,100017.40833447243
22.974066936519396,0.11306469095525093,100749.24137054698,99825.99591295353
23.38853936822051,0.11510447770825573,100554.42853026197,99631.18307266851
23.810489248172956,0.11718106401346898,100356.15502409701,99432.90956650356
24.240051476138618,0.11929511376727128,100154.35954910939,99231.11409151593
24.677363385590095,0.12144730284331968,99948.97972893568,99025.73427134223
25.122564787616977,0.1236383193086282,99739.95209648348,98816.70663889003
25.575798015624173,0.12586886364354638,99527.21207709238,98603.96661949893
26.037207970836853,0.12813964896570762,99310.69397260687,98387.44851501341
26.506942168626015,0.13045140125801596,99090.33094730618,98167.08548971273
26.9851507856701,0.13280485960074764,98866.05501784482,97942.80956025136
27.471986707967307,0.13520077640783898,98637.79705280128,97714.55159520783
27.96760557971405,0.1376399176674372,98405.48679981375,97482.2413422203
28.47216585306537,0.1401230631867915,98169.05302439026,97245.80756679681
28.985828838792948,0.1426510068415617,97928.43528341998,97005.18982582653
29.50875875785701,0.14522455682962446,97683.68091674548,96760.43545915202
30.041122793908862,0.14784453592945954,97434.5844679176,96511.33901032414
30.583091146740237,0.15051178176319563,97181.067652592,96257.82219499855
31.134837086697292,0.15322714706440382,96923.05196924513,95999.80651165168
31.69653701007607,0.15599149995072092,96660.4577609513,95737.21230335785
32.26837049551731,0.1588057242013913,96393.2040721319,95469.95861453845
32.850520361418944,0.16167071953981704,96121.20859064074,95197.96313304729
33.44317272438394,0.16458740192120339,95844.38761316738,94921.14215557392
34.04651705872302,0.16755670382539573,95562.65602025222,94639.41056265877
34.66074625703059,0.1705795745549984,95275.92725723684,94352.68179964338
35.28605669185355,0.17365698053887177,94984.11332088686,94060.8678632934
35.92264827847281,0.1767899056411055,94687.12475363044,93763.87929603699
36.570724538817274,0.17997935147556524,94384.87065029728,93461.62519270382
37.23049266653089,0.183226337726114,94077.25868824142,93154.01323064796
37.902163593213835,0.18653190247261156,93764.19520694144,92840.94974934799
38.585952055858264,0.1898971025227935,93445.58541012453,92522.33995253108
39.28207666550115,0.19332301375013938,93121.33395509026,92198.0884974968
39.99075997711542,0.1968107314378354,92791.3475444215,91868.10208682805
40.7122285607619,0.200361370628942,92456.11039152041,91532.86493392696
41.44671307402533,0.20397606648288075,92115.59773143304,91192.35227383958
42.19444833575658,0.2076559746383497,91769.06542925502,90845.81997166156
42.955673401145795,0.2114022715827888,91416.40135185422,90493.15589426077
43.73063163814959,0.21521615502850905,91057.49550284893,90134.25004525548
44.519570805297136,0.21909884429560772,90692.23719955233,89768.99174195887
45.32274313090005,0.2230515807017924,90320.51443919315,89397.2689815997
46.140405393691175,0.227075627959237,89942.21367133758,89018.96821374413
46.97281900491815,0.2311722725785976,89557.21970230644,88633.97424471298
47.82025009191814,0.23534282428031741,89165.41566158622,88242.17020399276
48.68296958320015,0.23958861641335147,88766.68301154382,87843.43755395037
49.56125329506249,0.2439110063814461,88360.9016027288,87437.65614513535
50.455382019772834,0.24831137607710888,87947.94979437976,87024.70433678631
51.36564161533887,0.2527911323234062,87527.70468780759,86604.45923021414
52.29232309689912,0.2573517073237347,87100.0425849436,86176.79712735015
53.23572272976167,0.2619945591197024,86664.83996888969,85741.59451129624
54.19614212412222,0.2667211720572747,86221.9759766486,85298.73051905514
55.1738883314904,0.2715330572613273,85771.34105126536,84848.09559367191
56.169273942855845,0.2764317531187612,85313.83168960763,84390.58623201418
57.18261718862551,0.2814188257703349,84854.58962523275,83931.3441676393
58.214242040363416,0.28649586961136647,84387.35454540013,83464.10908780668
59.26447831436646,0.2916645078014726,83911.92063789858,82988.67518030513
60.333661777108446,0.296926392783501,83428.12703713667,82504.88157954322
61.42213425258645,0.30228320681182574,82935.8200527698,82012.57459517635
62.530243731604045,0.30773666249017373,82434.84752110265,81511.6020635092
63.658344483025836,0.31328850331915387,81925.05705534048,81001.81159774703
64.80679716703911,0.3189405042536632,81406.29538142726,80483.04992383381
65.97596895045925,0.3246944722703519,80878.40811368477,79955.16265609131
67.16623362411467,0.33055224694532165,80341.23978324568,79417.99432565222
68.37797172235013,0.33651570104225015,79794.63408459513,78871.38862700168
69.61157064468559,0.3425867411111235,79238.4343960898,78315.18893849634
70.86742477966997,0.3487673080977712,78672.48474519422,77749.23928760077
72.1459356309697,0.35505937796439785,78096.63163082642,77173.38617323297
73.44751194573125,0.3614649623213086,77510.72777769862,76587.48232010516
74.77256984526029,0.3679861090700332,76914.64121404459,75991.39575645114
76.12153295805787,0.37462490305805135,76308.28488614781,75385.03942855436
77.49483255525678,0.3813834667453298,75691.88679439413,74768.64133680068
78.89290768850152,0.38826396088288573,75094.95839560039,74171.71293800694
80.3162053303155,0.3952685852035901,74488.3829531017,73565.13749550824
81.76518051700072,0.4023995791254356,73871.38933039465,72948.1438728012
83.24029649411544,0.40965922246749065,73243.71064988522,72320.46519229177
84.7420248645763,0.41704983617876995,72605.12403944758,71681.87858185412
86.2708457394326,0.4245737830802563,71955.4216823525,71032.17622475905
87.8272478913605,0.432233468620307,71294.40230460772,70371.15684701427
89.41172891092633,0.4400313416436896,70621.86795086239,69698.62249326894
91.02479536566901,0.4479698951744906,69937.62276717502,69014.37730958157
92.66696296205284,0.45605166721315055,69241.47282993306,68318.2273723396
94.33875671034153,0.4642792415478764,68533.22676940486,67609.98131181141
96.04071109244705,0.47265524858069347,67812.69729468775,66889.4518370943
97.77337023280658,0.4811823661684,67079.70410931515,66156.4586517217
99.53728807234188,0.48986332047869185,66334.0794581598,65410.83400056635
101.33302854555767,0.4987008868617355,65575.67957649587,64652.43411890241
103.1611657608347,0.5076978907374632,64804.41240512117,63881.166947527716
105.02228418397507,0.5168572084988734,64020.328259400754,63097.0828018073
106.91697882505942,0.5261817684316316,63224.56049911916,62301.315041525704
108.8458554286754,0.5356745516502608,62507.12610926734,61583.880651673884
110.80953066757706,0.5453385930512183,61779.16740512488,60855.921947531424
112.80863233983878,0.5551769822831704,61039.237011724705,60115.99155413125
114.84379956956631,0.5651928647347716,60286.865909864435,59363.62045227098
116.9156830112277,0.5753894425402613,59521.72202931038,58598.47657171693
119.02494505767146,0.5857699756032041,58743.523408654735,57820.27795106128
121.17226005189761,0.5963377826387023,57952.01244836958,57028.76699077613
123.3583145026488,0.607096242234406,57146.94596491377,56223.70050732032
125.5838073038902,0.6180487939306628,56328.09116596939,55404.845708375935
127.84944995825133,0.6291989393201662,55495.224599806425,54571.97914221297
130.15596680449656,0.6405502431674296,54648.13321936213,53724.887761768674
132.5040952491003,0.6521063345484611,53786.61769642542,52863.372238831966
134.894586002,0.6638709080110011,52910.499098574845,51987.25364098139
137.32820331660318,0.675847724755692,52019.63190259665,51096.3864450032
139.80572523412232,0.6880406138385511,51113.93139220803,50190.68593461458
142.3279438323198,0.7004534733951442,50193.441732530555,49270.1962749371
144.8956654787398,0.7130902718868426,49258.57019419048,48335.324736597024
147.50971108850786,0.725955049369559,48333.196087694356,47409.9506301009
150.17091638678247,0.7390519187853788,47574.54468487658,46651.299227283125
152.88013217594138,0.752385067277491,46806.28180394444,45883.036346350986
155.63822460758794,0.7659587575288427,46026.26428751152,45103.018829918066
158.4460754594634,0.7797773291249361,45233.76125174102,44310.51579414757
161.30458241735812,0.7938451999412282,44428.30951581487,43505.06405822142
164.2146593621059,0.8081668675555455,43609.5494749981,42686.30401740465
167.1772366617564,0.8227469106859837,42777.1740376076,41853.928580014144
170.19326146901966,0.8375899906547518,41930.90822816793,41007.662770574476
173.26369802407643,0.8527008528784255,41070.500500246366,40147.25504265291
176.38952796285037,0.8680843283850781,40195.71991110863,39272.47445351518
179.57175063084298,0.8837453353587912,39306.35735338688,38383.11189579342
182.81138340263072,0.8996888807120275,38402.23096299971,37478.98550540626
186.1094620071242,0.9159200616863645,37483.197680173434,36559.95222257998
189.46704085869703,0.9324440674821134,36549.17649204065,35625.931034447196
192.8851933942887,0.9492661809173383,35600.19884072461,34676.95338313116
196.365012416588,0.9663917801168016,34636.53932127383,33713.293863680374
199.90761044340695,0.9838263402313744,33659.20718048589,32735.96172289244
203.51412006336145,1.001575435188485,32760.45127792727,31837.205820333817
207.18569429796474,1.0196447394741273,32087.53638878026,31164.290931186806
210.92350697025486,1.0380400299470263,31407.71909820473,30484.473640611275
214.72875308007272,1.0567671876855338,30718.57991481222,29795.334457218767
218.60264918611114,1.0758321998678453,30019.212763632342,29095.96730603889
222.5464337948541,1.095241161686129,29309.070600334915,28385.82514274146
226.56136775653496,1.1150002782951955,28587.753852416237,27664.508394822784
230.64873466823818,1.1351158667963257,27854.940236274782,26931.69477868133
234.80984128427102,1.155594358256875,27110.355578839066,26187.110121245612
239.04601793394113,1.1764422997663275,26353.760821458367,25430.515363864914
243.35861894687073,1.197666356529438,25584.947222260176,24661.701764666723
247.74902308598325,1.2192733139971357,24803.73718642818,23880.491728834728
252.21863398829993,1.241270080035862,24009.99079357936,23086.745335985906
256.7688806136934,1.2636636871360696,23203.620680495707,22280.375222902254
261.40121770173255,1.2864612946605405,22384.62300438444,21461.377546790987
266.11712623677084,1.3096701911332742,21553.14696381204,20629.901506218586
270.9181139214256,1.3332977965696713,20709.684754722493,19786.43929712904
275.8057156586001,1.3573516648487591,19855.878079182046,18932.632621588593
280.7814940421991,1.3818394861282017,19171.730551209563,18248.48509361611
285.84703985669955,1.4067690893028901,18689.63786359009,17766.392405996638
291.0039725857344,1.432148444507889,18204.05058047783,17280.805122884376
296.253940929849,1.4579856656665255,17712.849572070194,16789.60411447674
301.5986233336007,1.48428901308446,17215.16821391357,16291.922756320117
307.03972852216776,1.5110668960905564,16710.489824956236,15787.244367362782
312.57899604763776,1.5383278757253884,16198.449575912025,15275.204118318572
318.2181968451518,1.5660806674782501,15678.764530390441,14755.519072796988
323.9591337990829,1.59433414407355,15151.203375012237,14227.957917418784
329.8036423194293,1.6230973383074747,14615.572360237207,13692.326902643754
335.7535909286036,1.6523794459358179,14071.709572876847,13148.464115283394
341.810881858811,1.6821898286139185,13519.4848955635,12596.239437970047
347.9774516602042,1.7125380168896396,12958.80562841919,12035.560170825736
354.25527182000815,1.7434337132503297,12389.630360238587,11466.384902645133
360.6463493928159,1.7748867952247667,11811.998904133365,10888.753446539911
367.15272764225665,1.8069073185410633,11226.101904930352,10302.856447336899
373.77648669423803,1.8395055203415402,10632.481489967107,9709.236032373654
380.5197442019715,1.8726918224555824,10033.012182950348,9109.766725356894
387.3846560230026,1.9064768347315815,9638.763645763607,8715.518188170154
394.3734169084483,1.9408713584289505,9366.65859840423,8443.413140810777
401.48826120467066,1.975886389671346,9093.695636692406,8170.450179098953
408.73146356761106,2.011533122962194,8818.411108399176,7895.165650805723
416.10533969001136,2.047822954763642,8540.165964149543,7616.92050655609
423.61224704175214,2.084767487140062,8258.578464943452,7335.333007349999
431.25458562354976,2.1223785314672985,7973.3834099593705,7050.137952365918
439.0347987342518,2.160668112208844,7684.379826662621,6761.134369069168
446.9553737519708,2.199648470760108,7391.407531968703,6468.16207437525
455.0188429293145,2.239332069362075,7094.3358092582985,6171.090351664846
463.22778420296197,2.27973159508555,6793.058360471434,5869.812902877981
471.5848220178446,2.3208599638872913,6487.49247471556,5564.2470171221075
480.0926281661921,2.3627303247392923,6177.582262549796,5254.336804956343
488.7539226417257,2.405356063832616,5863.307680906186,4940.062223312733
497.57147450925197,2.4487508088570156,5544.704826604038,4621.459369010586
506.548102789948,2.492928433357784,5221.914571699912,4298.669114106459
515.6866773626195,2.5379030611712063,4895.3287649964595,3972.083307403007
524.9901198812188,2.5836890709400424,4566.399965200506,3643.1545076070533
534.4614047089107,2.6303011007104393,4392.00610705409,3468.760649460637
544.1035598689953,2.6777540526118107,4271.8809046352135,3348.635447041761
553.9196680129853,2.7260630976211355,4152.103450544468,3228.857992951015
563.9128674061444,2.775243680413192,4031.867932400284,3108.6224748068316
574.0863529308094,2.825311524298313,3910.8085189250646,2987.563061331612
584.4433771078138,2.876282636249224,3788.705601444098,2865.4601438506456
594.9872511363366,2.928173312018563,3665.407576549088,2742.1621189556354
605.7213459525063,2.981000141348698,3540.800797681367,2617.5553400879144
616.6490933071171,3.034780013275602,3414.7957546894945,2491.550297096042
627.7739868627731,3.089530121528349,3287.3201611909694,2364.074703597517
639.0995833108326,3.1452679700260493,3158.3156038186535,2235.070146225201
650.6295035085028,3.202011378473948,3027.7365058592723,2104.4910482658197
662.3674336364508,3.259778488060503,2895.551190254005,1972.3057326605526
674.3171263772923,3.3185877672572035,2761.7457715657865,1838.500313972334
686.4824021153476,3.378458017723054,2626.333407000106,1703.0879494066535
698.8671501580415,3.4394083803155806,2489.3769541593224,1566.1314965658698
711.4753299793337,3.501458341210254,2351.058133479927,1427.8126758864746
724.3109724855861,3.5646277381303353,2212.0748315013607,1288.8293739079081
737.3781813042688,3.628936766689121,2146.7426020325383,1223.4971444390858
750.6811340959111,3.694405986846587,2103.9706738739806,1180.725216280528
764.2240838897195,3.7610563294825,2061.71279641831,1138.4673388248575
778.0113604433025,3.828909103088182,2019.611005307222,1096.3655477137695
792.0473716269144,3.8979860005789293,1977.501059544285,1054.2556019508324
806.3366048326756,3.968309106229359,1935.2840870323575,1012.0386294389049
820.8836284092179,4.039900902733879,1892.8918325687705,969.6463749753178
835.6930931222139,4.112784278394543,1850.2731660530771,927.0277084596245
850.769733641252,4.1869825344385685,1807.3877947571316,884.1423371636789
866.1183700535305,4.262519392467838,1764.2030352906695,840.9575776972168
881.7439094048783,4.339419002042881,1720.6921345750343,797.4466769815816
897.6513472685588,4.417705948403601,1676.8335458286851,753.5880882352325
913.845769342378,4.497405260329288,1632.6109905329718,709.3655329395191
930.3323530746218,4.578542418140512,1588.0144723828948,664.7690147894422
947.1163693193098,4.661143361845304,1543.0429687688093,619.7975111753566
964.2031840213116,4.74523449943229,1497.7111400063477,574.465682412895
981.598259931881,4.8308427153135325,1452.06939193455,528.8239343410972
999.307158355123,4.917995378919601,1406.3076720914628,483.0622144980101
1017.3355409259676,5.006720353449705,1381.948250985839,458.7027933923863
1035.6891714202393,5.097046004779773,1367.9881867448823,444.74272915142967
1054.37391759736,5.1890012105311465,1354.3557361997603,431.1102786063076
1073.3957530763096,5.2826153693029365,1340.9194947045053,417.6740371110526
1092.7607592454165,5.377918410070881,1327.620579796183,404.37512220273027
1112.4751272066255,5.4749408017558725,1314.4235138137828,391.1780562203302
1132.5451597548215,5.573713562965011,1301.3035957388956,378.05813814544297
1152.977273392861,5.674268271908394,1288.2420952975913,364.9966377041386
1173.7780003829794,5.776637076494919,1275.2240248900416,351.97856729658895
1194.9539908351842,5.8808527046101124,1262.2369821616126,338.9915245681599
1216.5120148333258,5.986948474579391,1249.2705177239284,326.0250601304757
1238.458964599546,6.094958305820183,1236.3158063695791,313.0703487761265
1260.8018566977541,6.204916729686128,1223.3655385011564,300.1200809077037
1283.5478342768529,6.316858900506908,1210.414036500501,287.1685789070483
1306.7041693544595,6.430820606827351,1197.4577139043213,274.2122563108686
1330.2782651418013,6.546838282849196,1184.4962765719329,261.2508189784802
1354.2776584105686,6.6649490200793275,1171.5361530018029,248.2906954083502
1378.710021902452,6.7851905791880895,1158.6050405152469,235.35958292179419
1403.5831667821788,6.907601402081668,1148.9370993641528,225.69164177070013
1428.9050451347778,7.032220624192145,1143.4876328985056,220.2421753050529
1454.6837525078968,7.15908808698927,1138.2001649888027,214.95470739535006
1480.927530500013,7.288244350718098,1133.0322703391405,209.78681274568783
1507.6447693953094,7.419730707366275,1127.9663526830636,204.72089508961096
1534.844010846087,7.553589193865285,1122.9917163178984,199.74625872444574
1562.5339506035982,7.689862605529978,1118.1006853124384,194.8552277189857
1590.7234412981177,7.828594509740432,1113.2872204801429,190.0417628866902
1619.4214952691686,7.9698292598706395,1108.546298252556,185.3008406591033
1648.6372874468395,8.113612009468637,1103.8735907343337,180.628133140881
1678.3801582850456,8.25998872669227,1099.2652869015865,176.0198293081338
1708.6596167477342,8.409006209005522,1094.7179900708327,171.47253247738
1739.4853433489382,8.560712098139847,1090.2286640361333,166.98320644268063
1770.867193247713,8.715154895325613,1085.794619271633,162.54916167818044
1802.8151993988768,8.87238397679816,1081.4135469695711,158.16808937611847
1835.3395757605904,9.032449609583617,1077.083638386096,153.83818079264336
1868.4507205598406,9.195402967569652,1072.8039211168445,149.55846352339188
1902.1592196168008,9.361296147866009,1068.5754221030747,145.32996450962207
1936.4758497291655,9.53018218746018,1064.4328250735625,141.18736748010986
1971.4115821175776,9.70211508017376,1061.4810481506247,138.23559055717203
2006.977585933177,9.8771497939245,1058.6112918051313,135.3658342116786
2043.1852318284298,10.05534228829982,1055.8074098633906,132.56195226993793
2080.0460955924145,10.236749532447508,1053.064502842259,129.81904524880622
2117.571961851651,10.421429523289019,1050.3794522202843,127.13399462683162
2155.77482783772,10.609441304061438,1047.7498390383394,124.50438144488669
2194.6669072228287,10.800844983193862,1045.1736119093503,121.92815431589759
2234.260634024619,10.995701753524543,1042.6489483779399,119.40349078448719
2274.5686665813755,11.194073911864495,1040.1741859352692,116.92872834181651
2315.6038915989598,11.396024878914096,1037.7477835635955,114.5023259701428
2357.3794282707863,11.601619219539161,1035.3682986994313,112.12284110597864
2399.90863247209,11.810922663412633,1033.0343730578024,109.78891546434977
2443.2051010298624,12.024002126028662,1030.7447244502055,107.4992668567528
2487.2826760698613,12.240925730096015,1028.4981438568743,105.25268626342165
2532.1554494419966,12.46176282731717,1026.2934992312244,103.04804163777169
2577.837767225586,12.686584020560531,1024.1297523252852,100.88429473183248
2624.344234315857,12.915461186432438,1022.0060125580685,98.76055496461584
2671.689719093245,13.14846749825669,1019.9217679389787,96.67631034552608
2719.889358176881,13.385677449468384,1017.9268962260699,94.68143863261719
2768.958561263843,13.627166877429818,1016.0472105935174,92.80175300006476
2818.91301605575,13.873012987676276,1014.2068296329487,90.96137203949604
2869.768693274198,14.123294378598999,1012.4041416158875,89.15868402243484
2921.541851766669,14.378091066573448,1010.6380210647504,87.39256347129776
2974.2490437046117,14.63748451154116,1008.9074906462539,85.66203305280123
3027.9071198752486,14.901557643052874,1007.2116497146687,83.96619212121607
3082.533235068848,15.170394886781475,1005.5496485264202,82.30419093296757
3138.144853563245,15.44408219151355,1003.9206762235809,80.67521863012826
3194.7597547072432,15.722707056627574,1002.3239542335712,79.07849664011849
3252.39603860479,16.006358560068023,1000.7587321943739,77.51327460092125
3311.072131901652,16.295127386823964,999.2242852192448,75.97882762579218
3370.806793676558,16.58910585792175,997.7199119615551,74.47445436810244
3431.6191214385635,16.888387959940484,996.2449332325233,72.99947563907062
3493.528557232613,17.193069375059952,994.7986910987385,71.55323350528579
3556.5548938553097,17.50324751165097,993.380548572302,70.13509097884935
3620.718281182768,17.81902153541727,991.9898904233642,68.74443282991149
3686.0392326126153,18.14049240109925,990.6261272789732,67.3806696855205
3752.5386316222916,18.467762884749984,989.2887176340482,66.04326004059556
3820.2377384455885,18.80093761659318,987.9821417628172,64.73668416936448
3889.158196869644,19.14012311447398,986.7047358076545,63.459278214201845
3959.322041154632,19.4854278179135,985.4521799536049,62.206722360152185
4030.7517030782055,19.836962122777436,984.2239067273242,60.97844913387155
4103.470019107082,20.19483841657032,983.0193860121421,59.77392841868948
4177.500237697955,20.55917111436626,981.8381078440194,58.59265025056675
4252.866026730209,20.93007669538837,980.6795779715818,57.43412037812914
4329.591481072649,21.307673740247655,979.5433159601965,56.29785836674387
4407.701130286739,21.692082968853832,978.4288541177609,55.18339652430825
4487.219946468896,22.0834272790104,977.335736762522,54.09027916906928
4568.17335223418,22.48183178570562,976.263519660285,53.018062066832385
4650.587228844027,22.887423861112367,975.2117695578373,51.96631196438466
4734.4879244806825,23.300333175310016,974.1800637780309,50.93460618457823
4819.902262670843,23.72069173774053,973.1679898594859,49.92253226603327
4906.857550861253,24.14863393941251,972.1751452338001,48.929687640347424
4995.381589149117,24.584296595867034,971.2011369423403,47.95567934888766
5085.502679169899,25.027818990918167,970.245581412809,47.000123819356304
5177.249633145545,25.479342921182887,969.3081043832927,46.06264678984007
5270.6517830958655,25.939012741414068,968.3883415579519,45.14288396449922
5365.73899021621,26.406975410651793,967.486141683874,44.24068409042138
5462.541654424235,26.88338053920686,966.6011300822325,43.355672488779874
5561.090724078891,27.368380436491883,965.7327915733863,42.487333979933624
5661.417705874855,27.86213015971578,964.8807905204968,41.635332927044146
5763.554674915365,28.36478756345628,964.044799874411,40.799342280958285
5867.534284966781,28.87651335012677,963.2245002067702,39.979042613317574
5973.389778898245,29.39747112135409,962.4195793336196,39.174121740166925
6081.154999309579,29.92782743028273,961.6297320589457,38.384274465493036
6190.8643993509195,30.467751834822636,960.8546599604944,37.60920236704169
6302.55305373766,31.017416951858195,960.0940711962544,36.84861360280172
6416.256669963983,31.57699851243457,959.3476803237209,36.10222273026818
6532.011599718775,32.14667541794006,958.6152081284628,35.3697505350101
6649.854850507414,32.7266297973016,957.8963814602338,34.65092386678111
6769.824097483359,33.317047065212826,957.1909330756288,33.94547548217611
6891.957695493066,33.91811598141197,956.4986014866977,33.25314389324501
7016.294691338213,34.53002871102926,955.8191308152174,32.57367322176469
7142.8748362592605,35.15298088602355,955.1522706527417,31.906813059288993
7271.738598644113,35.78717166772681,954.4977759278115,31.252318334358847
7402.927176966041,36.43280381051688,953.8554067893136,30.609949195860963
7536.482512955157,37.09008372663964,953.2249316895592,29.979474096106514
7672.44730500738,37.759221552199946,952.6061237755267,29.360666182074056
7810.865021835307,38.440431214343114,951.9987519533132,28.753294359860547
7951.779916365497,39.13393049964909,951.4025958264458,28.157138232993134
8095.237039886323,39.839941123759715,950.8174396302991,27.571982036846407
8241.282256451153,40.55868880226269,950.2430720941804,26.997614500727764
8389.962257541285,41.29040332285375,949.6792863291471,26.43382873569442
8541.32457699357,42.03531861880157,949.125879722561,25.880422129108297
8695.417606197203,42.79367284373737,948.5826538367015,25.337196243248854
8852.290609564674,43.56570844779365,948.0494143106644,24.80395671721169
9011.993740281981,44.351672255117435,947.5259707652195,24.28051317176687
9174.578056342832,45.15181554278107,947.0121367104352,23.766679116982573
9340.095536872122,45.96639412111663,946.5077294559294,23.262271862476723
9508.599098744067,46.79566841550052,946.0125700236363,22.7671124301836
9680.142613499947,47.63990354961255,945.526483062992,22.281025469539372
9854.780924571181,48.49936943019762,945.0492967684496,21.803839174996938
10032.569864813011,49.374340833356136,944.5808427992442,21.335385205791567
10213.56627435469,50.26509749239199,944.1209562013463,20.875498607893633
10397.828018771546,51.17192418724463,943.6694753315927,20.424017738140037
10585.414007584854,52.09511083553447,943.2262417908931,19.98078419744047
10776.38421309568,53.03495258525184,942.7911004416417,19.545642848189004
10970.799689558304,53.99174990911715,942.3638990283663,19.11844143491362
11168.722592699538,54.96580870064342,941.9444884284896,18.69903083503698
11370.216199590392,55.957440371932734,941.5327224801042,18.287264886651542
11575.344928876057,56.966961953236215,941.12845791634,17.88300032288737
11784.17436137083,57.99469619430999,940.7315543020957,17.486096708643004
11996.771261024815,59.04097166760083,940.3418739724445,17.096416378991876
12213.20359626864,60.106122873292136,939.9592819726151,16.713824379162475
12433.540561743399,61.19049034624578,939.5836459994869,16.33818840603419
12657.85260042247,62.294420764872555,939.2148363445502,15.969378751097565
12886.211426132673,63.41826706196791,938.8527258382846,15.607268244831971
13118.690046481532,64.56238853754628,938.4971897959131,15.251732202460403
13355.362786198117,65.72715097371085,938.1481059644896,14.90264837103689
13596.30531089525,66.91292675159698,937.8053544712817,14.559896877829033
13841.594651260155,68.12009497042419,937.4688177734077,14.22336017995508
14091.309227681508,69.34904156869588,937.138380608695,13.892923015242332
14345.528875321055,70.6001594475869,936.8139299477199,13.568472354267215
14604.33486963728,71.87384859655582,936.4953549469985,13.249897353545862
14867.809952369531,73.17051622122342,936.1825469032963,12.9370893098436
15136.038357991216,74.49057687355955,935.8753992095178,12.629941616065139
15409.105840639902,75.83445258441701,935.5738073097843,12.328349716331672
15687.099701533476,77.20257299845768,935.2776686579934,12.032211064540775
15970.108816880696,78.59537551151156,934.9868826761907,11.741425082738033
16258.223666295624,80.01330541041577,934.7013507138724,11.455893120419773
16551.53636172436,81.45681601537468,934.4209760083594,11.175518414906719
16850.140676893665,82.92636882488856,934.1456636460871,10.900206052634417
17154.132077291135,84.4224336632981,933.8753205247854,10.629862931332696
17463.60775068598,85.9454888309896,933.6098553165253,10.36439772307267
17778.66663820037,87.49602125730962,933.3491784316101,10.103720838157415
18099.409465941717,89.0745266562402,933.0932019832843,9.847744389831632
18425.938777205236,90.68150968488084,932.8418397532437,9.596382159791006
18758.358965257536,92.3174841047897,932.5950071579216,9.34954956446893
19096.77630671194,93.98297294623715,932.3526212155324,9.107163622079725
19441.29899550559,95.67850867542083,932.1146005138526,8.869142920399895
19792.03717748971,97.40463336469838,931.8808651787189,8.635407585266194
20149.102985643727,99.16189886589036,931.6513368432277,8.405879249775012
20512.610575925035,100.95086698671149,931.4259386176129,8.180481024160258
20882.6761637652,102.77210967038327,931.204595059791,7.959137466338348
21259.41806122455,104.62620917848672,930.9872321465514,7.741774553098708
21642.95671481746,106.51375827711597,930.7737772453754,7.528319651922743
22033.414744019676,108.43536042638843,930.5641590868742,7.318701493421486
22430.916980470298,110.39162997337354,930.3583077378223,7.112850144369645
22835.590507881443,112.38319234850451,930.1561545747782,6.910696981325486
23247.56470266749,114.41068426553117,929.9576322582715,6.712174664818804
23666.971275307304,116.47475392508035,929.762674707549,6.517217114096297
24093.944312453114,118.57606122189063,929.5712170758601,6.32575948240742
24528.620319798563,120.71527795578344,929.3831957262721,6.137738132819436
24971.138265720478,122.89308804644185,929.1985482080014,5.953090614548728
25421.63962570762,125.1101877520625,929.0172132332469,5.771755639794264
25880.268427591505,127.36728589195478,928.8391306545157,5.593673061062987
26347.171297592784,129.66510407315366,928.6642414424273,5.418783848974613
26822.49750719828,132.00437692112067,928.4924876639855,5.247030070532787
27306.39902088428,134.38585231460948,928.3238124613073,5.078354867854614
27799.030544700257,136.8102916247661,928.1581600307978,4.91270243734516
28300.549575729106,139.27846995854284,927.9954756027587,4.750018009306018
28811.116452440187,141.79117640650585,927.8357054214243,4.590247827971666
29330.894405950217,144.34921429511087,927.6787967254097,4.433339131957041
29860.0496122093,146.95340144353176,927.5246977285678,4.279240135115174
30398.75124512806,149.60457042512073,927.3733576012376,4.127900007784888
30947.171530663883,152.3035688335885,927.2247264518833,3.9792688584306006
31505.48580188234,155.0512595539841,927.0787553091087,3.8332977156560446
32073.872555011956,157.84852103856278,926.9353961040423,3.689938510589627
32652.51350651086,160.69624758763445,926.7946016530815,3.5491440596288157
33241.59365116236,163.59534963547532,926.6563256409905,3.4108680475378605
33841.30132121865,166.5467540413981,926.5205226043403,3.2750650108876016
34451.828246612036,169.55140438607583,926.3871479152926,3.141690321839974
35073.36961625197,172.61026127320952,926.2561577656986,3.010700172245947
35706.12414042773,175.72430263663682,926.127509151534,2.8820515580813435
36350.29411433774,178.89452405298573,926.0011598576402,2.755702264187562
37006.085482764145,182.1219390599643,925.8770684427762,2.631610849323579
37673.707905914685,185.40757948039513,925.7551942249681,2.509736631515466
38353.37482645197,188.75249575209367,925.6354972671556,2.3900396737029723
39045.30353773271,192.1577572637011,925.5179383631206,2.2724807696679363
39749.71525327746,195.624452696573,925.4024790237148,2.157021430262148
40466.83517749356,199.1536903728357,925.289081463326,2.043623869873386
41196.89257767472,202.74659860972548,925.1777085866514,1.9322509931987497
41940.12085729889,206.40432608031674,925.0683239757127,1.822866382260031
42696.75763064836,210.12804218075814,924.9608918771261,1.7154342836734031
43467.04479877692,213.9189374041376,924.8553771896682,1.6099195962154909
44251.22862684673,217.7782237210883,924.7517454519927,1.5062878585400767
45049.55982286044,221.70713496726148,924.6499628306891,1.4045052372364353
45862.29361781447,225.70692723779302,924.5499961085233,1.3045385150705897
46689.689847297435,229.7788792888827,924.4518126729085,1.206355079455875
47532.01303456128,233.92429294662043,924.3553805046689,1.1099229112162448
48389.53247509042,238.14449352318564,924.2606681668813,1.0152105734285897
49262.52232269764,242.4408302405599,924.167644794085,0.9221872006323792
50151.26167717233,246.81467666187942,924.0762800816108,0.8308224881581054
51056.03467350996,251.26743113056943,923.986544275199,0.7410866817463102
51977.13057275223,255.80051721740546,923.898408160666,0.6529505672133382
52914.84385446519,260.41538417563555,923.8118430540002,0.566385460547508
53869.47431088567,265.113507404313,923.7268207913974,0.4813631979446882
54841.32714276723,269.896388919993,923.6433137196901,0.3978561262374569
55830.713056954206,274.7655578369343,923.56129468688,0.3158370934273762
56837.94836571613,279.7225708559639,923.4807370328351,0.23527943938245244
57863.35508787523,284.7690127621665,923.4016145801988,0.1561569867461685
58907.26105175719,289.90649693154705,923.3239016254684,0.07844403201568184
59970.0,295.13666584683733,923.2475729302405,0.0021153367878241625


==> figures/pgfplots/data/ffhq_lawfit_l2.csv <==
n,x,fit,excess
8.0,0.01650105091991701,90313.49134360375,89646.72724962611
8.144327056361892,0.016798744433185676,90289.4939765606,89622.72988258296
8.291257900123545,0.01710180860001285,90265.06946704451,89598.30537306688
8.44083950590631,0.017410340311725895,90240.21021362947,89573.44611965184
8.59311969579514,0.017724438207657175,90214.90847964761,89548.14438566998
8.748147154627578,0.018044202706679596,90189.15639078406,89522.39229680643
8.905971445558588,0.018369736039311146,90162.9459326287,89496.18183865107
9.066643025906155,0.01870114228039849,90136.26894818488,89469.50485420725
9.230213263282796,0.019038527382390345,90109.11713533352,89442.35304135589
9.396734452018059,0.01938199920921106,90081.48204425228,89414.71795027464
9.566259829877326,0.0197316675707453,90053.35507478885,89386.59098081122
9.73884359508223,0.02008764425794494,90024.72747378764,89357.96337981001
9.914540923638118,0.0204500430785692,89995.59033236893,89328.8262383913
10.093407986974142,0.02081897989356967,89965.93458315947,89299.17048918184
10.27550196990159,0.021194572654131712,89935.75099747434,89268.98690349671
10.46088108889618,0.021576941439384097,89905.03018244845,89238.26608847082
10.649604610710206,0.02196620849478901,89873.7625781169,89206.99848413927
10.841732871320437,0.022362498271224572,89841.93845444391,89175.17436046628
11.03732729521789,0.02276593746477254,89809.5479082988,89142.78381432117
11.236450415045585,0.02317665505722373,89776.58086037818,89109.81676640055
11.439165891590578,0.02359478235731425,89743.02705207342,89076.26295809579
11.645538534136655,0.024020453042705583,89708.87604228535,89042.11194830772
11.85563432118427,0.024453803202722176,89674.1172041733,89007.35311019566
12.069520421544214,0.024894971381859914,89638.73972185639,88971.97562787875
12.287265215811866,0.025344098624079586,89602.73258705415,88935.96849307652
12.508938318228871,0.025801328517899458,89566.0845956645,88899.32050168687
12.734610598939177,0.02626680724230128,89528.78434428283,88862.0202503052
12.964354206646657,0.0267406836134646,89490.82022665854,88824.05613268091
13.198242591681435,0.027223109132344103,89452.18043008936,88785.41633611172
13.436350529482382,0.027714238033105337,89412.85293175129,88746.08883777366
13.678754144503225,0.028214227332434196,89372.82549496363,88706.061400986
13.925530934549997,0.028723236879736127,89332.08566538757,88665.32157140994
14.176759795557505,0.029241429408240833,89290.62076715736,88623.85667317973
14.432521046812816,0.029768970587029032,89248.41789894301,88581.65380496538
14.69289645663376,0.030306029073997737,89205.4639299429,88538.69983596526
14.957969268510762,0.030852776569781238,89161.74549580558,88494.98140182794
15.227824227720237,0.031409387872644697,89117.24899447901,88450.48490050138
15.502547608418132,0.031976040934368156,89071.9605819863,88405.19648800867
15.782227241222275,0.03255291691713877,89025.86616812665,88359.10207414902
16.066952541292284,0.03314020025146925,88978.95141209997,88312.18731812233
16.35681453691615,0.03373807869516152,88931.20171805397,88264.43762407634
16.651905898612466,0.034346743393333844,88882.60223055293,88215.8381365753
16.952320968757707,0.034966388939530975,88833.13783003524,88166.3737360576
17.258155791748063,0.03559721343793693,88782.79312818371,88116.02903420608
17.569508144705306,0.03623941856670986,88731.55246253783,88064.7883685602
17.886477568736755,0.036893209642459825,88679.39989237525,88012.63579839762
18.20916540075911,0.03755879568588964,88626.31919349876,87959.55509952112
18.53767480589641,0.03823638948861992,88572.29385319966,87905.52975922203
18.872110810462537,0.03892620768121983,88517.3070651329,87850.54297115527
19.212580335538725,0.03962847080246509,88461.34172410204,87794.5776301244
19.55919223115681,0.04034340336984547,88404.38042075161,87737.61632677398
19.912057311099225,0.041071233951344266,88346.40543616592,87679.64134218829
20.271288388326756,0.04181219523851278,88287.3987363722,87620.63464239457
20.63700031104553,0.04256652412086318,88227.34196674664,87560.577872769
21.009309999424612,0.043334461761603396,88166.21644632154,87499.45235234391
21.388336482976037,0.04411625367473829,88104.0031619919,87437.23906801427
21.774200938609248,0.04491214980356199,88040.68276262,87373.91866864236
22.167026729371976,0.04572240460056605,87976.23555303553,87309.4714590579
22.566939443890178,0.046547277108789434,87910.64148793074,87243.87739395311
22.974066936519396,0.04738703104463605,87843.88016564817,87177.11607167053
23.38853936822051,0.04824193488218628,87775.93082186104,87109.1667278834
23.810489248172956,0.04911226193902981,87706.7723231486,87040.00822917097
24.240051476138618,0.04999829046364661,87636.3831604985,86969.61906652087
24.677363385590095,0.05090030372436472,87564.74145333975,86897.97735936212
25.122564787616977,0.05181859009992273,87491.82491687205,86825.06082289442
25.575798015624173,0.052753443171665866,87417.61086820647,86750.84677422883
26.037207970836853,0.053705161817406,87342.0762276974,86675.31213371977
26.506942168626015,0.05467405030697416,87265.19750556951,86598.43341159188
26.9851507856701,0.055660418399497605,87186.95079461795,86520.18670064032
27.471986707967307,0.05666458144243148,87107.31176280275,86440.54766882512
27.96760557971405,0.05768686047237708,87026.2556457182,86359.49155174058
28.47216585306537,0.058727582317719254,86943.75723893203,86276.9931449544
28.985828838792948,0.05978707970311518,86859.79089019122,86193.02679621358
29.50875875785701,0.060865691355868196,86774.33049149252,86107.5663975149
30.041122793908862,0.061963762114221214,86687.34947101517,86020.58537703754
30.583091146740237,0.06308164303760297,86598.82078491489,85932.05669093726
31.134837086697292,0.06421969151886407,86508.7169089772,85841.95281499957
31.69653701007607,0.06537827139853741,86417.00983013156,85750.24573615393
32.26837049551731,0.06655775308115985,86323.67103782836,85656.90694385073
32.850520361418944,0.06775851365369306,86228.67151529175,85561.90742131411
33.44317272438394,0.06898093700607989,86131.98173068701,85465.21763670938
34.04651705872302,0.07022541395397645,86033.57162836872,85366.80753439109
34.66074625703059,0.07149234236369809,85933.4106215825,85266.64652760487
35.28605669185355,0.07278212727941924,85831.46795765017,85164.70386367253
35.92264827847281,0.07409518105266863,85727.71170680455,85060.94761282692
36.570724538817274,0.07543192347416029,85622.10948982541,84955.34539584778
37.23049266653089,0.07679278190800289,85514.62848384037,84847.86438986273
37.902163593213835,0.07817819142833078,85405.23528458549,84738.47119060786
38.585952055858264,0.0795885949583992,85293.8958954329,84627.13180145527
39.28207666550115,0.08102444341218978,85180.57571676906,84513.81162279143
39.99075997711542,0.08248619583857009,85065.23953531649,84398.47544133886
40.7122285607619,0.08397431956805397,84947.85151332189,84281.08741934426
41.44671307402533,0.08548929036221027,84828.37517758885,84161.61108361122
42.19444833575658,0.08703159256576587,84706.7734083513,84040.00931437367
42.955673401145795,0.08860171926145394,84583.00842799265,83916.24433401502
43.73063163814959,0.09020017242765503,84457.04178962696,83790.27769564933
44.519570805297136,0.09182746309888234,84328.83436557806,83662.07027160043
45.32274313090005,0.09348411152916258,84198.34633583513,83531.5822418575
46.140405393691175,0.09517064735836395,84065.53717667438,83398.77308269675
46.97281900491815,0.09688760978152498,83930.36564997066,83263.60155599302
47.82025009191814,0.09863554772123842,83792.78979505884,83126.0257010812
48.68296958320015,0.10041502000314459,83652.76693385521,82986.00283987758
49.56125329506249,0.10222659553459136,83510.25747572794,82843.4933817503
50.455382019772834,0.1040708534865171,83365.21916845556,82698.45507447793
51.36564161533887,0.10594838347861438,83217.60129830005,82550.83720432242
52.29232309689912,0.1078597857678356,83067.3579877232,82400.59389374556
53.23572272976167,0.10980567144029758,82914.44258393064,82247.678489953
54.19614212412222,0.11178666260665,82758.80761937947,82092.04352540184
55.1738883314904,0.11380339260096727,82600.40479234877,81933.64069837113
56.169273942855845,0.115856506183229,82439.1849508271,81772.42085684947
57.18261718862551,0.1179466597454539,82275.09807732527,81608.33398334763
58.214242040363416,0.12007452152155129,82108.09327403115,81441.32918005352
59.26447831436646,0.1222407718009598,81938.11874817353,81271.3546541959
60.333661777108446,0.12444610314613964,81765.12179765162,81098.35770367399
61.42213425258645,0.1266912206139885,81589.04879715471,80922.28470317708
62.530243731604045,0.12897684198125248,81409.84518526384,80743.0810912862
63.658344483025836,0.13130369797400343,81227.45545360386,80560.69135962623
64.80679716703911,0.13367253250125571,81041.82314059293,80375.0590466153
65.97596895045925,0.13608410289279896,80852.89083691314,80186.1267429355
67.16623362411467,0.13853918014131977,80660.60022853354,79993.83613455591
68.37797172235013,0.1410385491488931,80464.89233530621,79798.12824132858
69.61157064468559,0.14358300897791965,80265.76375271927,79598.99965874164
70.86742477966997,0.14617337310659034,80063.15965450226,79396.39556052463
72.1459356309697,0.14881046968896075,79856.95550476624,79190.19141078861
73.44751194573125,0.15149514181971555,79647.08687726007,78980.32278328243
74.77256984526029,0.15422824780371142,79433.4886085674,78766.72451458976
76.12153295805787,0.15701066143038173,79216.09450986945,78549.33041589182
77.49483255525678,0.15984327225309183,78994.83728981431,78328.07319583668
78.89290768850152,0.16272698587353449,78769.64851663854,78102.8844226609
80.3162053303155,0.16566272423125575,78540.45859311205,77873.69449913442
81.76518051700072,0.1686514258984044,78307.1967376553,77640.43264367766
83.24029649411544,0.17169404637979854,78069.79097001303,77403.0268760354
84.7420248645763,0.17479155841840585,77828.16810202524,77161.40400804761
86.2708457394326,0.17794495230633536,77582.25373593904,76915.48964196141
87.8272478913605,0.1811552362014392,77331.9722758537,76665.20818187606
89.41172891092633,0.18442343644962642,77077.2469649972,76410.48287101957
91.02479536566901,0.18775059791299128,76817.99998100352,76151.23588702589
92.66696296205284,0.1911377843038622,76554.15268781794,75887.38859384031
94.33875671034153,0.19458607852487603,76285.62646517475,75618.86237119712
96.04071109244705,0.19809658301518843,76012.34849242965,75345.58439845202
97.77337023280658,0.20167042010292996,75735.12373077022,75068.3596367926
99.53728807234188,0.2053087323640202,75453.10618176631,74786.34208778868
101.33302854555767,0.20901268298745637,75166.09048492643,74499.3263909488
103.1611657608347,0.2127834561471916,74873.98527067424,74207.2211766966
105.02228418397507,0.21662225738072097,74576.69942607408,73909.93533209644
106.91697882505942,0.2205303139744993,74274.14096066619,73607.37686668856
108.8458554286754,0.22450887535631228,73966.21667683848,73299.45258286085
110.80953066757706,0.22855921349472436,73652.83203949018,72986.06794551255
112.80863233983878,0.23268262330573458,73333.89112153111,72667.12702755348
114.84379956956631,0.23688042306676962,73009.29659116411,72342.53249718648
116.9156830112277,0.24115395483814306,72678.94973409077,72012.18564011314
119.02494505767146,0.24550458489212015,72342.75051832927,71675.98642435163
121.17226005189761,0.24993370414972355,72000.5977259131,71333.83363193547
123.3583145026488,0.2544427286254181,71652.38920799727,70985.62511401964
125.5838073038902,0.25903309987981726,71298.02240182126,70631.25830784363
127.84944995825133,0.26370628548056085,70937.39550564397,70270.63141166634
130.15596680449656,0.26846377947150324,70570.41079687381,69903.64670289618
132.5040952491003,0.2733071028503672,70196.98997690696,69530.22588292933
134.894586002,0.2782378040550158,69820.42720559375,69153.66311161612
137.32820331660318,0.2832574594584982,69439.86054117986,68773.09644720223
139.80572523412232,0.28836767387302237,69052.61614256936,68385.85204859173
142.3279438323198,0.2935700810630246,68658.54989449105,67991.78580051342
144.8956654787398,0.29886634426749337,68257.53209168027,67590.76799770264
147.50971108850786,0.30425815673171436,67849.43610411993,67182.6720101423
150.17091638678247,0.30974724224861216,67434.13570805572,66767.37161407809
152.88013217594138,0.3153353557098565,67011.50415184982,66344.74005787219
155.63822460758794,0.32102428366691116,66581.41379995258,65914.64970597495
158.4460754594634,0.32681584490220233,66143.73604862159,65476.97195464395
161.30458241735812,0.33271189101059706,65698.34142790272,65031.57733392508
164.2146593621059,0.338714306991367,65245.099896155276,64578.33580217764
167.1772366617564,0.3448250118508324,64783.881410316615,64117.117316338976
170.19326146901966,0.3510459592158804,64314.55698333484,63647.7928893572
173.26369802407643,0.3573791379585512,63837.00074921786,63170.23665524022
176.38952796285037,0.3638265728318899,63351.09449790615,62684.330403928514
179.57175063084298,0.3703903251172725,62856.73995695818,62189.975862980544
182.81138340263072,0.37707249328341014,62353.9105877267,61687.14649374906
186.1094620071242,0.3838752136572396,61854.007701546056,61187.243607568416
189.46704085869703,0.3908006611069196,61359.306222195664,60692.542128218025
192.8851933942887,0.3978510497371498,60856.16673703526,60189.40264305762
196.365012416588,0.40502863359703184,60344.309848626915,59677.545754649276
199.90761044340695,0.41233570740069897,59823.536439788346,59156.77234581071
203.51412006336145,0.41977460726095395,59293.66840079675,58626.90430681911
207.18569429796474,0.4273477114361345,58754.535795053715,58087.771701076075
210.92350697025486,0.43505744109045574,58205.972469789274,57539.208375811635
214.72875308007272,0.44290626106807085,57647.81433685732,56981.05024287968
218.60264918611114,0.45089668068109684,57079.89882672483,56413.13473274719
222.5464337948541,0.4590312545118534,56502.0650671656,55835.30097318796
226.56136775653496,0.4673125832295784,55914.15473289554,55247.3906389179
230.64873466823818,0.4757433144218783,55316.01379289968,54649.24969892204
234.80984128427102,0.4843261434411735,54707.49580291553,54040.73170893789
239.04601793394113,0.4930638142664197,54088.46837936221,53421.70428538457
243.35861894687073,0.5019591203803744,53458.82751500178,52792.06342102414
247.74902308598325,0.5110149056626881,52818.53683426047,52151.77274028283
252.21863398829993,0.5202340652991061,52167.79876977146,51501.034675793824
256.7688806136934,0.5296195467070808,51544.827448607626,50878.06335462999
261.40121770173255,0.539174350478075,50950.00562024619,50283.24152626855
266.11712623677084,0.5489015313368674,50345.59614319663,49678.83204921899
270.9181139214256,0.5588041991181651,49731.053693717426,49064.289599739786
275.8057156586001,0.5688855197608391,49106.061932277626,48439.297838299986
280.7814940421991,0.5791487163200878,48470.36930305616,47803.60520907852
285.84703985669955,0.5895970699978683,47823.75211250233,47156.98801852469
291.0039725857344,0.6002339211919172,47166.00163298592,46499.23753900828
296.253940929849,0.6110626705636907,46496.91886904091,45830.15477506327
301.5986233336007,0.6220867801255769,45816.312653693916,45149.54855971628
307.03972852216776,0.6333097743477232,45123.99972569421,44457.23563171657
312.57899604763776,0.6447352412848261,44419.8065467791,43753.04245280146
318.2181968451518,0.6563668337232531,43703.573368863785,43036.809274886145
323.9591337990829,0.6682082703488594,42975.162152053905,42308.398058076265
329.8036423194293,0.6802633369358749,42234.47252312209,41567.70842914445
335.7535909286036,0.6925358875572343,41481.478148935515,40814.714054957876
341.810881858811,0.7050298458167472,40716.33169258999,40049.56759861235
347.9774516602042,0.7177492061034988,39939.89208281349,39273.12798883585
354.25527182000815,0.7306980348688745,39262.98907097936,38596.22497700172
360.6463493928159,0.7438804719266296,38633.66850691452,37966.90441293688
367.15272764225665,0.7573007317764123,37995.04830413592,37328.28421015828
373.77648669423803,0.7709631049511632,37346.27893126848,36679.514837290844
380.5197442019715,0.7848719593888159,36686.90492746739,36020.14083348975
387.3846560230026,0.7990317418287628,36016.59552187978,35349.83142790214
394.3734169084483,0.8134469792334957,35335.07693261311,34668.31283863547
401.48826120467066,0.8281222802359015,34642.10753894504,33975.3434449674
408.73146356761106,0.8430623366126694,33937.467395546046,33270.70330156841
416.10533969001136,0.8582719247842803,33220.954121178474,32554.19002720084
423.61224704175214,0.873755907342052,32492.382590306923,31825.618496329287
431.25458562354976,0.8895192346027382,31751.587934863608,31084.823840885972
439.0347987342518,0.9055669461911757,30998.432816092056,30331.66872211442
446.9553737519708,0.9219041726514762,30232.822110723107,29566.058016745472
455.0188429293145,0.9385361370872923,29454.733560459492,28787.969466481856
463.22778420296197,0.9554681568316755,28664.291074565954,27997.526980588318
471.5848220178446,0.9727056451470568,27861.99557288444,27195.231478906804
480.0926281661921,0.99025411295589,27050.33936984468,26383.575275867046
488.7539226417257,1.008119170602537,26470.12992529767,25803.365831320036
497.57147450925197,1.0263065296469194,25911.54149573507,25244.777401757434
506.548102789948,1.044822004690536,25345.631047869363,24678.866953891727
515.6866773626195,1.063671515235425,24771.40588654818,24104.641792570543
524.9901198812188,1.082861087576666,24188.33186189272,23521.567767915083
534.4614047089107,1.1023968567290134,23596.038555338506,22929.27446136087
544.1035598689953,1.1222850683883006,22994.234907996197,22327.47081401856
553.9196680129853,1.1425320809282247,22382.676343047875,21715.91224907024
563.9128674061444,1.1631443674331499,21761.15028201424,21094.386188036606
574.0863529308094,1.1841285177675918,21129.47016736155,20462.706073383913
584.4433771078138,1.205491240683037,20487.47469056733,19820.710596589695
594.9872511363366,1.2272393659627676,19835.0316340363,19168.267540058663
605.7213459525063,1.2493798466053718,19172.047788577005,18505.28369459937
616.6490933071171,1.2719197610476745,18498.489743758513,17831.725649780878
627.7739868627731,1.2948663154277413,17814.429157962397,17147.66506398476
639.0995833108326,1.318226845888724,17120.15824495056,16453.394150972923
650.6295035085028,1.342008820924266,16416.603939471945,15749.839845494307
662.3674336364508,1.3662198437662283,15765.54415495792,15098.780060980282
674.3171263772923,1.3908676548154768,15366.81121575399,14700.047121776353
686.4824021153476,1.4159601341165369,14966.336244038874,14299.572150061236
698.8671501580415,1.4415053038768912,14561.43522581068,13894.671131833042
711.4753299793337,1.4675113310317178,14151.234624806542,13484.470530828905
724.3109724855861,1.4939865298549082,13735.247455470371,13068.483361492734
737.3781813042688,1.520939364617192,13313.140689481503,12646.376595503865
750.6811340959111,1.54837845229221,12884.660198885724,12217.896104908086
764.2240838897195,1.576312565311399,12449.599650707634,11782.835556729997
778.0113604433025,1.604750634368605,12007.786218592053,11341.022124614416
792.0473716269144,1.6337017512752683,11559.074435029266,10892.310341051629
806.3366048326756,1.6631751718671226,11103.3452037946,10436.581109816963
820.8836284092179,1.6931803189633423,10640.509532405898,9973.745438428261
835.6930931222139,1.723726785379075,10170.518689287252,9503.754595309614
850.769733641252,1.7548243369923164,9693.386330302219,9026.622236324582
866.1183700535305,1.786482915866104,9209.239110297429,8542.475016319791
881.7439094048783,1.8187126434270735,8718.45668849601,8051.692594518373
897.6513472685588,1.8515238237013245,8222.27853208943,7555.514438111794
913.845769342378,1.8849269466086644,7856.7658942019325,7190.001800224296
930.3323530746218,1.918932691316318,7631.124141001561,6964.360047023924
947.1163693193098,1.953551929653107,7405.038419975998,6738.274325998362
964.2031840213116,1.9887957295852219,7177.066177762929,6510.302083785293
981.598259931881,2.0246753587547377,6946.623054836745,6279.858960859108
999.307158355123,2.061202288081932,6713.368935929616,6046.604841951979
1017.3355409259676,2.0983881954325887,6477.070256382294,5810.306162404658
1035.6891714202393,2.136244969351503,6237.550834225205,5570.786740247569
1054.37391759736,2.174784712863303,5994.670304463678,5327.906210486041
1073.3957530763096,2.2140197473418564,5748.31380795215,5081.549713974513
1092.7607592454165,2.2539626164494737,5498.387374648375,4831.6232806707385
1112.4751272066255,2.29462609014721,5244.817047879694,4578.052953902057
1132.5451597548215,2.3360231687774817,4987.551547666538,4320.787453688901
1152.977273392861,2.3781670872203344,4726.56992980331,4059.805835825673
1173.7780003829794,2.421071319124739,4461.898976055898,3795.1348820782614
1194.9539908351842,2.4647495812161773,4193.655245774103,3526.891151796466
1216.5120148333258,2.5092158376819436,3922.1733857697554,3255.409291792119
1238.458964599546,2.554484304635601,3648.755335671729,2981.9912416940924
1260.8018566977541,2.600569454661944,3510.908295223414,2844.1442012457774
1283.5478342768529,2.6474860214439437,3411.0577713172406,2744.293677339604
1306.7041693544595,2.695249004473225,3311.411687223069,2644.6475932454323
1330.2782651418013,2.743873673845466,3211.3262943212612,2544.5622003436247
1354.2776584105686,2.793375575142346,3110.5031316336263,2443.7390376559897
1378.710021902452,2.843770534401532,3008.7608393281407,2341.996745350504
1403.5831667821788,2.8950746631763877,2905.973031992464,2239.2089380148273
1428.9050451347778,2.9473043636869103,2802.0442144203907,2135.280120442754
1454.6837525078968,3.000476334063595,2696.898676481229,2030.1345825035921
1480.927530500013,3.0546075736859586,2590.4749770633675,1923.7108830857308
1507.6447693953094,3.1097153886173174,2482.7233661255214,1815.9592721478846
1534.844010846087,3.1658173971376176,2373.6051952970565,1706.8411013194197
1562.5339506035982,3.222931535376133,2263.0942621213826,1596.3301681437458
1590.7234412981177,3.2810760630457323,2151.1809739838145,1484.4168800061777
1619.4214952691686,3.3402695692805873,2037.8822534046192,1371.1181594269824
1648.6372874468395,3.4005309785792694,1923.2670076650068,1256.50291368737
1678.3801582850456,3.461879556854989,1807.5434290770997,1140.779335099463
1708.6596167477342,3.5243349175950307,1697.3138287184377,1030.549734740801
1739.4853433489382,3.5879170281312693,1660.6210312606722,993.8569372830354
1770.867193247713,3.6526462160238786,1625.0740885477016,958.3099945700649
1802.8151993988768,3.718543175560151,1589.8181500564697,923.0540560788329
1835.3395757605904,3.7856289743705482,1554.6254446107187,887.8613506330819
1868.4507205598406,3.8539250601641952,1519.3793803927906,852.6152864151538
1902.1592196168008,3.9234532675858045,1484.0059071704723,817.2418131928355
1936.4758497291655,3.994235825196315,1448.4521682528784,781.6880742752417
1971.4115821175776,4.066295362579538,1412.6776598066517,745.9135658290149
2006.977585933177,4.139654917576934,1376.649973002773,709.8858790251363
2043.1852318284298,4.214337943652921,1340.3425999403166,673.5785059626799
2080.0460955924145,4.290368317393125,1303.7338577711319,636.9697637934951
2117.571961851651,4.367770346137831,1266.8065850577846,600.0424910801478
2155.77482783772,4.446568775753193,1229.5486013959212,562.7845074182844
2194.6669072228287,4.526788798542585,1191.9543073031912,525.1902133255544
2234.260634024619,4.608456061300788,1154.028704056739,487.2646100791021
2274.5686665813755,4.691596673513377,1115.7984516692704,449.03435769163366
2315.6038915989598,4.776237215704053,1077.3554146549675,410.5913206773307
2357.3794282707863,4.862404747932637,1047.6097309910506,380.8456370134138
2399.90863247209,4.950126818446295,1035.7150544873111,368.95096050967436
2443.2051010298624,5.039431472486843,1024.1806110198722,357.41651704223545
2487.2826760698613,5.130347261257029,1012.8336157255936,346.06952174795686
2532.1554494419966,5.222903251048466,1001.6112184522595,334.8471244746228
2577.837767225586,5.3171290325343215,990.4782245536003,323.7141305759635
2624.344234315857,5.413054730229573,979.4110267512028,312.64693277356605
2671.689719093245,5.5107110121220515,968.3920956602847,301.6280016826479
2719.889358176881,5.610129099477139,957.4075712164297,290.6434772387929
2768.958561263843,5.711340776819353,946.4460566998804,279.6819627222436
2818.91301605575,5.814378402094096,935.4979743039178,268.733880326281
2869.768693274198,5.919274917012656,924.5552319849035,257.7911380072667
2921.541851766669,6.0260638575838055,913.6111076138137,246.84701363617694
2974.2490437046117,6.134779364835534,902.6603489248495,235.8962549472127
3027.9071198752486,6.2454561957300925,891.6996008769507,224.93550689931396
3082.533235068848,6.3581297342759475,880.7285555516265,213.96446157398975
3138.144853563245,6.472836002840327,869.753368593318,202.9892746156812
3194.7597547072432,6.589611673665725,858.80273142957,192.03863745193325
3252.39603860479,6.708494080594252,851.4460673781105,184.68197340047368
3311.072131901652,6.829521231003417,846.8513816173067,180.08728763966997
3370.806793676558,6.9527318179573845,842.385428060138,175.62133408250122
3431.6191214385635,7.0781652325773265,838.0175422335678,171.25344825593106
3493.528557232613,7.205861576634945,833.7338834886126,166.96978951097583
3556.5548938553097,7.335861675373313,829.5257493593358,162.76165538169903
3620.718281182768,7.468207090558907,825.386771353526,158.62267737588923
3686.0392326126153,7.602940133769073,821.3118752923071,154.54778131467037
3752.5386316222916,7.740103879919392,817.29680435122,150.5327103735832
3820.2377384455885,7.879742181034907,813.3378709914722,146.5737770138354
3889.158196869644,8.021899680269827,809.4318191570399,142.66772517940308
3959.322041154632,8.166621826180293,805.5757487711448,138.81165479350807
4030.7517030782055,8.31395488725446,801.7670840030484,135.00299002541158
4103.470019107082,8.46394596670485,798.0035849758976,131.23949099826086
4177.500237697955,8.616643017527421,794.2834262454903,127.51933226785354
4252.866026730209,8.77209485783254,790.6054292247054,123.84133524706863
4329.591481072649,8.930351186452336,786.9698247384796,120.20573076084281
4407.701130286739,9.091462598829654,783.3830424166265,116.61894843898972
4487.219946468896,9.255480603193817,780.6727366342711,113.90864265663436
4568.17335223418,9.422457637028025,778.1996400669575,111.43554608932072
4650.587228844027,9.592447083833878,775.7844788606934,109.02038488305664
4734.4879244806825,9.765503290198494,773.422433027298,106.65833904966121
4819.902262670843,9.94168158316935,771.110610786823,104.34651680918626
4906.857550861253,10.121038287942602,768.8468180787343,102.08272410109748
4995.381589149117,10.303630745870691,766.6292132690631,99.86511929142637
5085.502679169899,10.48951733279461,764.4561691701399,97.69207519250313
5177.249633145545,10.678757477707038,762.3262062741179,95.56211229648113
5270.6517830958655,10.871411681752033,760.2379563262522,93.4738623486154
5365.73899021621,11.067541537567722,758.1901409984027,91.42604702076596
5462.541654424235,11.267209748977752,756.1815592918109,89.41746531417414
5561.090724078891,11.470480151037993,754.211081155485,87.4469871778482
5661.417705874855,11.677417730445091,752.2776473349404,85.51355335730364
5763.554674915365,11.88808864631302,750.380279070928,83.61618509329128
5867.534284966781,12.102560251324464,748.518112124054,81.75401814641725
5973.389778898245,12.32090111326397,746.690528031082,79.92643405344518
6081.154999309579,12.543181036939407,744.9138211107891,78.14972713315228
6190.8643993509195,12.76947108649887,743.2647267328907,76.50063275525395
6302.55305373766,12.999843608150448,741.6508026766247,74.88670869898795
6416.256669963983,13.234372253291605,740.0702787863801,73.3061848087433
6532.011599718775,13.47313200205601,738.522097774733,71.7580037970962
6649.854850507414,13.716199187284996,737.0053657643653,70.24127178672848
6769.824097483359,13.963651518931766,735.5192665743346,68.75517259669778
6891.957695493066,14.215568108905623,734.0630334639866,67.29893948634981
7016.294691338213,14.472029496364408,732.6359366060447,65.87184262840788
7142.8748362592605,14.733117673463493,731.2372764290585,64.47318245142174
7271.738598644113,14.99891611156906,729.8663796095093,63.10228563187252
7402.927176966041,15.269509787944266,728.5225964472633,61.75850246962648
7536.482512955157,15.544985212917146,727.2052990766706,60.44120509903382
7672.44730500738,15.825430457538353,725.9138802990519,59.14978632141515
7810.865021835307,16.110935181737887,724.6477530699574,57.88365909232061
7951.779916365497,16.401590662990063,723.4063511050634,56.64225712742666
8095.237039886323,16.69748982549531,722.1891326693506,55.42503869171378
8241.282256451153,16.99872726988863,720.9956023179084,54.2315083402716
8389.962257541285,17.305399303483828,719.8301363109736,53.06604233333678
8541.32457699357,17.617603971063687,718.6905083611879,51.926414383551105
8695.417606197203,17.935441086225367,717.5732090871007,50.80911510946396
8852.290609564674,18.259012263291236,716.4777234969301,49.71362951929336
9011.993740281981,18.588420949795793,715.4035690059561,48.63947502831934
9174.578056342832,18.92377245955829,714.3502813047035,47.58618732706668
9340.095536872122,19.265174006352062,713.31741055426,46.553316576623274
9508.599098744067,19.612734738181608,712.3045197150522,45.540425737415376
9680.142613499947,19.966565772177645,711.3111835773145,44.54708959967775
9854.780924571181,20.326780230121987,710.336988088359,43.572894110722245
10032.569864813011,20.69349327461305,709.3815298297988,42.617435852161975
10213.56627435469,21.066822145884228,708.4444155827345,41.680321605097674
10397.828018771546,21.446886199286137,707.5252619531086,40.761167975471835
10585.414007584854,21.833806943445058,706.6236950477238,39.859601070087024
10776.38421309568,22.227708079110204,705.7393502103555,38.97525623271872
10970.799689558304,22.628715538701414,704.8718718784423,38.10777790080556
11168.722592699538,23.036957526570326,704.0209139318453,37.25681995420848
11370.216199590392,23.452564559988293,703.1862727854033,36.4221788077665
11575.344928876057,23.87566951087337,702.3677061399832,35.603612162346394
11784.17436137083,24.306407648270074,701.5646760838436,34.800582106206775
11996.771261024815,24.744916681595935,700.7768647805466,34.01277080290981
12213.20359626864,25.1913368046678,700.0039630127403,33.23986903510354
12433.540561743399,25.645810740522673,699.2456690042832,32.4815750266464
12657.85260042247,26.10848378704689,698.5016880198542,31.737594042217438
12886.211426132673,26.579503863428958,697.7717321014184,31.00763812378159
13118.690046481532,27.059021557450027,697.0555198505622,30.2914258729254
13355.362786198117,27.54719017362748,696.3527762327795,29.58868225514277
13596.30531089525,28.044165782227576,695.6632323952487,28.89913841761188
13841.594651260155,28.550107269161845,694.9866254944614,28.222531516824574
14091.309227681508,29.065176386783627,694.3226985319351,27.558604554298313
14345.528875321055,29.58953780560157,693.6712001971415,26.907106219504726
14604.33486963728,30.12335916692554,693.0318847176056,26.26779073996886
14867.809952369531,30.666811136462318,692.4045117181579,25.640417740521116
15136.038357991216,31.220067458878766,691.7888461065961,25.024752128959335
15409.105840639902,31.783305013348706,691.1846636194165,24.420569641779707
15687.099701533476,32.35670387010236,690.5917370139488,23.827643036311997
15970.108816880696,32.940447347995494,690.00984277057,23.245748792933227
16258.223666295624,33.53472207311799,689.4387653861057,22.674671408468953
16551.53636172436,34.13971803845895,688.8782939894598,22.114200011823073
16850.140676893665,34.755628664648405,688.3282222112379,21.56412823360108
17154.132077291135,35.38265086179535,687.7883480683648,21.02425409072805
17463.60775068598,36.02098509244084,687.2584738545206,20.49437987688384
17778.66663820037,36.670835435646765,686.7384060346582,19.974312057021393
18099.409465941717,37.33240965224153,686.2279551430205,19.46386116538372
18425.938777205236,38.005919251242126,685.7269356843655,18.962841706728682
18758.358965257536,38.69157955747455,685.2351660382124,18.47107206057558
19096.77630671194,39.38960978041481,684.752468365964,17.988374388327202
19441.29899550559,40.100233084271146,684.2786685207913,17.51457454315448
19792.03717748971,40.823676659331035,683.8135959602,17.049501982563243
20149.102985643727,41.56017179459488,683.3570836614206,16.5929896837838
20512.610575925035,42.3099539517209,682.9089681162625,16.14487413862571
20882.6761637652,43.07326284030335,682.4690890636701,15.704995086033364
21259.41806122455,43.85034249450871,682.0372895085297,15.273195530892963
21642.95671481746,44.64144135109534,681.6134157016279,14.849321723991125
22033.414744019676,45.44681232883986,681.1973170232067,14.433223045569889
22430.916980470298,46.26671290939644,680.7888459111421,14.024751933505286
22835.590507881443,47.10140521961566,680.3878577912305,13.623763813593769
23247.56470266749,47.9511561153477,679.9942110093968,13.230117031760074
23666.971275307304,48.81623726675738,679.6077667657402,12.84367278810339
24093.944312453114,49.69692524517921,679.2283890503498,12.464295072713071
24528.620319798563,50.59350161153839,678.8559445808303,12.091850603193507
24971.138265720478,51.50625300636772,678.490302741479,11.726208763842237
25421.63962570762,52.43547124144768,678.1313355240618,11.36724154642502
25880.268427591505,53.381453393101,677.778917470134,11.014823492497271
26347.171297592784,54.34450189716931,677.4329256148607,10.668831637223889
26822.49750719828,55.32492464570324,677.0932394327932,10.329145455156436
27306.39902088428,56.32303508539794,676.7597407832154,9.995646805578644
27799.030544700257,57.33915231780341,676.432313859072,9.66821988143522
28300.549575729106,58.373601201342716,676.1108451364153,9.346751158778488
28811.116452440187,59.42671245517178,675.7952233248301,9.031129347193314
29330.894405950217,60.498822764911694,675.48533931929,8.72124534165323
29860.0496122093,61.59027489028923,675.1810861532124,8.416992175575615
30398.75124512806,62.70141777471859,674.8823589526776,8.118264975040802
30947.171530663883,63.83260665686135,674.5890548917752,7.824960914138387
31505.48580188234,64.98420318419787,674.3010731490467,7.536979171409939
32073.872555011956,66.15657552864762,674.0183148649891,7.2542208873522895
32652.51350651086,67.3500985042767,673.7406831005899,6.976589122953101
33241.59365116236,68.56515368712752,673.4680827968646,6.7039888192277886
33841.30132121865,69.80212953721046,673.2004207353647,6.4363267577278975
34451.828246612036,71.06142152269756,672.9376054996319,6.173511521995124
35073.36961625197,72.34343224635549,672.6795474375652,5.915453459928472
35706.12414042773,73.6485715742595,672.426158624686,5.662064647049192
36350.29411433774,74.97725676683083,672.1773528282648,5.41325885062804
37006.085482764145,76.32991261223661,671.9330454722909,5.168951494654152
37673.707905914685,77.70697156219728,671.6931536032606,4.929059625623836
38353.37482645197,79.1088738702434,671.4575958567615,4.69350187912471
39045.30353773271,80.53606773246791,671.2262924248306,4.462198447193828
39749.71525327746,81.98900943081667,670.999165024065,4.235071046428175
40466.83517749356,83.46816347896377,670.7761368644651,4.01204288682834
41196.89257767472,84.97400277082022,670.5571326189912,3.7930386413544284
41940.12085729889,86.5070087317203,670.3420783938117,3.5779844161748997
42696.75763064836,88.06767147233548,670.1309016992286,3.36680772159184
43467.04479877692,89.65648994536649,669.9235314212573,3.1594374436205044
44251.22862684673,91.27397210506089,669.7198977938488,2.955803816211983
45049.55982286044,92.92063506960847,669.5199323717329,2.755838394096145
45862.29361781447,94.59700528646768,669.3235680038679,2.5594740262311007
46689.689847297435,96.30361870067341,669.1307388074855,2.366644829848724
47532.01303456128,98.04102092618184,668.9413801427015,2.177286165064743
48389.53247509042,99.8097674203056,668.7554285876984,1.9913346100615854
49262.52232269764,101.61042366129777,668.572821914445,1.8087279368081681
50151.26167717233,103.44356532913791,668.3934990649639,1.6294050873270862
51056.03467350996,105.30977848957954,668.2174001280904,1.4533061504536136
51977.13057275223,107.20965978151996,668.0444663167614,1.2803723391245967
52914.84385446519,109.14381660774848,667.874639945809,1.1105459681722323
53869.47431088567,111.11286732913572,667.707864410171,0.9437704325342793
54841.32714276723,113.11744146232861,667.5440841636832,0.7799901860464615
55830.713056954206,115.15817988100962,667.3832446981794,0.6191507205426205
56837.94836571613,117.23573502078698,667.2252925231988,0.46119854556206974
57863.35508787523,119.35077108778353,667.0701751460051,0.3060811683683369
58907.26105175719,121.50396427098619,666.9178410520784,0.1537470744416396
59970.0,123.6960029584279,666.7682396860301,0.004145708393366476


==> figures/pgfplots/data/ffhq_lawfit_l4.csv <==
n,x,fit,excess
8.0,0.006559157286721919,73903.14819058665,73412.14410730358
8.144327056361892,0.006677490269647822,73895.31035466323,73404.30627138016
8.291257900123545,0.006797958083960753,73887.33296196115,73396.32887867808
8.44083950590631,0.006920599243901951,73879.2135276207,73388.20944433763
8.59311969579514,0.007045452958543541,73870.9495225314,73379.94543924833
8.748147154627578,0.007172559144323887,73862.53837254348,73371.53428926041
8.905971445558588,0.00730195843780912,73853.97745766549,73362.97337438242
9.066643025906155,0.007433692208684853,73845.2641112475,73354.26002796442
9.230213263282796,0.007567802572982331,73836.39561914964,73345.39153586657
9.396734452018059,0.007704332406543143,73827.36921889604,73336.36513561297
9.566259829877326,0.007843325358726881,73818.18209881341,73327.17801553034
9.73884359508223,0.007984825866366087,73808.83139715453,73317.82731387146
9.914540923638118,0.008128879167972954,73799.31420120578,73308.31011792271
10.093407986974142,0.008275531318202332,73789.62754637901,73298.62346309594
10.27550196990159,0.00842482920257568,73779.76841528714,73288.76433200407
10.46088108889618,0.008576820552470612,73769.73373680317,73278.7296535201
10.649604610710206,0.0087315539603809,73759.5203851025,73268.51630181943
10.841732871320437,0.008889078895451749,73749.1251786881,73258.12109540503
11.03732729521789,0.009049445719295394,73738.54487939832,73247.54079611525
11.236450415045585,0.009212705702091973,73727.77619139697,73236.7721081139
11.439165891590578,0.009378911038980897,73716.81576014534,73225.81167686227
11.645538534136655,0.009548114866747916,73705.66017135604,73214.65608807297
11.85563432118427,0.009720371280813284,73694.3059499278,73203.30186664473
12.069520421544214,0.009895735352526342,73682.74955886177,73191.7454755787
12.287265215811866,0.010074263146772146,73670.98739815793,73179.98331487486
12.508938318228871,0.01025601173989574,73659.0158036922,73168.01172040912
12.734610598939177,0.01044103923794976,73646.8310460733,73155.82696279023
12.964354206646657,0.010629404795271297,73634.42932947938,73143.4252461963
13.198242591681435,0.010821168633393859,73621.80679047345,73130.80270719038
13.436350529482382,0.011016392060300535,73608.95949679827,73117.9554135152
13.678754144503225,0.011215137490024497,73595.8834461493,73104.87936286622
13.925530934549997,0.011417468462603138,73582.57456492567,73091.5704816426
14.176759795557505,0.011623449664392169,73569.02870695926,73078.02462367619
14.432521046812816,0.011833146948746218,73555.24165222065,73064.23756893758
14.69289645663376,0.012046627357072497,73541.20910550212,73050.20502221904
14.957969268510762,0.012263959140264362,73526.92669507726,73035.92261179419
15.227824227720237,0.012485211780521472,73512.38997133636,73021.3858880533
15.502547608418132,0.012710456013563656,73497.59440539758,73006.59032211451
15.782227241222275,0.01293976385124553,73482.5353876934,72991.53130441032
16.066952541292284,0.013173208604579068,73467.2082265314,72976.20414324832
16.35681453691615,0.013410864907171572,73451.60814662991,72960.60406334684
16.651905898612466,0.013652808739086458,73435.73028762706,72944.72620434398
16.952320968757707,0.013899117451134486,73419.56970256325,72928.56561928018
17.258155791748063,0.014149869789603298,73403.12135633657,72912.1172730535
17.569508144705306,0.014405145921432988,73386.38012413064,72895.37604084756
17.886477568736755,0.01466502745984598,73369.3407898142,72878.33670653113
18.20916540075911,0.014929597490439222,73351.99804431225,72860.99396102918
18.53767480589641,0.015198940597747094,73334.34648394791,72843.34240066484
18.872110810462537,0.015473142892283605,73316.38060875473,72825.37652547166
19.212580335538725,0.015752292038072383,73298.0948207588,72807.09073747572
19.55919223115681,0.016036477280673367,73279.4834222301,72788.47933894703
19.912057311099225,0.016325789475715117,73260.5406139026,72769.53653061953
20.271288388326756,0.016620321117941858,73241.26049316254,72750.25640987947
20.63700031104553,0.016920166370784598,73221.63705220417,72730.6329689211
21.009309999424612,0.0172254210964657,73201.66417615274,72710.66009286967
21.388336482976037,0.017536182886646566,73181.33564115368,72690.33155787061
21.774200938609248,0.017852551093628263,73160.64511242765,72669.64102914458
22.167026729371976,0.01817462686211497,73139.58614229085,72648.58205900778
22.566939443890178,0.01850251316155057,73118.15216813979,72627.14808485672
22.974066936519396,0.018836314819038538,73096.33651040005,72605.33242711698
23.38853936822051,0.019176138552855753,73074.13237043841,72583.12828715534
23.810489248172956,0.019522093006570942,73051.53282843735,72560.52874515428
24.240051476138618,0.019874288783778626,73028.5308412318,72537.52675794873
24.677363385590095,0.020232838483459744,73005.11924010685,72514.11515682378
25.122564787616977,0.020597856735980174,72981.29072855628,72490.28664527321
25.575798015624173,0.020969460239738662,72957.03788000083,72466.03379671776
26.037207970836853,0.02134776779847607,72932.35313546562,72441.34905218254
26.506942168626015,0.021732900359257477,72907.22880121588,72416.22471793281
26.9851507856701,0.02212498105113972,72881.65704635048,72390.6529630674
27.471986707967307,0.022524135224536432,72855.62990035223,72364.62581706916
27.96760557971405,0.02293049049129325,72829.1392505943,72338.13516731122
28.47216585306537,0.02334417676548609,72802.17683980206,72311.172756519
28.985828838792948,0.023765326304955387,72774.73426346955,72283.73018018648
29.50875875785701,0.02419407375358963,72746.80296723136,72255.79888394829
30.041122793908862,0.024630556184371905,72718.37424417806,72227.37016089499
30.583091146740237,0.025074913143202728,72689.43923213881,72198.43514885574
31.134837086697292,0.025527286693513798,72659.98891090482,72168.98482762175
31.69653701007607,0.02598782146168643,72630.01409940532,72139.01001612225
32.26837049551731,0.026456664683289367,72599.50545283336,72108.50136955029
32.850520361418944,0.02693396625015098,72568.45345971968,72077.4493764366
33.44317272438394,0.027419878758280333,72536.84843895418,72045.84435567111
34.04651705872302,0.02791455755665315,72504.6805367543,72013.67645347123
34.66074625703059,0.028418160796877708,72471.93972357837,71980.9356402953
35.28605669185355,0.028930849483756745,72438.61579098421,71947.61170770114
35.92264827847281,0.029452787526761694,72404.69834843102,71913.69426514795
36.570724538817274,0.029984141792435425,72370.17682002387,71879.1727367408
37.23049266653089,0.030525082157740382,72335.04044119996,71844.03635791689
37.902163593213835,0.031075781564369343,72299.2782553552,71808.27417207212
38.585952055858264,0.03163641607403567,72262.87911041031,71771.87502712724
39.28207666550115,0.03220716492476137,72225.83165531543,71734.82757203236
39.99075997711542,0.03278821058818048,72188.12433649159,71697.12025320852
40.7122285607619,0.033379738827876204,72149.74539420876,71658.74131092569
41.44671307402533,0.03398193875877074,72110.68285889868,71619.67877561561
42.19444833575658,0.034595002907586166,72070.92454740223,71579.92046411916
42.955673401145795,0.03521912727439654,72030.45805932135,71539.45397603828
43.73063163814959,0.03585451139529012,71989.27077271327,71498.2666894302
44.519570805297136,0.036501358406162136,71947.34984033558,71456.3457570525
45.32274313090005,0.037159875107658606,71904.68218575689,71413.67810247382
46.140405393691175,0.0378302720312916,71861.25449915115,71370.25041586808
46.97281900491815,0.03851276350674734,71817.05323312059,71326.04914983752
47.82025009191814,0.03920756773040867,71772.06459844385,71281.06051516077
48.68296958320015,0.039914906835113596,71726.27455974765,71235.27047646458
49.56125329506249,0.04063500696117248,71679.66883110108,71188.66474781801
50.455382019772834,0.041368098328666385,71632.23287153037,71141.2287882473
51.36564161533887,0.04211441531104958,71583.95188045321,71092.94779717014
52.29232309689912,0.04287419651008034,71534.81079303102,71043.80670974795
53.23572272976167,0.04364768483210299,71484.79427543771,70993.79019215464
54.19614212412222,0.044435127565706625,71433.88672004342,70942.88263676035
55.1738883314904,0.04523677646078459,71382.0722405119,70891.06815722883
56.169273942855845,0.04605288780902032,71329.33466680972,70838.33058352665
57.18261718862551,0.04688372252582538,71275.65754012647,70784.6534568434
58.214242040363416,0.047729546233755395,71221.02410770432,70730.02002442125
59.26447831436646,0.04859062934743123,71165.41731757748,70674.4132342944
60.333661777108446,0.049467247159992074,71108.81981322743,70617.81572994436
61.42213425258645,0.05035967993110805,71051.21392917787,70560.2098458948
62.530243731604045,0.05126821297658103,70992.58169512532,70501.57761184225
63.658344483025836,0.05219313675956162,70932.90479505039,70441.90071176732
64.80679716703911,0.053134746983411744,70872.16459839148,70381.16051510841
65.97596895045925,0.05409334468624298,70810.34214184184,70319.33805855877
67.16623362411467,0.05506923633715981,70747.41812329511,70256.41404001204
68.37797172235013,0.056062733934239765,70683.37289576232,70192.36881247925
69.61157064468559,0.057074155104280884,70618.18646118822,70127.18237790515
70.86742477966997,0.058103823204348724,70551.83846415915,70060.83438087608
72.1459356309697,0.05915206742515568,70484.30818549916,69993.30410221609
73.44751194573125,0.06021922289630479,70415.57453575185,69924.57045246878
74.77256984526029,0.06130563079343283,70345.61604854635,69854.61196526328
76.12153295805787,0.062411638447286,70274.41087384576,69783.40679056269
77.49483255525678,0.06353759945476344,70201.93677107613,69710.93268779306
78.89290768850152,0.0646838737919643,70128.17110213621,69637.16701885314
80.3162053303155,0.06585082792927409,70053.09082428826,69562.08674100519
81.76518051700072,0.06703883494852729,69976.67248293452,69485.66839965145
83.24029649411544,0.06824827466228378,69898.89220429631,69407.88812101324
84.7420248645763,0.06947953373525695,69819.72568805321,69328.72160477014
86.2708457394326,0.07073300580793275,69739.14820024643,69248.14411696336
87.8272478913605,0.07200909162241868,69657.13464942558,69166.13056614251
89.41172891092633,0.07330819915056341,69573.65965630783,69082.65557302476
91.02479536566901,0.07463074372438742,69488.69681016672,68997.69272688364
92.66696296205284,0.07597714816886737,69402.2195552615,68911.21547197843
94.33875671034153,0.07734784293711537,69314.20086332549,68823.19678004242
96.04071109244705,0.07874326624799734,69224.61322328771,68733.60914000464
97.77337023280658,0.08016386422623416,69133.42863233131,68642.42454904824
99.53728807234188,0.08161009104503,69040.6185870025,68549.61450371942
101.33302854555767,0.08308240907127434,68946.15407422544,68455.14999094237
103.1611657608347,0.08458128901336333,68850.00556218818,68359.0014789051
105.02228418397507,0.08610721007168753,68752.14299108945,68261.13890780638
106.91697882505942,0.0876606600918352,68652.53576374694,68161.53168046387
108.8458554286754,0.0892421357205596,68551.15273607387,68060.1486527908
110.80953066757706,0.09085214256455926,68447.96220744359,67956.95812416052
112.80863233983878,0.09249119535212343,68342.93191098308,67851.92782770001
114.84379956956631,0.09415981809769405,68236.02900389089,67745.02492060782
116.9156830112277,0.09585854426939552,68127.22005802195,67636.21597473888
119.02494505767146,0.09758791695958773,68016.47105148398,67525.46696820091
121.17226005189761,0.09934848905849593,67903.74736440432,67412.74328112125
123.3583145026488,0.10114082343097287,67789.01381055695,67298.00972727388
125.5838073038902,0.10296549309644909,67672.24124967193,67181.23716638886
127.84944995825133,0.10482308141213169,67553.38753135897,67062.3834480759
130.15596680449656,0.10671418225950623,67432.41442380169,66941.41034051862
132.5040952491003,0.10863940023420392,67309.28405511507,66818.279971832
134.894586002,0.11059935083929437,67183.95789099763,66692.95380771456
137.32820331660318,0.11259466068206586,67056.39671394308,66565.39263066
139.80572523412232,0.11462596767435448,66926.5606086864,66435.55652540333
142.3279438323198,0.11669392123648854,66794.40894905134,66303.40486576827
144.8956654787398,0.11879918250491221,66659.90038523223,66168.89630194916
147.50971108850786,0.12094242454355392,66522.99283125967,66031.9887479766
150.17091638678247,0.12312433255900902,66383.64345262482,65892.63936934175
152.88013217594138,0.1253456041196045,66241.80865417149,65750.80457088842
155.63822460758794,0.12760694937841538,66097.4440685281,65606.43998524503
158.4460754594634,0.1299090913003038,65950.50454566446,65459.500462381395
161.30458241735812,0.13225276589305635,65800.94414489246,65309.9400616094
164.2146593621059,0.13463872244268932,65648.71613269021,65157.71204940715
167.1772366617564,0.13706772375299928,65493.77299692802,65002.768913644955
170.19326146901966,0.13954054638943614,65336.06652454091,64845.06244125785
173.26369802407643,0.14205798092737587,65175.548571520165,64684.5444882371
176.38952796285037,0.1446208322048712,65012.26200898537,64521.25792570231
179.57175063084298,0.14722991957996315,64846.06653788018,64355.062454597115
182.81138340263072,0.14988607719263497,64676.90684526819,64185.902761985126
186.1094620071242,0.15259015423149058,64504.72971989993,64013.725636616866
189.46704085869703,0.15534301520524527,64329.48116241336,63838.477079130294
192.8851933942887,0.15814554021911442,64151.10627590785,63660.102192624785
196.365012416588,0.1609986252561879,63969.54922323241,63478.54513994935
199.90761044340695,0.16390318246387994,63784.75320158914,63293.74911830608
203.51412006336145,0.1668601404455496,63596.660424001,63105.656340717935
207.18569429796474,0.16987044455737943,63405.212104847255,62914.20802156419
210.92350697025486,0.1729350572106111,63210.34844915849,62719.344365875426
214.72875308007272,0.17605495817923383,63012.008646879214,62521.00456359615
218.60264918611114,0.17923114491322453,62810.13087523842,62319.12679195536
222.5464337948541,0.1824646328574368,62604.652316239415,62113.64823295635
226.56136775653496,0.18575645577624508,62395.50920600133,61904.50512271826
230.64873466823818,0.1891076660840456,62182.63696239072,61691.63287910766
234.80984128427102,0.19251933518171793,61965.97055669418,61474.966473411114
239.04601793394113,0.19599255379915856,61745.44610434094,61254.442021057876
243.35861894687073,0.19952843234399376,61521.34981750269,61030.34573421963
247.74902308598325,0.20312810125658298,61293.73657074422,60802.73248746116
252.21863398829993,0.20679271137142577,61062.07154666157,60571.06746337851
256.7688806136934,0.21052343428509218,60826.2779918197,60335.273908536634
261.40121770173255,0.2143214627307877,60586.280732832274,60095.27664954921
266.11712623677084,0.21818801095967652,60342.00410566663,59851.00002238357
270.9181139214256,0.22212431512908468,60093.37150614325,59602.36742286019
275.8057156586001,0.22613163369770756,59840.3052291446,59349.30114586154
280.7814940421991,0.23021124782794464,59582.726400031104,59091.72231674804
285.84703985669955,0.2343644617954952,59320.554948812634,58829.55086552957
291.0039725857344,0.23859260340634317,59053.70961388917,58562.70553060611
296.253940929849,0.242897024421263,58782.10797677778,58291.103893494714
301.5986233336007,0.2472791009879858,58505.66654117185,58014.662457888786
307.03972852216776,0.25174023408116203,58224.300888939506,57733.29680565644
312.57899604763776,0.25628184995026065,57937.92599014983,57446.921906866766
318.2181968451518,0.2609054005755484,57646.4568718996,57155.45278861654
323.9591337990829,0.26561236413229694,57349.81032039595,56858.80623711288
329.8036423194293,0.2704042454633642,57047.91092695365,56556.906843670586
335.7535909286036,0.2752825765603001,56741.487919671294,56250.48383638823
341.810881858811,0.28024891705313315,56433.72458389181,55942.720500608746
347.9774516602042,0.2853048547089941,56120.54872713973,55629.544643856665
354.25527182000815,0.2904520059397326,55801.822134557784,55310.81805127472
360.6463493928159,0.29569201631869346,55477.43435961857,54986.43027633551
367.15272764225665,0.30102656110681697,55147.27944971271,54656.27536642965
373.77648669423803,0.3064573457882287,54811.25230116237,54320.24821787931
380.5197442019715,0.31198610661549026,54469.24751780688,53978.243434523814
387.3846560230026,0.3176146111646927,54121.15897625101,53630.15489296795
394.3734169084483,0.32334465890055875,53766.87968119285,53275.875597909784
401.48826120467066,0.32917808175174107,53406.301791011756,52915.29770772869
408.73146356761106,0.3351167446965013,53039.31679447837,52548.31271119531
416.10533969001136,0.34116254635895465,52665.81588225243,52174.811798969364
423.61224704175214,0.34731741961606927,52285.69064082768,51794.68655754461
431.25458562354976,0.3535833322156185,51898.834379081665,51407.8302957986
439.0347987342518,0.35996228740528236,51505.144911518284,51014.14082823522
446.9553737519708,0.36645632457309474,51104.53148635852,50613.52740307546
455.0188429293145,0.37306751989944864,50696.93875380245,50205.93467051939
463.22778420296197,0.3797979870208633,50284.89239919312,49793.88831591006
471.5848220178446,0.38664987770572556,49883.67971840736,49392.675635124295
480.0926281661921,0.39362538254221946,49475.663807116696,48984.65972383363
488.7539226417257,0.4007267316386745,49060.530539244566,48569.5264559615
497.57147450925197,0.4079561953365412,48638.10179618627,48147.0977129032
506.548102789948,0.4153160849362314,48208.224457139506,47717.22037385644
515.6866773626195,0.4228087534360552,47770.754193119115,47279.75010983605
524.9901198812188,0.4304365962844887,47325.55046538625,46834.54638210319
534.4614047089107,0.4382020521460105,46872.47460844546,46381.4705251624
544.1035598689953,0.446107603680757,46411.389136729515,45920.38505344645
553.9196680129853,0.45415577833824483,45942.15772587549,45451.15364259243
563.9128674061444,0.4623491491654079,45464.64574624312,44973.64166296006
574.0863529308094,0.47069033562921625,44978.721469125114,44487.71738584205
584.4433771078138,0.47918200445413545,44484.25836602981,43993.25428274675
594.9872511363366,0.4878268704746933,43981.139564708734,43490.13548142567
605.7213459525063,0.4966276975034238,43469.26737527394,42978.26329199088
616.6490933071171,0.5055872992144802,42948.58779974314,42457.583716460074
627.7739868627731,0.5147085400431786,42419.181885175974,41928.17780189291
639.0995833108326,0.5239943361017737,41897.6639756762,41406.65989239314
650.6295035085028,0.5334476561117576,41413.434536884284,40922.43045360122
662.3674336364508,0.5430715223529778,40921.466606612135,40430.46252332907
674.3171263772923,0.5528690116298752,40421.17864749054,39930.174564207475
686.4824021153476,0.5628432562551561,39912.28259582656,39421.2785125435
698.8671501580415,0.5729974450512124,39394.55799398425,38903.55391070119
711.4753299793337,0.5833348243696035,38867.81135985576,38376.8072765727
724.3109724855861,0.593858699128934,38331.86294462987,37840.85886134681
737.3781813042688,0.6045724338714563,37786.54147182794,37295.53738854488
750.6811340959111,0.6154794538387337,37231.68212643128,36740.67804314822
764.2240838897195,0.6265832460667046,36667.12634769818,36176.12226441511
778.0113604433025,0.6378873605005151,36092.72309141131,35601.719008128246
792.0473716269144,0.6493954111294523,35508.331884763065,35017.32780148
806.3366048326756,0.6611110771423571,34913.82884673604,34422.824763452976
820.8836284092179,0.6730381041038812,34309.11876171948,33818.11467843642
835.6930931222139,0.6851803051519686,33694.1621625072,33203.15807922414
850.769733641252,0.6975415622169354,33069.05097875568,32578.046895472617
866.1183700535305,0.7101258272625407,32434.353711885422,31943.34962860236
881.7439094048783,0.7229371235494598,31866.74885953156,31375.744776248495
897.6513472685588,0.7359795469215393,31352.0318605803,30861.027777297237
913.845769342378,0.7492572671152571,30829.655031125265,30338.6509478422
930.3323530746218,0.7627745290928193,30298.84023767806,29807.836154394998
947.1163693193098,0.7765356543992948,29759.18806276754,29268.183979484475
964.2031840213116,0.7905450425442326,29210.411413411803,28719.40733012874
981.598259931881,0.8048071724082192,28652.273013871505,28161.26893058844
999.307158355123,0.8193266036747974,28084.563093128425,27593.55900984536
1017.3355409259676,0.8341079782882181,27507.090080485872,27016.08599720281
1035.6891714202393,0.8491560219375062,26919.67695876273,26428.672875479668
1054.37391759736,0.8644755455672826,26322.16093792638,25831.156854643315
1073.3957530763096,0.8800714469158547,25714.395991833146,25223.391908550082
1092.7607592454165,0.8959487120810438,25096.259088627146,24605.255005344083
1112.4751272066255,0.9121124171142789,24467.66287995842,23976.658796675358
1132.5451597548215,0.9285677296434346,23828.582461129055,23337.57837784599
1152.977273392861,0.9453199105249442,23179.12042727521,22688.116343992147
1173.7780003829794,0.9623743155257378,22519.71844296288,22028.714359679816
1194.9539908351842,0.9797363970355044,21852.97906346673,21361.974980183666
1216.5120148333258,0.9974117058098465,21392.60848653708,20901.604403254016
1238.458964599546,1.0154058927448995,20933.072794993386,20442.068711710323
1260.8018566977541,1.0337247106839498,20467.21990793176,19976.215824648698
1283.5478342768529,1.0523740162566446,19994.274552948475,19503.27046966541
1306.7041693544595,1.0713597717514018,19513.802491041246,19022.798407758182
1330.2782651418013,1.0906880470215798,19025.495148278234,18534.49106499517
1354.2776584105686,1.1103650214260474,18529.105833734833,18038.10175045177
1378.710021902452,1.1303969858047505,18024.424586967274,17533.42050368421
1403.5831667821788,1.1507903444899443,17511.267178888684,17020.26309560562
1428.9050451347778,1.1715516173536862,16989.470865172498,16498.466781889434
1454.6837525078968,1.1926874418922695,16458.894506765875,15967.89042348281
1480.927530500013,1.2142045753482822,15919.422892811535,15428.41880952847
1507.6447693953094,1.2361098968709288,15370.977068481909,14879.972985198843
1534.844010846087,1.258410409715326,14813.536160798709,14322.532077515643
1562.5339506035982,1.2811132434814974,14247.186942865805,13756.18285958274
1590.7234412981177,1.3042256563937393,13672.261376366418,13181.257293083352
1619.4214952691686,1.3277550376211091,13089.943294488186,12598.939211205121
1648.6372874468395,1.3517089096397996,12636.254859267581,12145.250775984516
1678.3801582850456,1.3760949306381056,12307.188717756306,11816.18463447324
1708.6596167477342,1.4009208969647977,11975.333755984226,11484.32967270116
1739.4853433489382,1.4261947456216457,11639.320643125024,11148.316559841958
1770.867193247713,1.4519245568009411,11298.563417431786,10807.55933414872
1802.8151993988768,1.4781185564687713,10952.70269961244,10461.698616329375
1835.3395757605904,1.5047851189948989,10601.478686820787,10110.474603537721
1868.4507205598406,1.5319327698301124,10244.685763256379,9753.681679973313
1902.1592196168008,1.5595701882318522,9882.152890732852,9391.148807449787
1936.4758497291655,1.5877062100390094,9513.73475425421,9022.730670971145
1971.4115821175776,1.616349830496812,9139.308674064434,8648.304590781368
2006.977585933177,1.6455102071326455,8758.775813083459,8267.771729800394
2043.1852318284298,1.6751966626837573,8372.067234101258,7881.063150818193
2080.0460955924145,1.7054186880778077,7979.157938344172,7488.153855061108
2117.571961851651,1.7361859454671607,7580.098262127902,7089.094178844837
2155.77482783772,1.7675082713179338,7175.094239035576,6684.090155752511
2194.6669072228287,1.7993956795547592,6764.792441915808,6273.788358632743
2234.260634024619,1.8318583647623141,6387.232202823413,5896.228119540348
2274.5686665813755,1.8649067054445734,6199.144473152756,5708.140389869692
2315.6038915989598,1.8985512673428686,6011.618180057863,5520.614096774799
2357.3794282707863,1.932802806813835,5822.6308740217155,5331.626790738651
2399.90863247209,1.9676722742682682,5631.558160505521,5140.554077222457
2443.2051010298624,2.003170817672023,5438.062398914153,4947.058315631089
2487.2826760698613,2.039309786110103,5241.918861390777,4750.914778107713
2532.1554494419966,2.076100733415011,5042.960129528064,4551.956046244999
2577.837767225586,2.113555421860583,4841.053054561474,4350.048971278409
2624.344234315857,2.1516858259224385,4636.088059261621,4145.083975978557
2671.689719093245,2.190504136106312,4427.974344800524,3936.970261517459
2719.889358176881,2.2300227628454117,4216.638785622983,3725.6347023399185
2768.958561263843,2.270254340468097,4002.0281777286127,3511.024094445548
2818.91301605575,2.311211731237167,3784.116154424216,3293.1120711411513
2869.768693274198,2.352908029461987,3562.9192852707115,3071.915201987647
2921.541851766669,2.3953565656847995,3338.537100674019,2847.5330173909542
2974.2490437046117,2.4385709109426004,3111.2805421237313,2620.2764588406667
3027.9071198752486,2.4825648811058643,2882.611236751795,2391.6071534687303
3082.533235068848,2.5273525412955404,2786.2124942741975,2295.208410991133
3138.144853563245,2.572948210379781,2702.6577771983098,2211.653693915245
3194.7597547072432,2.6193664655517432,2619.07910246573,2128.0750191826655
3252.39603860479,2.666622146990014,2534.9981588832893,2043.9940756002245
3311.072131901652,2.714730362603075,2450.179255120479,1959.1751718374142
3370.806793676558,2.7637064928594177,2364.4739945076003,1873.4699112245355
3431.6191214385635,2.813566195704753,2277.7761537692145,1786.7720704861497
3493.528557232613,2.8643254115679255,2190.0037156701023,1698.9996323870375
3556.5548938553097,2.9160003684571945,2101.090538628003,1610.086455344938
3620.718281182768,2.9686075871484014,2010.982342345608,1519.9782590625432
3686.0392326126153,3.022163886466738,1919.6351261487107,1428.631042865646
3752.5386316222916,3.0766863886638567,1827.0154834380896,1336.0114001550248
3820.2377384455885,3.1321925248919307,1733.103191574498,1242.0991082914331
3889.158196869644,3.188700040776476,1637.8979020028337,1146.893818719769
3959.322041154632,3.2462270020897632,1541.4360245251514,1050.4319412420866
4030.7517030782055,3.3047918005265244,1443.8436400710757,952.8395567880109
4103.470019107082,3.364413159583894,1345.6671535643784,854.6630702813136
4177.500237697955,3.425110140547386,1303.4747549215158,812.470671638451
4252.866026730209,3.4869021485849436,1273.264085229357,782.2600019462923
4329.591481072649,3.5498089389508514,1243.3423640582719,752.3382807752071
4407.701130286739,3.6138506233015875,1213.468730707161,722.4646474240963
4487.219946468896,3.6790476761256743,1183.528483166923,692.5243998838582
4568.17335223418,3.745420941289465,1153.4506690043409,662.446585721276
4650.587228844027,3.8129916387010243,1123.1850995220177,632.1810162389529
4734.4879244806825,3.8817813710943003,1092.6933325590699,601.6892492760051
4819.902262670843,3.9518121309356156,1061.9444848068256,570.9404015237608
4906.857550861253,4.023106307454757,1030.9131507187292,539.9090674356644
4995.381589149117,4.095686693802993,999.5784573978125,508.57437411474774
5085.502679169899,4.169576494340135,967.9239397583069,476.91985647524217
5177.249633145545,4.244799332053123,935.9383214678742,444.93423818480943
5270.6517830958655,4.32137925610839,903.6178622630323,412.61377897996755
5365.73899021621,4.3993407495405705,870.9726189518258,379.96853566876104
5462.541654424235,4.478708737079841,838.0471637372984,347.0430804542337
5561.090724078891,4.559508593120467,805.0839880500573,314.07990476699257
5661.417705874855,4.641766149833193,793.5285486654725,302.52446538240775
5763.554674915365,4.725507705423912,783.5303975866304,292.5263143035657
5867.534284966781,4.810760032541318,773.7183897214838,282.7143064384191
5973.389778898245,4.897550386836332,764.0186177711796,273.01453448811486
6081.154999309579,4.985906515675856,754.3936905888368,263.389607305772
6190.8643993509195,5.0758566670137375,744.8195915827195,253.8155082996547
6302.55305373766,5.167429598421856,735.2788436613756,244.27476037831087
6416.256669963983,5.260654586284047,725.7577463385762,234.75366305551148
6532.011599718775,5.355561435155938,716.2450629038991,225.24097962083437
6649.854850507414,5.4521804872936,706.7313514929788,215.72726820991403
6769.824097483359,5.550542632354201,697.2086474535758,206.2045641705111
6891.957695493066,5.650679317271568,687.6704026270218,196.666319343957
7016.294691338213,5.75262255630992,678.1117172747606,187.10763399169588
7142.8748362592605,5.85640494129907,668.5301116422875,177.52602835922272
7271.738598644113,5.962059652054196,658.9278010472152,167.92371776415047
7402.927176966041,6.069620466983566,649.3209135175454,158.31683023448062
7536.482512955157,6.1791217738877675,641.6426919313881,150.63860864832333
7672.44730500738,6.290598580953638,637.5811400142336,146.57705673116885
7810.865021835307,6.404086527946552,633.6439817863271,142.63989850326237
7951.779916365497,6.51962189760472,629.7953190692932,138.79123578622847
8095.237039886323,6.637241627238944,626.020972069849,135.01688878678425
8241.282256451153,6.756983320541705,622.3123647890261,131.30828150596136
8389.962257541285,6.878885259609225,618.6633150431747,127.65923176011
8541.32457699357,7.002986417180548,615.0689246192308,124.06484133616601
8695.417606197203,7.129326469097306,611.5250912176176,120.52100793455287
8852.290609564674,7.2579458069882685,608.0282638944227,117.02418061135796
9011.993740281981,7.3888855511828595,604.575315015301,113.5712317322363
9174.578056342832,7.522187563857513,601.1634818755715,110.15939859250676
9340.095536872122,7.657894462419207,597.7903678666407,106.78628458357599
9508.599098744067,7.796049633130577,594.454028900943,103.4499456178782
9680.142613499947,7.936697244980692,591.1532636208995,100.14918033783471
9854.780924571181,8.079882263806153,587.888715102254,96.88463181918922
10032.569864813011,8.225650466666874,584.8059601492351,93.8018768661704
10213.56627435469,8.37404845648135,582.5344842361537,91.53040095308899
10397.828018771546,8.52512367692584,580.3231878416153,89.31910455855058
10585.414007584854,8.678924427602308,578.1628352289068,87.15875194584208
10776.38421309568,8.835499879480198,576.0498024133823,85.04571913031754
10970.799689558304,8.994900090616614,573.9816516963856,82.97756841332085
11168.722592699538,9.157176022160112,571.9564401123868,80.95235682932201
11370.216199590392,9.322379554643366,569.9724949598051,78.96841167674035
11575.344928876057,9.490563504569625,568.0283174345408,77.02423415147604
11784.17436137083,9.661781641298386,566.1225342829114,75.11845099984663
11996.771261024815,9.836088704235877,564.2538716277625,73.24978834469772
12213.20359626864,10.013540420335474,562.4211414829923,71.41705819992757
12433.540561743399,10.19419352191397,560.6232385304586,69.61915524739385
12657.85260042247,10.37810576478913,558.8591513314111,67.85506804834637
12886.211426132673,10.565335946744671,557.1280107873222,66.12392750425744
13118.690046481532,10.755943926328206,555.4293282191413,64.42524493607658
13355.362786198117,10.949990641988265,553.8168020193442,62.812718736279464
13596.30531089525,11.147538131556813,552.286861225207,61.28277794214222
13841.594651260155,11.348649552083023,550.7895868441545,59.7855035610898
14091.309227681508,11.553389200024872,549.3236913617326,58.31960807866784
14345.528875321055,11.761822531805224,547.8882145906662,56.88413130760142
14604.33486963728,11.974016184738545,546.4823092650165,55.478225981951766
14867.809952369531,12.190037998335159,545.1051906080526,54.10110732498782
15136.038357991216,12.409957035990068,543.7561172399502,52.75203395688544
15409.105840639902,12.633843607062811,542.4343819859362,51.430298702871426
15687.099701533476,12.861769289355816,541.1393067519447,50.13522346887993
15970.108816880696,13.093806951998122,539.87023946047,48.86615617740523
16258.223666295624,13.330030778742211,538.6265523668715,47.62246908380672
16551.53636172436,13.570516291680892,537.4076419201027,46.403558637037975
16850.140676893665,13.815340375392061,536.2129322036765,45.20884892061173
17154.132077291135,14.064581301519294,535.0418983344008,44.037815051336054
17463.60775068598,14.318318753795666,533.8991954976393,42.89511221457457
17778.66663820037,14.576633853518981,532.7819351591629,41.77785187609817
18099.409465941717,14.83960918548691,531.6869776982504,40.68289441518567
18425.938777205236,15.10732882439971,530.6137916256691,39.60970834260439
18758.358965257536,15.3798783617393,529.5618775912828,38.55779430821809
19096.77630671194,15.657344933133515,528.5307554987894,37.52667221572466
19441.29899550559,15.939817246213751,527.519960844453,36.51587756138821
19792.03717748971,16.227385608975343,526.5290430308315,35.524959747766786
20149.102985643727,16.52014195864943,525.5575643483429,34.55348106527816
20512.610575925035,16.818179891095973,524.6050992526351,33.60101596957037
20882.6761637652,17.12159469072683,523.6712338100251,32.66715052696037
21259.41806122455,17.430483360968573,522.7555652839228,31.75148200085806
21642.95671481746,17.744944655275255,521.8577019699395,30.853618686874768
22033.414744019676,18.065079108700353,520.9772645070177,29.973181223952963
22430.916980470298,18.390989070038273,520.1141846343502,29.110101351285437
22835.590507881443,18.722778734546058,519.267876035245,28.263792752180223
23247.56470266749,19.060554177255092,518.4379169543365,27.43383367127177
23666.971275307304,19.40442338688378,517.6239616478839,26.619878364819158
24093.944312453114,19.754496300362373,516.8256735834706,25.82159030040583
24528.620319798563,20.110884837980258,516.0427247180035,25.03864143493871
24971.138265720478,20.473702939167627,515.2747951116522,24.27071182858748
25421.63962570762,20.843066598922352,514.521572628837,23.517489345772276
25880.268427591505,21.219093904894503,513.7827526761963,22.778669393131565
26347.171297592784,21.601905075139538,513.0580379624639,22.05395467939917
26822.49750719828,21.991622496552512,512.3471382756422,21.343054992577493
27306.39902088428,22.388370763996175,511.6497702827741,20.64568699970937
27799.030544700257,22.792276720134485,510.96565989018956,19.96157660712481
28300.549575729106,23.20346949598481,510.2945423013889,19.290459018324157
28811.116452440187,23.6220805522021,509.63614603911833,18.632062756053585
29330.894405950217,24.048243721107443,508.99021316349626,17.98612988043152
29860.0496122093,24.48209524947508,508.3564917009399,17.352408417875154
30398.75124512806,24.92377384209109,507.73473544007936,16.730652157014617
30947.171530663883,25.37342070609839,507.1247037649749,16.12062048191018
31505.48580188234,25.831179596141315,506.5261614986601,15.522078215595343
32073.872555011956,26.297196860324604,505.9388787535218,14.934795470457061
32652.51350651086,26.771621487002072,505.3626307874762,14.358547504411433
33241.59365116236,27.254605152408832,504.7971978655286,13.79311458246383
33841.30132121865,27.746302269152924,504.24236515339584,13.238281870331093
34451.828246612036,28.24687003558217,503.69792263484334,12.693839351778593
35073.36961625197,28.756468486041282,503.1636646921887,12.159581409123973
35706.12414042773,29.275260542035497,502.6393903247142,11.635307041649469
36350.29411433774,29.803412064317907,502.1249029147937,11.120819631728978
37006.085482764145,30.34109190591583,501.6200101145203,10.615926831455567
37673.707905914685,30.888471966114185,501.12452373653866,10.120440453473918
38353.37482645197,31.445727245412428,500.63825964844585,9.634176365381109
39045.30353773271,32.01303590147358,500.1610376705594,9.156954387494636
39749.71525327746,32.590579306082034,499.6926814769097,8.688598193844939
40466.83517749356,33.17854210312897,499.233018500072,8.228935217007233
41196.89257767472,33.77711226764441,498.78187983620614,7.7777965531414
41940.12085729889,34.38648116589374,498.33910015639464,7.3350168733298915
42696.75763064836,35.00684361655836,497.9045176192329,6.900434336168132
43467.04479877692,35.638397953020714,497.4779737858347,6.473890502769962
44251.22862684673,36.28134608677241,497.0593135375859,6.055230254521177
45049.55982286044,36.93589357196626,496.6483849963247,5.644301713259949
45862.29361781447,37.602249671133485,496.24503944686245,5.240956163797705
46689.689847297435,38.28062742208592,495.84913126175826,4.845047978693515
47532.01303456128,38.971243706025476,495.460517828255,4.456434545190234
48389.53247509042,39.67431931688203,495.07905947731706,4.074976194252315
49262.52232269764,40.39007903190292,494.70461941467767,3.700536131612921
50151.26167717233,41.11875168351533,494.3370636538311,3.332980370766336
51056.03467350996,41.860570232484974,493.97626095090067,2.972177667835922
51977.13057275223,42.615771842395546,493.62208274131893,2.6179994582541894
52914.84385446519,43.38459795547099,493.27440307825105,2.2703197951863103
53869.47431088567,44.16729436976562,492.9330985727111,1.9290152896463724
54841.32714276723,44.96411131774778,492.5980483353067,1.5939650522419697
55830.713056954206,45.77530354630022,492.269133919555,1.2650506364902299
56837.94836571613,46.601130398163896,491.9462392667304,0.942155983665657
57863.35508787523,47.44185589485183,491.62925065217956,0.6251673691148198
58907.26105175719,48.29774882105793,491.3180566330498,0.3139733499850763
59970.0,49.16908281058918,491.01254799744186,0.008464714377112159


==> figures/pgfplots/data/ffhq_memorization_pixel_l1.csv <==
x,mean,se
0.04921405133347296,0.81640625,0.019334951048069666
0.21162042073393372,0.2392578125,0.010502777216732864
0.8858529240025133,0.0009765625,0.0009765625
3.8386960040108904,0.0,0.0
16.240636940046077,0.0,0.0
68.89967186686214,0.0,0.0
295.2843080008377,0.0,0.0


==> figures/pgfplots/data/ffhq_memorization_pixel_l2.csv <==
x,mean,se
0.020626313649896262,0.8740234375,0.028230370827830493
0.08869314869455393,0.794921875,0.011986948333022123
0.37127364569813276,0.2216796875,0.009618025197066508
1.6088524646919087,0.0,0.0
6.806683504465767,0.0,0.0
28.87683910985477,0.0,0.0
123.75788189937758,0.0,0.0


==> figures/pgfplots/data/ffhq_memorization_pixel_l4.csv <==
x,mean,se
0.008198946608402398,0.853515625,0.028947570410697537
0.035255470416130315,0.8896484375,0.012992319038720772
0.14758103895124317,0.673828125,0.01280749711777734
0.6395178354553871,0.0078125,0.0022552744890219755
2.7056523807727917,0.0,0.0
11.478525251763358,0.0,0.0
49.19367965041439,0.0,0.0


==> figures/pgfplots/data/ffhq_raw_l1.csv <==
n,x,observed,excess
10.0,0.04921405133347296,96783.73595291052,95860.49049531706
43.0,0.21162042073393372,106720.61285908036,105797.3674014869
180.0,0.8858529240025133,36324.87926500581,35401.633807412356
780.0,3.8386960040108904,1728.4025859962255,805.1571284027729
3300.0,16.240636940046077,1103.3497177457923,180.10426015233963
14000.0,68.89967186686214,918.2377560757268,0.05
60000.0,295.2843080008377,751.1694160217999,0.05


==> figures/pgfplots/data/ffhq_raw_l2.csv <==
n,x,observed,excess
10.0,0.020626313649896262,83058.25895352667,82391.49485954904
43.0,0.08869314869455393,86418.89716976573,85752.1330757881
180.0,0.37127364569813276,64825.72487568513,64158.960781707494
780.0,1.6088524646919087,14636.57415970221,13969.810065724572
3300.0,6.806683504465767,939.2270637810608,272.462969803424
14000.0,28.87683910985477,631.1490078760655,0.05
60000.0,123.75788189937758,478.8513700840973,0.05


==> figures/pgfplots/data/ffhq_raw_l4.csv <==
n,x,observed,excess
10.0,0.008198946608402398,77289.82862913552,76798.82454585245
43.0,0.035255470416130315,76948.36106998174,76457.35698669867
180.0,0.14758103895124317,68263.86074916876,67772.85666588569
780.0,0.6395178354553871,27989.225040322744,27498.22095703968
3300.0,2.7056523807727917,2454.501217812513,1963.4971345294482
14000.0,11.478525251763358,551.8436374566627,60.839554173597946
60000.0,49.19367965041439,350.7645680211756,0.05


==> figures/pgfplots/data/imagenet64_corr_fidline_l2.csv <==
exc,fid
10.701586404609733,52.310630795585595
12.133469456982976,53.104066736599776
13.75693990566884,53.90953733639967
15.597632337489902,54.72722513399647
17.684611272835436,55.557315437112294
20.050830094231323,56.39999636417505
22.73365138001547,57.255458886951246
25.77543685918366,58.12389687382409
29.224216302788747,59.00550713372904
33.13444591368344,59.90048946075577
37.56786818957558,60.809046679425556
42.594486836627176,61.731384690657045
48.2936721274762,62.667712518427635
54.7554141572762,63.61824235714361
62.081743786658,64.58318961972887
70.38834370829224,65.56277298644187
79.80637507578294,66.55721445443477
90.48454853734864,67.56673938806247
102.59147237589879,68.591576569956
116.31831483262,69.63195825287049
131.88182265214294,70.68812021231837
149.52774351209638,71.76030180000278
169.5347063771867,72.84874599805958
192.21862104856692,73.95369947412328
217.93766637734524,75.07541263722821
247.0979459060959,76.21413969455644
280.1599002409008,77.37013870904815
317.645577405244,78.54367165788408
360.14687597458163,79.7350044918562
408.33489115063423,80.94440719563902
462.97051134984235,82.17215384897357
524.9164326260425,83.41852268878164
595.1507806350158,84.68379617221996
674.7825552316211,85.96826104069217
765.0691415696133,87.27220838483184
867.4361642042556,88.59593371046947
983.4999976939058,89.93973700560252
1115.0932891427717,91.30392280837877
1264.2938956856387,92.68880027611249
1433.4576938372297,94.09468325534735


==> figures/pgfplots/data/imagenet64_corr_fidline_l3.csv <==
exc,fid
13.460441203596899,44.70305078805439
15.061737223839827,45.309487568434704
16.853528407329016,45.92415120497166
18.85847665215293,46.54715330231137
21.10193978639754,47.178606979116445
23.612292284377684,47.818626888605245
26.421284136270557,48.4673292393692
29.56444240999877,49.12483181647318
33.08152058416603,49.79125400284139
37.01700133503876,50.466716800934144
41.42065913663333,51.151342854717925
46.34818978946263,51.84525647193427
51.86191483998313,52.54858364666999
58.03156979997441,53.2614520822343
64.9351861349514,53.98399121434565
72.66007817666589,54.71633223463351
81.30394744179404,55.45860811445905
90.97611832381494,56.210953629058594
101.79892078664558,56.97350538201458
113.90923754781697,57.746401830059234
127.4602353193821,58.52978330821395
142.6233020026356,59.32379205526961
159.5902143375521,60.12857223961354
178.5755634225547,60.944269985405825
199.8194687816719,61.77103339911118
223.5906153055798,62.60901259639081
250.18965147660964,63.45835972935851
279.95299185719114,64.31922901420762
313.25707193416724,65.19177675921165
350.5231091326433,66.0761613931055
392.2224302148742,66.97254349385084
438.88243244312605,67.88108581779312
491.0932539010379,68.80195332921285
549.5152373371936,69.73531323027784
614.8872819307807,70.68133499140293
688.0361886093103,71.64019038202026
769.887117114448,72.61205350176773
861.4752870729652,73.59710081209982
963.9590710635631,74.59551116832856
1078.6346452756986,75.60746585209772


==> figures/pgfplots/data/imagenet64_corr_fidline_l4.csv <==
exc,fid
15.910766174238896,39.87606292861102
17.973130594591566,40.46297272323391
20.302820105122677,41.058520860805544
22.934485567306417,41.662834483468714
25.9072693110388,42.27604260468862
29.265387321854003,42.898276136795474
33.058786891646804,43.52966791893297
37.343889514532584,44.17035274541747
42.18443007737805,44.82046739451521
47.65240482678392,45.480150657642504
53.82914221219786,46.1495433689962
60.806512532445915,46.82878843561996
68.6882943774766,47.51803086791302
77.59171818922114,48.217417810588366
87.64920989986999,48.92709857408602
99.01036058173916,49.6472246664492
111.8441514045016,50.377949825669354
126.34146699290164,51.11943005250718
142.7179345676182,51.871823643796944
161.21713109751482,52.635291226241
182.11420616516153,53.40999579070151
205.71997443067167,54.196102726996784
232.3855385635048,54.99377985921039
262.5075114018611,55.80319748151898
296.5339150119573,56.62452839454845
334.9708443874088,57.45794794226452
378.3899949018957,58.30363404940649
427.43716547540345,59.1617672594721
482.84186392670426,60.03253077326094
545.4281573782097,60.916110487986096
616.12692909774,61.81269503696059
695.9897240805282,62.72247582986825
786.2043893050585,63.64564709362751
888.1127412895863,64.58240591385592
1003.2305237294468,65.53295227694622
1133.2699520569984,66.49748911276046
1280.1651802428853,67.47622233795326
1446.1010686215348,68.469360899932
1633.545680621918,69.47711682146517
1845.28699174684,70.49970524594619


==> figures/pgfplots/data/imagenet64_corr_fidline_l5.csv <==
exc,fid
18.15663815497043,36.4456108017803
20.083500142823418,36.888959900260645
22.214849166687333,37.3377021975048
24.57238628671081,37.79190330003599
27.180115574620938,38.251629612459574
30.064588519401802,38.71694834717151
33.25517437037433,39.187927534184894
36.78435917026834,39.66463603107594
40.68807652299413,40.14714353305118
45.00607346393931,40.635520583136724
49.78231515802428,41.12983858249189
55.06543254608849,41.63016980084804
60.9092174974725,42.13658738707459
67.3731705103611,42.64916537987325
74.52310653648685,43.16797871860271
82.43182509860486,43.693103254234764
91.17985152377027,44.224615760443776
100.8562568395383,44.7625939448312
111.55956468114132,45.307116460286295
123.3987544436289,45.85826291648533
136.49437089290765,46.41611389153074
150.97975153356614,46.980750943731444
167.00238423035094,47.55225662352693
184.72540890638055,48.13071448555615
204.32927860815482,48.71620910087328
226.01359685005878,49.30882606931206
249.9991499459158,49.90865203200071
276.53015502046907,50.515774684028706
305.8767465896888,51.13028278726798
338.3377270278803,51.75226618335015
374.2436089264042,52.38181580680118
413.9599803208409,53.01902369833621
457.8912270508005,53.66398301831604
506.4846501528634,54.31678806036716
560.2350202093056,54.9775342651676
619.6896150242518,55.64631823440057
685.4537919201053,56.323237744877446
758.1971513904809,57.00839176283304
838.660354866989,57.701880458394434
927.6626660173123,58.40380522022612


==> figures/pgfplots/data/imagenet64_corr_l2.csv <==
N,info,rel,mem,fid
10.0,76160.99734179674,0.8129609753347677,0.8525390625,253.94035355860234
63.0,84907.90455916713,0.9063275864714858,0.5283203125,116.38966442634313
400.0,30487.850723976662,0.3254347202045208,0.0009765625,130.91286102949846
630.0,12399.60151447666,0.13235635683356978,0.0,118.73571761732276
1000.0,4000.8595615500185,0.04270614625407691,0.0,96.87850846538856
1600.0,1516.9935517064823,0.016192757453493203,0.0,83.53232827699642
2500.0,824.9767592371004,0.008806002208821481,0.0,77.93404276016258
4000.0,699.9072499515165,0.0074709799034130735,0.0,77.14857890941425
6300.0,590.3209069256118,0.0063012286735297145,0.0,77.2634419142413
16000.0,484.89139196224664,0.0051758484355446804,0.0,67.84924462320257
40000.0,366.9643222847805,0.0039170662644930545,0.0,61.023925159988636
100000.0,355.961424757969,0.0037996186651035402,0.0,55.99771757195967


==> figures/pgfplots/data/imagenet64_corr_l3.csv <==
N,info,rel,mem,fid
10.0,73663.19121019384,0.9138076385867183,0.888671875,266.87534987045575
63.0,79563.90956880865,0.9870073115938921,0.7744140625,150.55928571072457
400.0,34080.134772587706,0.4227713593128425,0.0166015625,120.60655133589387
630.0,22220.549024319167,0.27565066213427325,0.0009765625,129.52632036249597
1000.0,11013.595948196033,0.13662601280809733,0.0,116.57237479995081
1600.0,3737.6345425559152,0.046366155730170444,0.0,88.86893128593914
2500.0,1247.2089942296925,0.015471894267912647,0.0,72.45442767392987
4000.0,744.8000687330068,0.009239404115497368,0.0,65.15633687133257
6300.0,541.5198958853551,0.0067176701033045,0.0,67.43853618361547
16000.0,397.2763262055923,0.004928297777385741,0.0,57.27390680657382
40000.0,321.59161080126034,0.003989412698902071,0.0,49.80070558183118
100000.0,255.4271388624456,0.003168628276350763,0.0,44.02257773885532


==> figures/pgfplots/data/imagenet64_corr_l4.csv <==
N,info,rel,mem,fid
10.0,70630.97733144053,0.9774032874645294,0.8388671875,264.61694867107286
63.0,75447.69658401977,1.0440578547682298,0.7958984375,161.74598058220062
400.0,36988.67031723044,0.511855411505253,0.103515625,91.54533509400633
630.0,22391.146107101355,0.309852427957804,0.017578125,129.2236126879005
1000.0,13710.64026160666,0.1897301350093689,0.0,131.52567333431503
1600.0,6786.457163144582,0.09391213023102361,0.0,105.53875351923048
2500.0,2272.480513319176,0.0314469657413127,0.0,76.26978154262179
4000.0,795.8910104847247,0.011013673029906672,0.0,59.910992047832224
6300.0,543.9077282705168,0.007526686190314461,0.0,60.5573211405042
16000.0,375.29246626888414,0.0051933599696715,0.0,50.95747971359867
40000.0,287.5857940620703,0.003979660358164718,0.0,43.023420989585446
100000.0,257.17817463406504,0.003558874630488358,0.0,37.56881857517095


==> figures/pgfplots/data/imagenet64_corr_l5.csv <==
N,info,rel,mem,fid
10.0,74657.9069272071,1.1260158933545237,0.8798828125,260.97538052960306
63.0,71036.69918344401,1.0713996090192102,0.8203125,161.23261007164092
400.0,41741.41792178563,0.6295582333551266,0.169921875,70.32896964398114
630.0,20100.372869327148,0.3031606462699574,0.02734375,116.70317838721542
1000.0,14177.76032387375,0.21383379355141316,0.00390625,135.54812678789168
1600.0,7810.427814444457,0.11779952338521442,0.0,121.2470627018272
2500.0,3072.5186491416853,0.046340769169098024,0.0,84.43575965045116
4000.0,1097.9813285775433,0.016560127084600546,0.0,59.88557707701449
6300.0,605.5759046360992,0.009133501343905141,0.0,56.06950540365477
16000.0,394.8559313572472,0.005955351182388095,0.0,46.51376550889975
40000.0,294.1191401255622,0.004436004704016935,0.0,38.63999170457308
100000.0,240.3703116467109,0.003625346628973618,0.0,33.32938186976614


==> figures/pgfplots/data/imagenet64_corr_memcurve.csv <==
rel,mem
0.001,4.75050686492438e-16
0.001037433475629127,5.776917024417114e-16
0.001076268216355929,7.025096743551654e-16
0.0011165566764032926,8.542962283803961e-16
0.0011583532735379744,1.0388782851921288e-15
0.0012017144625728763,1.2633417491375747e-15
0.0012466988116207674,1.5363035283953799e-15
0.0012933670812024349,1.8682423287058285e-15
0.00134178230631614,2.27190091948413e-15
0.0013920098815792187,2.762775314874886e-15
0.0014441176495568182,3.359709648876411e-15
0.001498175992397094,4.085619581143691e-15
0.0015542579268966335,4.96837200423172e-15
0.001612439203124496,6.0418548232832526e-15
0.001672798406738104,7.347277875839304e-15
0.0017354170651291772,8.934754932668614e-15
0.0018003797575430612,1.0865227510906882e-14
0.0018677742293202208,1.3212804352598637e-14
0.0019376915104141906,1.606760637867943e-14
0.0020102260383460463,1.9539226333083957e-14
0.0020854757857615095,2.3760935928955493e-14
0.002163542392762945,2.889480200472283e-14
0.0022445313041950196,3.513790809370848e-14
0.002328551912069414,4.272992024655808e-14
0.002415717703321021,5.1962287550184556e-14
0.002506146413095139,6.318943054113313e-14
0.0025999601837727597,7.684234702439495e-14
0.002697285729948715,9.34451576102404e-14
0.002798254509585542,1.1363522613423701e-13
0.0029030029015742038,1.3818762736148494e-13
0.0030116723899415664,1.6804490126361586e-13
0.003124409754953359,2.0435323610287916e-13
0.0032413672713708114,2.4850646935254827e-13
0.003362702914128717,3.021995956011109e-13
0.0034885805717127486,3.6749383555047255e-13
0.0036191702675241995,4.4689576403622214e-13
0.0037546483895312273,5.434535347085731e-13
0.0038951979285166854,6.608738953347964e-13
0.0040410087252444405,8.036644858132713e-13
0.004192277726877963,9.77306881565197e-13
0.004349209252997581,1.18846702525135e-12
0.004512015271575634,1.4452511250587185e-12
0.004680915685282409,1.7575168432137387e-12
0.004856138628509426,2.13725172091065e-12
0.005037920775511396,2.599033366976167e-12
0.005226507660082968,3.160589076412865e-12
0.005422154007202129,3.843476361968044e-12
0.005625124077088097,4.6739105235948234e-12
0.0058356920221385895,5.683771025296601e-12
0.006054142257228405,6.911825313067352e-12
0.006280769843869632,8.405217054966237e-12
0.006515880888752274,1.0221275935244845e-11
0.006759792957203676,1.2429718478554575e-11
0.007012835502125096,1.5115324391479136e-11
0.007275350308984972,1.8381191163235568e-11
0.007547691957469722,2.235269186611933e-11
0.007830228300415822,2.718228809135034e-11
0.008123340960669929,3.305538278368715e-11
0.008427425846548256,4.019743765876737e-11
0.008742893686591294,4.8882628433073216e-11
0.009070170584336347,5.944437013139426e-11
0.009409698593857126,7.22881165268792e-11
0.009761936316847707,8.790692507025807e-11
0.010127359522057509,1.069003848289296e-10
0.01050646178791385,1.2999763405889762e-10
0.010899755169200071,1.580853510290954e-10
0.011307770888689771,1.9224179263538038e-10
0.011731060054671285,2.3377818750954337e-10
0.01217019440533164,2.842890726597318e-10
0.012625767081005358,3.457135060111155e-10
0.013098393425331199,4.20409504729587e-10
0.013588711816399044,5.112445669346844e-10
0.014097384529009447,6.217057518317066e-10
0.014625098629210544,7.560335441193715e-10
0.015172566902320668,9.193846415817538e-10
0.015740528815689984,1.118029915102711e-09
0.016329751517501677,1.3595951405718202e-09
0.016941030872961768,1.6533537441171333e-09
0.017575192539277067,2.010582798834475e-09
0.0182330930808733,2.4449959393388228e-09
0.018915621126359774,2.9732698132540162e-09
0.01962369856880315,3.615684279536709e-09
0.020358281810931765,4.396900930146906e-09
0.02112036305695218,5.3469098216564115e-09
0.021910971652722898,6.502180760780131e-09
0.02273117547609558,7.907063340411594e-09
0.02358208237930141,9.615489471997017e-09
0.02446484168533104,1.1693043772575113e-08
0.025380645740329316,1.4219481286331908e-08
0.026330731524101435,1.7291789193178012e-08
0.027316382320905958,2.102791003988558e-08
0.02833892945279149,2.557126942439413e-08
0.029399754077818106,3.1096281945888696e-08
0.03050028905559242,3.78150467876811e-08
0.03164202088263625,4.598548996844598e-08
0.032826491700202735,5.592126583309892e-08
0.034055301377252,6.800379788947725e-08
0.03533010967139991,8.269692122353509e-08
0.03665263847075864,1.0056468859659213e-07
0.03802467411969697,1.2229302377714677e-07
0.039448069831662116,1.4871605334889592e-07
0.04092474819232174,1.8084812783524264e-07
0.042456703756407144,2.1992276138284916e-07
0.04404600574176565,2.6743998483625897e-07
0.04569480082426042,3.252239300068995e-07
0.04740531603729316,3.954928556900192e-07
0.049179861779866205,4.809443035872485e-07
0.051020834937246656,5.848586530819879e-07
0.05293072211844776,7.112250500808243e-07
0.05491210301490073,8.648945439822565e-07
0.05696765388485313,1.0517663112238726e-06
0.059100151168200284,1.2790141138681971e-06
0.061312475236632795,1.5553616860470534e-06
0.06360761428416474,1.8914176190463137e-06
0.06598866836329789,2.3000825994202815e-06
0.06845885357227394,2.7970446313682856e-06
0.07102150639906958,3.4013812511744697e-06
0.073680088228003,4.136291847266472e-06
0.07643819001503788,5.029988191762376e-06
0.07929953713810033,6.116777359542667e-06
0.0822679944289604,7.438378591404163e-06
0.08534757139347404,9.04552463127694e-06
0.08854242762723677,1.0999908977140869e-05
0.09185687843396463,1.3376553748272009e-05
0.09529540065419012,1.62666889944107e-05
0.09886263871214658,1.978125387059271e-05
0.1025634108890089,2.4055153921563076e-05
0.10640271583096263,2.925243766818257e-05
0.11038573930089389,3.557259086430179e-05
0.11451786118281705,4.3258189528770416e-05
0.11880466274850365,5.260420476785498e-05
0.12325193419612641,6.396931544221155e-05
0.12786568247109986,7.778966126217198e-05
0.13265213937968331,9.459556176830626e-05
0.13761777000630424,0.00011503183931062036
0.14276928144597004,0.00013988252071836193
0.14811363186356555,0.000170100857821922
0.1536580398922718,0.0002068458072954716
0.15940999438379858,0.00025152635252453096
0.1653772645236036,0.000305855342781693
0.1715679103247596,0.00037191487784276353
0.1779902935146417,0.00045223569091454747
0.184653088829143,0.0005498934928397544
0.19156529572967174,0.0006686258513901153
0.1987362505587549,0.0008129739083407356
0.2061756391506699,0.0009884541028463
0.21389350991413617,0.0012017660923163732
0.22190028740473539,0.001461044261197206
0.23020678640539657,0.0017761616011586936
0.23882422653396262,0.0021590963446729994
0.24776424739756678,0.0026243735379906695
0.2570389243142923,0.003189595729251913
0.26666078462334836,0.0038760790701980108
0.27664282460579037,0.004709613280906126
0.28699852703864376,0.0057213659215555514
0.2977418794061401,0.006948952949486885
0.3088873927926603,0.008437698135555755
0.3204501214829086,0.010242102844518205
0.33244568329578983,0.012427543878772162
0.3448902806794512,0.015072209008606601
0.35780072259598816,0.01826926533231198
0.3711944472253687,0.022129231864334138
0.3850895455192468,0.026782491066909612
0.39950478563647307,0.0323818199913927
0.41445963829331517,0.0391047454330928
0.42997430306262474,0.04715542462405269
0.4460697356574703,0.056765621248182345
0.4627676762360948,0.0681941888561197
0.4800906787664264,0.08172430269467139
0.49806214148980044,0.0976575250385493
0.5167063385250491,0.11630369946697183
0.5360484526556419,0.1379657246060987
0.5561146093441581,0.1629185605197979
0.5769319120200435,0.19138248005248185
0.5985284786883114,0.22349166573119958
0.6209334799086287,0.2592607390094435
0.6441771781960967,0.2985534788145461
0.66829096889694,0.3410593965514844
0.6933074225943092,0.386284357853046
0.7192603291014853,0.433560461344041
0.7461847431019035,0.4820776180088714
0.774117031497635,0.5309350812426457
0.8030949225302929,0.5792066369317056
0.8331575567407062,0.6260097558568446
0.8643455398361823,0.6705679826109893
0.8967009975367838,0.7122575796928311
0.9302676324746908,0.7506332991972472
0.9650907832234976,0.7854327405914082
1.0012174855371885,0.8165626441040134
1.0386965358815006,0.8440727638653602
1.0775785573434793,0.868123496149061
1.117916068008265,0.8889526126072298
1.1597635518954617,0.9068449129158948
1.2031775325508902,0.9221069564113246
1.2482166493931457,0.9350476401854001
1.2949417369180745,0.9459644199382098
1.3434159068681364,0.9551344154722693
1.3937046334776648,0.9628094170255587
1.4458758419091522,0.9692138013855268
1.5,0.9745444805598543


==> figures/pgfplots/data/imagenet64_corr_regime_l2.csv <==
N,info,exc,fid
1600.0,1516.9935517064823,1433.4576938372297,83.53232827699642
2500.0,824.9767592371004,586.5985175802573,77.93404276016258
4000.0,699.9072499515165,298.4438328209838,77.14857890941425
6300.0,590.3209069256118,178.928174220685,77.2634419142413
16000.0,484.89139196224664,68.01935241452456,67.84924462320257
40000.0,366.9643222847805,26.880032230649732,61.023925159988636
100000.0,355.961424757969,10.701586404609733,55.99771757195967


==> figures/pgfplots/data/imagenet64_corr_regime_l3.csv <==
N,info,exc,fid
2500.0,1247.2089942296925,1078.6346452756986,72.45442767392987
4000.0,744.8000687330068,430.6441454125469,65.15633687133257
6300.0,541.5198958853551,233.41579420530684,67.43853618361547
16000.0,397.2763262055923,86.26699923317258,57.27390680657382
40000.0,321.59161080126034,33.88491899184329,49.80070558183118
100000.0,255.4271388624456,13.460441203596899,44.02257773885532


==> figures/pgfplots/data/imagenet64_corr_regime_l4.csv <==
N,info,exc,fid
2500.0,2272.480513319176,1845.28699174684,76.26978154262179
4000.0,795.8910104847247,600.3352958412452,59.910992047832224
6300.0,543.9077282705168,295.684411096821,60.5573211405042
16000.0,375.29246626888414,102.89555646605506,50.95747971359867
40000.0,287.5857940620703,40.144653248285465,43.023420989585446
100000.0,257.17817463406504,15.910766174238896,37.56881857517095


==> figures/pgfplots/data/imagenet64_corr_regime_l5.csv <==
N,info,exc,fid
4000.0,1097.9813285775433,927.6626660173123,59.88557707701449
6300.0,605.5759046360992,378.7280649614642,56.06950540365477
16000.0,394.8559313572472,118.56575182348422,46.51376550889975
40000.0,294.1191401255622,45.9185225424181,38.63999170457308
100000.0,240.3703116467109,18.15663815497043,33.32938186976614


==> figures/pgfplots/data/imagenet64_extrap_250k.csv <==
n,info,mem,fid
250000,221.18765881365536,0.0,28.541637016002824


==> figures/pgfplots/data/imagenet64_extrap_fid_l2.csv <==
n,fid
1232.168660346716,98.8706470721684
1276.3445314118355,97.78321528538588
1322.1042015518397,96.58598222980652
1369.5044533371508,95.26296820882311
1418.6041051142884,94.16913331377656
1469.4640839927838,93.50038140009327
1522.1475014488158,92.82785959981416
1576.7197316394231,92.13427391443882
1633.2484925244253,91.4101090944924
1691.803929896736,90.64728191333081
1752.458704425368,89.83775084670876
1815.2880818190874,88.97317673742485
1880.3700262226428,88.04579966334039
1947.7852969614298,87.05779023082152
2017.6175487546927,86.45551423406378
2089.9534355215496,85.93901839550641
2164.882717908686,85.4244211462729
2242.498374673178,84.90523498398294
2322.8967180585933,84.37768012492958
2406.1775133075694,83.83884328645767
2492.444102459212,83.28623072183818
2581.803532584847,82.71778442680188
2674.366688621331,82.13263555620368
2770.248430966682,81.56268188346334
2869.5677380088623,81.15182301213866
2972.447853764473,80.75071158026229
3079.016440810612,80.35359696707754
3189.4057386997115,79.95862071458194
3303.7527280538347,79.56468726853016
3422.1993005421077,79.17100615335232
3544.8924349522485,78.77696859812808
3671.984379574582,78.38215102531305
3803.632841124947,77.98652809720924
3940.001180440849,77.6026895637688
4081.258615193806,77.25474652759536
4227.580429869305,76.91104490098381
4379.14819327498,76.57043065345766
4536.149983846996,76.23245784702154
4698.780623034063,75.89684651451367
4867.241917048817,75.56338824376991
5041.7429072864525,75.23191767313044
5222.500129721476,74.90230747216295
5409.737883604314,74.57449240506449
5603.688509791267,74.2496332849059
5804.5926790532585,73.93263856433973
6012.699690720995,73.61807396472025
6228.267782037179,73.30568661613613
6451.564448599756,72.995365557211
6682.866776293629,72.68703082842016
6922.461785122897,72.38061644030823
7170.646785370136,72.07606497843803
7427.729746524881,71.77332568253738
7694.029679438858,71.47235487711907
7969.877032182301,71.17312499186424
8255.614100092675,70.87612497991911
8551.595450524404,70.5810157859682
8858.188362826775,70.28759725246576
9175.773284096113,69.99583029496549
9504.74430126751,69.7056818326462
9845.509630132126,69.41712173975922
10198.492121886706,69.13012195694022
10564.129787844147,68.84465610241439
10942.876342955908,68.56069928113168
11335.201768820834,68.27822807514688
11741.592896879241,67.99722274490165
12162.554012515558,67.7176991782498
12598.607480819343,67.43960240207069
13050.294394781338,67.16291129525601
13518.175246728555,66.88760674387093
14002.830623831827,66.61367057553915
14504.861928548673,66.34108539506155
15024.892124895812,66.06983450591291
15563.566511476914,65.79990185653728
16121.553522225035,65.53127199806079
16699.545555853612,65.26393005070716
17298.259835044788,64.99786169365714
17918.439296441615,64.73305421937604
18560.853512548198,64.46949348160783
19226.29964668225,64.20716627304124
19915.603442164433,63.94606006670842
20629.620246972223,63.68616274447766
21369.23607513015,63.427462571217895
22135.36870615277,63.16994817426597
22928.968823905063,62.91360852502355
23751.021196293677,62.65843292198409
24602.545897252356,62.40441097492938
25484.59957253803,62.15153259018956
26398.276750908884,61.89978795745295
27344.711202310486,61.64916755800304
28325.077344755813,61.3996620865959
29340.59170164532,61.15126250261612
30392.514411334607,60.90396000093423
31482.15079082352,60.65774600059387
32610.85295550661,60.41261213492039
33780.021496995556,60.1685502422071
34991.107221094666,59.92555235690425
36245.61294808647,59.68361070127453
37545.09537756188,59.44271767747906
38891.16702010803,59.2028658600706
40285.498198251116,58.964047988866035
41729.81911913802,58.726256962221605
43225.92202152719,58.48948583059921
44775.663399754245,58.253727790174445
46380.9663074309,58.018976177360464
48043.82274373733,57.785224463148246
49766.29612526741,57.552466247828946
51550.52384649482,57.32069525596789
53398.719932038184,57.089905331615675
55313.17778401469,56.86009043374262
57296.27302789223,56.63124463188545
59350.46646037225,56.40336210199358
61478.30710295945,56.176437122466034
63682.43536500919,55.950464070367346
65965.58632017607,55.725437417814895
68330.59310033145,55.50135172852736
70780.39041115901,55.278201654527955
73318.01817379192,55.05598193299108
75946.62529701153,54.83468738323107
78669.47358468629,54.61431290381986
81489.94178330126,54.39485346983124
84411.52977459952,54.17630413020469
87437.86291854,53.95866000522075
90572.69655195843,53.74191628408655
93819.92064851469,53.52606822262269
97183.56464571072,53.311111141049054
100667.80244496588,53.097040421862935
104276.95759095553,52.8838515078081
108015.50863664153,52.671539899925044
111888.09470064892,52.46010115568601
115899.52122388715,52.249530887205715
120054.76593255761,52.03982475952517
124358.98501494942,51.83097848896692
128817.5195196849,51.62298784155655
133435.90198335555,51.41584863150929
138219.86329577494,51.20955671977471
143175.3398113637,51.00410801265199
148308.48071549236,50.79949846043783
153625.65565492594,50.59572405615243
159133.46264183344,50.39278083430192
164838.73624117457,50.19066486969556
170748.55605161996,49.98937227630762
176870.25549053348,49.78889920618446
183211.43089391207,49.589241848395176
189779.95094257788,49.39039642802239
196583.96642632224,49.1923592051841
203631.92035811217,48.99512647413712
210932.55845091268,48.798694562326695
218494.9399701284,48.60305982956266
226328.44897512527,48.40821866718078
234442.8059637864,48.214167497247026
242848.07993454806,48.02090277178981
251554.70088088926,47.8284209720638
260573.47273377172,47.63671860783976
269915.5867680938,47.44579221669566
279592.6354897985,47.255638363467256
289616.62702085904,47.06625363945014
299999.9999999999,46.877634661902114


==> figures/pgfplots/data/imagenet64_extrap_fid_l3.csv <==
n,fid
1880.3700262226428,80.59147309182177
1947.7852969614298,79.68454274818441
2017.6175487546927,78.68458790550085
2089.9534355215496,77.58125587671634
2164.882717908686,76.81737424452615
2242.498374673178,76.27252743376329
2322.8967180585933,75.72008589703027
2406.1775133075694,75.14849690860413
2492.444102459212,74.55042852106078
2581.803532584847,73.9193403181385
2674.366688621331,73.2486105439286
2770.248430966682,72.5314082811697
2869.5677380088623,71.76188658752443
2972.447853764473,70.97858671885723
3079.016440810612,70.54317079126325
3189.4057386997115,70.12224576960291
3303.7527280538347,69.70131088309806
3422.1993005421077,69.275843679393
3544.8924349522485,68.84297427407267
3671.984379574582,68.40041331715578
3803.632841124947,67.94618875047736
3940.001180440849,67.4787414841892
4081.258615193806,66.99786312529345
4227.580429869305,66.56375731641918
4379.14819327498,66.23087027654307
4536.149983846996,65.90406708581132
4698.780623034063,65.5800953579123
4867.241917048817,65.257640936235
5041.7429072864525,64.93588040525549
5222.500129721476,64.6142049885995
5409.737883604314,64.29214707991507
5603.688509791267,63.96940608701826
5804.5926790532585,63.64611902810907
6012.699690720995,63.34067492121235
6228.267782037179,63.05733946952473
6451.564448599756,62.777125809975196
6682.866776293629,62.49933362547959
6922.461785122897,62.22364176508285
7170.646785370136,61.94983798594836
7427.729746524881,61.67776091061535
7694.029679438858,61.40728209256824
7969.877032182301,61.138305564727524
8255.614100092675,60.87079922984958
8551.595450524404,60.60692524444001
8858.188362826775,60.348408738643336
9175.773284096113,60.091802278777635
9504.74430126751,59.83695088430234
9845.509630132126,59.58377190633137
10198.492121886706,59.33220318231943
10564.129787844147,59.082192580408396
10942.876342955908,58.83369446127806
11335.201768820834,58.58666851328278
11741.592896879241,58.341080728841554
12162.554012515558,58.09691979316408
12598.607480819343,57.85468604213373
13050.294394781338,57.61388053980343
13518.175246728555,57.374448564562684
14002.830623831827,57.13635974317281
14504.861928548673,56.89958768654259
15024.892124895812,56.66410819381746
15563.566511476914,56.42989866165731
16121.553522225035,56.19693781220414
16699.545555853612,55.96520556459194
17298.259835044788,55.73468308515262
17918.439296441615,55.50536124383939
18560.853512548198,55.2772406786958
19226.29964668225,55.05028166534939
19915.603442164433,54.82446760512711
20629.620246972223,54.599783071705296
21369.23607513015,54.376213365122645
22135.36870615277,54.15374440325298
22928.968823905063,53.932362664004295
23751.021196293677,53.712055143993496
24602.545897252356,53.492809325556685
25484.59957253803,53.27461315128065
26398.276750908884,53.0574550762271
27344.711202310486,52.84132488417366
28325.077344755813,52.62621076893809
29340.59170164532,52.41210219891153
30392.514411334607,52.19898901513627
31482.15079082352,51.986861387261754
32610.85295550661,51.77570979395146
33780.021496995556,51.56552500658359
34991.107221094666,51.35629807450193
36245.61294808647,51.148020311371695
37545.09537756188,50.94068328246239
38891.16702010803,50.73427879280092
40285.498198251116,50.52879888026588
41729.81911913802,50.32423580820748
43225.92202152719,50.12058202118565
44775.663399754245,49.917830176248934
46380.9663074309,49.7159731204214
48043.82274373733,49.515003882055815
49766.29612526741,49.3149156628652
51550.52384649482,49.11570183040722
53398.719932038184,48.917355910972
55313.17778401469,48.71987158284361
57296.27302789223,48.52324266990961
59350.46646037225,48.327463135597455
61478.30710295945,48.13252707711741
63682.43536500919,47.93842872006031
65965.58632017607,47.74516241307708
68330.59310033145,47.55272262288996
70780.39041115901,47.36110392975682
73318.01817379192,47.17030102292092
75946.62529701153,46.98030869634545
78669.47358468629,46.791121844651364
81489.94178330126,46.602735459245096
84411.52977459952,46.415144624627885
87437.86291854,46.2283445148754
90572.69655195843,46.042330390279325
93819.92064851469,45.85709759414208
97183.56464571072,45.672641549716644
100667.80244496588,45.48895775728466
104276.95759095553,45.306041791364656
108015.50863664153,45.123889298044844
111888.09470064892,44.94249599243315
115899.52122388715,44.76185765621992
120054.76593255761,44.5819701353471
124358.98501494942,44.40282933777786
128817.5195196849,44.224431231363496
133435.90198335555,44.046771841801245
138219.86329577494,43.869847250679946
143175.3398113637,43.693653593608246
148308.48071549236,43.5181870584224
153625.65565492594,43.34344388346931
159133.46264183344,43.16942035596266
164838.73624117457,42.996112810404625
170748.55605161996,42.82351762707682
176870.25549053348,42.651631230590645
183211.43089391207,42.480450088499765
189779.95094257788,42.309970709966876
196583.96642632224,42.14018964448712
203631.92035811217,41.97110348066228
210932.55845091268,41.80270884502196
218494.9399701284,41.63500240090391
226328.44897512527,41.467980847357666
234442.8059637864,41.301640918113435
242848.07993454806,41.13597938058033
251554.70088088926,40.97099303488869
260573.47273377172,40.80667871296751
269915.5867680938,40.64303327766
279592.6354897985,40.48005362187386
289616.62702085904,40.317736667763306
299999.9999999999,40.15607936593749


==> figures/pgfplots/data/imagenet64_extrap_fid_l4.csv <==
n,fid
2492.444102459212,69.98900366942715
2581.803532584847,69.24591607873498
2674.366688621331,68.42989422007416
2770.248430966682,67.52829159832044
2869.5677380088623,66.59338242923226
2972.447853764473,66.11339178932519
3079.016440810612,65.64199402278294
3189.4057386997115,65.15881911670505
3303.7527280538347,64.6562053480681
3422.1993005421077,64.12827370264881
3544.8924349522485,63.569396262669045
3671.984379574582,62.973755971912745
3803.632841124947,62.335554004957515
3940.001180440849,61.651667231391386
4081.258615193806,61.1099789807764
4227.580429869305,60.74290667598465
4379.14819327498,60.3801820336917
4536.149983846996,60.01545677215852
4698.780623034063,59.645656183420705
4867.241917048817,59.268571732140074
5041.7429072864525,58.88235449180234
5222.500129721476,58.4854248998004
5409.737883604314,58.07674354443963
5603.688509791267,57.657941760591854
5804.5926790532585,57.339621216176006
6012.699690720995,57.0551326852598
6228.267782037179,56.77424658671174
6451.564448599756,56.495231281121235
6682.866776293629,56.2171876548019
6922.461785122897,55.9394993137928
7170.646785370136,55.661695973801265
7427.729746524881,55.38342763963742
7694.029679438858,55.104539781609404
7969.877032182301,54.82577024526608
8255.614100092675,54.57621664382139
8551.595450524404,54.3329010114737
8858.188362826775,54.09193863731154
9175.773284096113,53.852929048411426
9504.74430126751,53.61564629936299
9845.509630132126,53.37992933307994
10198.492121886706,53.14565202193706
10564.129787844147,52.91271475483641
10942.876342955908,52.68105164695036
11335.201768820834,52.450705347381195
11741.592896879241,52.22559921814926
12162.554012515558,52.003159476408186
12598.607480819343,51.782295035898734
13050.294394781338,51.56291161227963
13518.175246728555,51.344947419263946
14002.830623831827,51.1283531189466
14504.861928548673,50.91308634765659
15024.892124895812,50.6991097280155
15563.566511476914,50.48639053172169
16121.553522225035,50.27490334037972
16699.545555853612,50.064830765922814
17298.259835044788,49.85625330161325
17918.439296441615,49.64888057459742
18560.853512548198,49.44268166202495
19226.29964668225,49.23763217678827
19915.603442164433,49.03371024825957
20629.620246972223,48.83089561923877
21369.23607513015,48.62916929043414
22135.36870615277,48.42851334611659
22928.968823905063,48.22891089316865
23751.021196293677,48.03034630399981
24602.545897252356,47.832824081569754
25484.59957253803,47.63632159406862
26398.276750908884,47.44081549584636
27344.711202310486,47.24629200335748
28325.077344755813,47.05273808727168
29340.59170164532,46.86014129499163
30392.514411334607,46.66848968308757
31482.15079082352,46.47777177507507
32610.85295550661,46.28797652925435
33780.021496995556,46.09909331278248
34991.107221094666,45.911111884775885
36245.61294808647,45.72402283531819
37545.09537756188,45.537816727063884
38891.16702010803,45.35248383037898
40285.498198251116,45.168015202199165
41729.81911913802,44.984402197150416
43225.92202152719,44.80163644566017
44775.663399754245,44.61970983864362
46380.9663074309,44.438614514088506
48043.82274373733,44.25834284476118
49766.29612526741,44.07888742678561
51550.52384649482,43.90024106898734
53398.719932038184,43.72239678304235
55313.17778401469,43.54534778468155
57296.27302789223,43.36908745941506
59350.46646037225,43.19360936582741
61478.30710295945,43.018907236505314
63682.43536500919,42.84497496470694
65965.58632017607,42.67180659721014
68330.59310033145,42.499396327609674
70780.39041115901,42.327738489982934
73318.01817379192,42.156827552892295
75946.62529701153,41.98665811369985
78669.47358468629,41.817224893174505
81489.94178330126,41.648522730373195
84411.52977459952,41.48054657778197
87437.86291854,41.313291496802194
90572.69655195843,41.14675265304809
93819.92064851469,40.98092531244105
97183.56464571072,40.81580483717783
100667.80244496588,40.65138668193063
104276.95759095553,40.48766639024217
108015.50863664153,40.32463959109048
111888.09470064892,40.16230199561493
115899.52122388715,40.00064939399457
120054.76593255761,39.83967765246994
124358.98501494942,39.67938271050194
128817.5195196849,39.51976057805946
133435.90198335555,39.360807333029875
138219.86329577494,39.20251911874591
143175.3398113637,39.044892141622284
148308.48071549236,38.88792266889766
153625.65565492594,38.73160702647603
159133.46264183344,38.575941596862194
164838.73624117457,38.420922817188284
170748.55605161996,38.26654717732444
176870.25549053348,38.11281121807216
183211.43089391207,37.95971152943379
189779.95094257788,37.80724474895756
196583.96642632224,37.65540756015042
203631.92035811217,37.504196690960406
210932.55845091268,37.35360891232171
218494.9399701284,37.20364103675927
226328.44897512527,37.05428991705398
234442.8059637864,36.9055524449611
242848.07993454806,36.75742554998326
251554.70088088926,36.60990619819194
260573.47273377172,36.462991391098804
269915.5867680938,36.316678164572416
279592.6354897985,36.17096358779822
289616.62702085904,36.02584476228072
299999.9999999999,35.88131882089089


==> figures/pgfplots/data/imagenet64_extrap_fid_l5.csv <==
n,fid
3189.4057386997115,62.176927757824615
3303.7527280538347,61.49979285384759
3422.1993005421077,60.75479439098672
3544.8924349522485,59.931381644156126
3671.984379574582,59.20208239514151
3803.632841124947,58.78084055157569
3940.001180440849,58.35919590541697
4081.258615193806,57.925020859920764
4227.580429869305,57.47214805482204
4379.14819327498,56.99546659898191
4536.149983846996,56.489938788967535
4698.780623034063,55.95033841327127
4867.241917048817,55.37168041712135
5041.7429072864525,54.75364064885947
5222.500129721476,54.34630577472256
5409.737883604314,54.02131152752515
5603.688509791267,53.6981320948581
5804.5926790532585,53.372353509056545
6012.699690720995,53.04151443719934
6228.267782037179,52.70375047404391
6451.564448599756,52.357473160161
6682.866776293629,52.00135456309839
6922.461785122897,51.634722093876704
7170.646785370136,51.26675472776742
7427.729746524881,51.00718699933539
7694.029679438858,50.75484664975382
7969.877032182301,50.50518542630324
8255.614100092675,50.25695097067997
8551.595450524404,50.009427433805456
8858.188362826775,49.76210473691137
9175.773284096113,49.51459046331109
9504.74430126751,49.26660491805584
9845.509630132126,49.01809208454667
10198.492121886706,48.77429957606353
10564.129787844147,48.5553284511867
10942.876342955908,48.339191440450506
11335.201768820834,48.12503246351874
11741.592896879241,47.91255373328779
12162.554012515558,47.70157308557472
12598.607480819343,47.491956357847755
13050.294394781338,47.283597383435335
13518.175246728555,47.07641365111748
14002.830623831827,46.87035852463551
14504.861928548673,46.66577211886502
15024.892124895812,46.46644537158453
15563.566511476914,46.26868670647475
16121.553522225035,46.07230471317989
16699.545555853612,45.87722640913686
17298.259835044788,45.68340036529018
17918.439296441615,45.490784479710875
18560.853512548198,45.29934223886388
19226.29964668225,45.1090413662159
19915.603442164433,44.919853918161685
20629.620246972223,44.73176066225958
21369.23607513015,44.545029629517295
22135.36870615277,44.359526721891974
22928.968823905063,44.17508874994423
23751.021196293677,43.99169050534328
24602.545897252356,43.809310968639764
25484.59957253803,43.627931067525054
26398.276750908884,43.447533062372884
27344.711202310486,43.26810028435257
28325.077344755813,43.08961700612659
29340.59170164532,42.91206842047913
30392.514411334607,42.73544116648169
31482.15079082352,42.55974518557902
32610.85295550661,42.38494834815489
33780.021496995556,42.21103580324835
34991.107221094666,42.03799547398972
36245.61294808647,41.86581589291988
37545.09537756188,41.69448608721879
38891.16702010803,41.523995526837254
40285.498198251116,41.35433408979379
41729.81911913802,41.18549203506071
43225.92202152719,41.017459980879096
44775.663399754245,40.85022889497701
46380.9663074309,40.68379068675212
48043.82274373733,40.51813660157559
49766.29612526741,40.35325823939098
51550.52384649482,40.18914770431204
53398.719932038184,40.02579735932598
55313.17778401469,39.86319980939001
57296.27302789223,39.7013478883496
59350.46646037225,39.54023464727547
61478.30710295945,39.37985334372312
63682.43536500919,39.22019743173808
65965.58632017607,39.061260552531074
68330.59310033145,38.90303652599146
70780.39041115901,38.74551935506476
73318.01817379192,38.588703181160035
75946.62529701153,38.43258230880363
78669.47358468629,38.27715119236665
81489.94178330126,38.12240442767614
84411.52977459952,37.96833674576084
87437.86291854,37.81494300696718
90572.69655195843,37.6622181953952
93819.92064851469,37.51015741362848
97183.56464571072,37.35875587773732
100667.80244496588,37.20800891253857
104276.95759095553,37.057911947095434
108015.50863664153,36.90846051046169
111888.09470064892,36.75965022766004
115899.52122388715,36.611476815590564
120054.76593255761,36.463936079607784
124358.98501494942,36.317023909941504
128817.5195196849,36.170736278365304
133435.90198335555,36.0250692350237
138219.86329577494,35.880018905410274
143175.3398113637,35.73558148748571
148308.48071549236,35.59175324893055
153625.65565492594,35.44853052452412
159133.46264183344,35.30590971364298
164838.73624117457,35.163887277873464
170748.55605161996,35.0224597387318
176870.25549053348,34.881623675486274
183211.43089391207,34.741375723076864
189779.95094257788,34.60171257012565
196583.96642632224,34.46263095703666
203631.92035811217,34.32412767417765
210932.55845091268,34.18619956014112
218494.9399701284,34.04884350008091
226328.44897512527,33.9120564241202
234442.8059637864,33.775835305827634
242848.07993454806,33.640177160757936
251554.70088088926,33.50507904505568
260573.47273377172,33.3705380541161
269915.5867680938,33.23655132130411
279592.6354897985,33.10311601672478
289616.62702085904,32.970229346046445
299999.9999999999,32.837888549372025


==> figures/pgfplots/data/imagenet64_extrap_law_l2.csv <==
n,info,mem
7.999999999999998,91753.8939712298,0.8401324646995951
8.286817040470334,91687.01860191084,0.8394298663513455
8.583917082778688,91617.82975707007,0.8386997916620598
8.891668794444358,91546.24759787097,0.83794105744355
9.210454060502478,91472.18954102884,0.8371524220539318
9.540668457380141,91395.57016516417,0.8363325820201775
9.882721743761946,91316.30111401106,0.8354801684360957
10.23703836905415,91234.29099637886,0.8345937431192205
10.604058000078322,91149.44528276268,0.8336717945088071
10.984236066648107,91061.66619849595,0.8327127332857701
11.378044326706048,90970.85261333476,0.8317148876939021
11.785971451721812,90876.89992737981,0.8306764985403376
12.20852363307815,90779.69995357774,0.8295957138553092
12.646225210197102,90679.14079458643,0.8284705831620682
13.099619321185866,90575.10671823325,0.8272990513775281
13.569268576809684,90467.47802708659,0.8260789522655986
14.055755758628143,90356.13092412395,0.8248080014344639
14.559684542161092,90240.93737398683,0.8234837888392127
15.081680245981632,90121.76495967798,0.8221037707527896
15.622390607665684,89998.47673456713,0.8206652611657353
16.182486587560962,89870.9310695788,0.8191654225725428
16.762663201372852,89738.98149549286,0.8176012561002765
17.363640382600195,89602.47654690103,0.8159695910115715
17.98616387589127,89461.25959083723,0.8142670733318178
18.631006162428474,89315.16862030375,0.812490153299176
19.29896741849001,89164.03612084473,0.8106350728914288
19.990876508378104,89007.68886908826,0.8086978516763403
20.70759201294572,88845.94774167512,0.8066742718603398
21.45000329499825,88678.62751846276,0.8045598622792013
22.219031602892052,88505.53667973075,0.8023498812603141
23.015631213699333,88326.47719746744,0.8000392982885859
23.84079061735808,88141.24432166561,0.7976227744180331
24.695533743276027,87949.62637260993,0.7950946415053595
25.580921230911244,87751.40511531339,0.7924488879447616
26.498051745905595,87546.35371890347,0.789679110781127
27.448063343404385,87334.23812816924,0.7867785115346518
28.43213488025409,87114.8164785167,0.7837398648371634
29.45148747783007,86887.83874734488,0.7805554885189994
30.507386037310116,86653.04648871078,0.7772172131991888
31.60114080927354,86410.17256521908,0.7737163502274573
32.73410901957379,86158.94087986315,0.7700436580347474
33.90769655350224,85899.06612469068,0.7661893071988274
35.12335970033245,85630.25369258552,0.762142846568808
36.3826069604105,85352.20974446926,0.7578933247688907
37.687000917033046,85064.6118764193,0.7534288093876659
39.03816017543632,84767.13122123595,0.7487366804273542
40.43776137130203,84459.43131322795,0.7438035805624673
41.88754125127234,84141.16466878349,0.7386153271865559
43.38929882805596,83811.97242095644,0.7331568715219344
44.94489761279921,83471.48403032431,0.727412260657334
46.55626792749237,83119.31709881623,0.7213646042599263
48.22540930028081,82755.07754001244,0.7149960520841557
49.954392946652945,82378.362818937,0.708287833635711
51.74536433958434,81988.90581552083,0.701222888122057
53.60054587182669,81586.14171159209,0.6937780421196694
55.52223961364566,81169.59767607786,0.6859309389386573
57.51283016942951,80738.80859990235,0.6776586178335948
59.57478763671313,80293.2960681025,0.6689371906484655
61.71067067128945,79832.56770581716,0.6597419117150728
63.923129662211764,79356.11740266424,0.6500472991156863
66.21491002062642,78863.42681857356,0.6398273253987573
68.58885558651716,78353.97181630514,0.6290557674683828
71.04791215758863,77827.51381760054,0.6177128277197491
73.59513114466814,77284.43075267888,0.6057934028919935
76.23367335816066,76722.95077506338,0.5932463765655661
78.96681293025686,76142.42552358606,0.5800459572015696
81.79794137776068,75542.21992637329,0.5661686484459295
84.7305718105777,74921.69040853868,0.5515935128455264
87.7683432910863,74280.18391541707,0.5363030102060073
90.91502534980297,73617.04312817618,0.5202841144087068
94.17452266294251,72931.62424095607,0.5035298782584274
97.550879897679,72223.38262647869,0.4860428271154043
101.04828673112013,71497.09207261325,0.46796670799840506
104.67108304922239,70750.46176888552,0.44928019735626024
108.42376433209776,69979.03030029543,0.4299160759096095
112.31098723239587,69181.8868101994,0.4099073264759285
116.337575353683,68358.19115260795,0.389302336738091
120.50852523598778,67507.12853702856,0.3681650360390806
124.82901255594167,66627.91529556242,0.3465759928878967
129.3043985492078,65719.84030412047,0.32463390163030137
133.9402366631679,64782.42006608288,0.3024589822558591
138.74227944812122,63820.66253498192,0.2803107726593112
143.71648569554844,62861.906466225315,0.2589329842484196
148.8690278322978,61873.568159702794,0.23771792895799593
154.20629957986733,60853.547325509935,0.21678192919634437
159.73492388828967,59800.62139371652,0.19626820693213612
165.46176115446377,58713.768983512935,0.17632702347417
171.39391773513046,57592.11050656826,0.15710929434476995
177.5387547650563,56434.97164577822,0.1387619181920799
183.90389729136896,55242.14520820102,0.12142513072937547
190.4972437353779,54015.32351592253,0.10524256621046534
197.32697569362014,52837.29279683029,0.09123388810154472
204.40156809029577,51661.28202099424,0.07868472511456326
211.72979969368996,50451.002598566825,0.06719017644015042
219.32076400963038,49204.05980234829,0.05675862101444807
227.18388056549713,47919.00010416536,0.04739326922745346
235.32890659879226,46594.805941150895,0.03908391202233859
243.76594916476554,45230.90011745961,0.031805417530679544
252.5054776781257,43827.489007045646,0.025518725308464447
261.5583369043991,42387.09141411127,0.020175463517847804
270.935760417057,41006.835541995024,0.015966894261566923
280.64938453710715,39763.62799210779,0.012833835421865962
290.7112627724513,38492.55788992639,0.01018419850910808
301.13388077492465,37187.573272850466,0.007961782065179694
311.9301718335764,35846.18573347881,0.006121451717767079
323.11353292341494,34467.00457505392,0.004620476013190822
334.6978413295408,33049.417997605815,0.0034172680298084047
346.6974718672845,31593.874510524864,0.0024715108670921118
359.1273147197249,30103.294674574576,0.001744879351172787
372.00279391472094,28604.062085818776,0.001207102324721853
385.33988646438564,27476.902401198815,0.000902997164388482
399.15514219074703,26344.890475038064,0.0006662875783079519
413.46570426220507,25190.1030132378,0.00048182165369185537
428.28933046626344,24008.136499358927,0.00034026912278218793
443.6444152449334,22796.88214853736,0.00023385653375572802
459.5500125201512,21555.404513994457,0.0001558128490549529
476.02585933754284,20283.941514998343,0.00010021572936771484
493.0924003578604,18984.872995572245,6.194746410640948e-05
510.7708132264929,17668.398020998284,3.671766717072325e-05
529.0830348525238,16679.823017371535,2.4134276136513906e-05
548.0517886299566,15849.88703006936,1.663019803074482e-05
567.700612634872,15013.245199785188,1.1190006645334864e-05
588.053888833513,14162.984114945873,7.3043964592411705e-06
609.1368733375501,13296.196142047891,4.5982820487974635e-06
630.9757277440547,12411.488735235653,2.7736514351225385e-06
653.597551599075,11508.565551891266,1.5910911503071356e-06
677.0304160251127,10588.619219654505,8.605574990535657e-07
701.3033985542027,9656.694402422554,4.352012945274049e-07
726.4466192098416,8865.122296763606,2.3060023523641057e-07
752.4912778825222,8368.140790741754,1.5004733846966415e-07
779.4696930452725,7878.703593951878,9.566230822584063e-08
807.4153418572192,7387.321001209285,5.9050575844997697e-08
836.3629017049478,6890.716518093165,3.4996583801632605e-08
866.3482932332217,6387.286952903353,1.973914991379954e-08
897.4087249184328,5876.324751482377,1.0487681353737652e-08
929.5827392401026,5357.982537600013,5.184622825183358e-09
962.9102605077462,4833.986956209586,2.3511310001382556e-09
997.4326444024147,4313.7070528137565,9.724716585780614e-10
1033.192729294416,4043.8511918953855,5.869603026570259e-10
1070.2348894008771,3808.855880751924,3.665603581484572e-10
1108.6050898491337,3577.7883002493136,2.233662655503748e-10
1148.350943714245,3347.651355006058,1.3146055121815156e-10
1189.5217711014238,3117.054602280825,7.405664427126373e-11
1232.168660346716,2885.260069463746,3.9540531890747054e-11
1276.3445314118355,2651.972733102635,1.977855637101367e-11
1322.1042015518397,2417.4372603123074,9.142711577430668e-12
1369.5044533371508,2183.2680373226713,3.85373486598567e-12
1418.6041051142884,2007.870520757256,1.869499366395226e-12
1469.4640839927838,1908.176437268777,1.196335068962677e-12
1522.1475014488158,1813.3619525275606,7.611740577445313e-13
1576.7197316394231,1721.0184496096138,4.758486603352224e-13
1633.2484925244253,1630.2053767031068,2.902776175556152e-13
1691.803929896736,1540.409346949939,1.7173192653248842e-13
1752.458704425368,1451.3327974921153,9.790927119973732e-14
1815.2880818190874,1362.8507958824703,5.342738916384429e-14
1880.3700262226428,1275.0921391259171,2.7716511364820566e-14
1947.7852969614298,1189.1810241786955,1.366960656452677e-14
2017.6175487546927,1140.4080784243565,8.849324399532272e-15
2089.9534355215496,1100.6358218364305,6.080091124687392e-15
2164.882717908686,1062.8168429512782,4.173804142003405e-15
2242.498374673178,1026.415320212279,2.8490277065654946e-15
2322.8967180585933,991.1591106694981,1.9281740056206616e-15
2406.1775133075694,956.8765393225108,1.2908387735860032e-15
2492.444102459212,923.4537226524566,8.530511377275862e-16
2581.803532584847,890.827140539756,5.55486994412534e-16
2674.366688621331,859.0153808310768,3.5608739203713366e-16
2770.248430966682,829.6795555681042,2.302114321440041e-16
2869.5677380088623,809.499520480168,1.6778419402540243e-16
2972.447853764473,790.5504094994008,1.230160495384583e-16
3079.016440810612,772.4978746132081,9.033465912911168e-17
3189.4057386997115,755.218086418469,6.634529531071201e-17
3303.7527280538347,738.632897972821,4.869211028737228e-17
3422.1993005421077,722.6844919394437,3.5688386997344753e-17
3544.8924349522485,707.3277134536281,2.6109558638080334e-17
3671.984379574582,692.5284413719452,1.905990931937881e-17
3803.632841124947,678.2694987563448,1.388260633734188e-17
3940.001180440849,664.9629022890797,1.0191833470099532e-17
4081.258615193806,653.3352477702526,7.691490100527617e-18
4227.580429869305,642.2424988052622,5.817240789449675e-18
4379.14819327498,631.6234038805675,4.4053173575833484e-18
4536.149983846996,621.4437477127248,3.3391940025483972e-18
4698.780623034063,611.6767937618624,2.532898701623937e-18
4867.241917048817,602.2996692041302,1.9223709135363183e-18
5041.7429072864525,593.2921395258159,1.4596392298743508e-18
5222.500129721476,584.6361878035987,1.1086678014639666e-18
5409.737883604314,576.3163726948095,8.42336050179977e-19
5603.688509791267,568.3475752096429,6.4080616724308835e-19
5804.5926790532585,560.8288548625471,4.90163558656203e-19
6012.699690720995,553.611652316305,3.752781172354291e-19
6228.267782037179,546.677973612459,2.8752575521767303e-19
6451.564448599756,540.0140616871558,2.2043284507427304e-19
6682.866776293629,533.6075597985064,1.6909376796863889e-19
6922.461785122897,527.4470273033572,1.2978100499162247e-19
7170.646785370136,521.5217566595763,9.96575614219745e-20
7427.729746524881,515.8216813266984,7.656151681560458e-20
7694.029679438858,510.33733704705924,5.884369371688898e-20
7969.877032182301,505.0599741156879,4.5245182151217796e-20
8255.614100092675,499.98989544377815,3.481927923614852e-20
8551.595450524404,495.11319424427967,2.6811326064790636e-20
8858.188362826775,490.4191967554508,2.0653591315955608e-20
9175.773284096113,485.90037873891447,1.5916246951907953e-20
9504.74430126751,481.5496425281871,1.2270004757820201e-20
9845.509630132126,477.36024332596946,9.462369774194868e-21
10198.492121886706,473.325755858797,7.299599407929294e-21
10564.129787844147,469.4400514175037,5.6329434134453565e-21
10942.876342955908,465.697279525859,4.348132555880634e-21
11335.201768820834,462.09185327882307,3.357340777868775e-21
11741.592896879241,458.61846242416436,2.5930382837047388e-21
12162.554012515558,455.2724325675334,2.0033327564285383e-21
12598.607480819343,452.0484350253217,1.5481366049395503e-21
13050.294394781338,448.9417665914099,1.196664024147298e-21
13518.175246728555,445.9479372943778,9.252038085780625e-22
14002.830623831827,443.0626478062652,7.154850336739985e-22
14504.861928548673,440.2817786674125,5.534235463289377e-22
15024.892124895812,437.6013811343212,4.281587510145752e-22
15563.566511476914,435.01766883054097,3.3131301013697008e-22
16121.553522225035,432.5270099882706,2.564219289197625e-22
16699.545555853612,430.1259202024978,1.9849589934551558e-22
17298.259835044788,427.81105578000074,1.5368252217154312e-22
17918.439296441615,425.57921625082696,1.1900671109540762e-22
18560.853512548198,423.42731254181086,9.216993174055671e-23
19226.29964668225,421.3523824284166,7.139619271770042e-23
19915.603442164433,419.3515826629529,5.531286803592748e-23
20629.620246972223,417.4221816784109,4.2858811043978395e-23
21369.23607513015,415.5615546618612,3.321348635314142e-23
22135.36870615277,413.7671789149849,2.5742273857435036e-23
22928.968823905063,412.0366294585111,1.995424178430041e-23
23751.021196293677,410.3675748603224,1.546953705131737e-23
24602.545897252356,408.7577732719998,1.1994195797699534e-23
25484.59957253803,407.2050686608403,9.300680656247532e-24
26398.276750908884,405.70738722880554,7.212839101383504e-24
27344.711202310486,404.26273411993094,5.5942759524959254e-24
28325.077344755813,402.8691897886102,4.339362438989653e-24
29340.59170164532,401.52490727500833,3.3662836838306826e-24
30392.514411334607,400.2281091411244,2.6116601273676597e-24
31482.15079082352,398.9770846483476,2.026386304480391e-24
32610.85295550661,397.7701870689534,1.5724107248493656e-24
33780.021496995556,396.60583111977326,1.2202435475442277e-24
34991.107221094666,395.48249051127766,9.470272114795267e-25
36245.61294808647,394.3986956059261,7.350426059280925e-25
37545.09537756188,393.35303118005805,5.705522693714138e-25
38891.16702010803,392.3441342839738,4.42904435458616e-25
40285.498198251116,391.37069219518827,3.4383900104839256e-25
41729.81911913802,390.4314404603217,2.6694982947768436e-25
43225.92202152719,389.5251610208307,2.072681142202126e-25
44775.663399754245,388.65068041761754,1.6093950240648618e-25
46380.9663074309,387.8068680739821,1.2497384566235218e-25
48043.82274373733,386.992634649025,9.705121674334531e-26
49766.29612526741,386.206930460329,7.537152296179368e-26
51550.52384649482,385.44874397218376,5.853790449638748e-26
53398.719932038184,384.71710034624994,4.5466317440242497e-26
55313.17778401469,384.01106005174756,3.5315413738509154e-26
57296.27302789223,383.32971753240804,2.7432156029709e-26
59350.46646037225,382.6721999275777,2.1309632213261965e-26
61478.30710295945,382.03766584500767,1.6554329895929722e-26
63682.43536500919,381.4253041829885,1.2860746997542819e-26
65965.58632017607,380.834332999618,9.991692168024476e-27
68330.59310033145,380.2639984271,7.762998583468863e-27
70780.39041115901,379.7135736290884,6.031661375514413e-27
73318.01817379192,379.18235779917615,4.6866311601712594e-27
75946.62529701153,378.6696751987505,3.641668391292516e-27
78669.47358468629,378.1748742324988,2.8297968149973882e-27
81489.94178330126,377.6973265599491,2.1989978547720493e-27
84411.52977459952,377.23642624150995,1.708868059357653e-27
87437.86291854,376.79158891753553,1.3280240242201228e-27
90572.69655195843,376.362251019034,1.0320875027587226e-27
93819.92064851469,375.94786900868223,8.021208942769311e-28
97183.56464571072,375.54791865088947,6.234123650468544e-28
100667.80244496588,375.1618943097011,4.845324123394295e-28
104276.95759095553,374.78930827339946,3.766011811392333e-28
108015.50863664153,374.42969010469756,2.9271942296619026e-28
111888.09470064892,374.0825860154944,2.2752652483129995e-28
115899.52122388715,373.74755826518543,1.7685721552332495e-28
120054.76593255761,373.42418458157755,1.3747490491261621e-28
124358.98501494942,373.1120576035044,1.068645398630129e-28
128817.5195196849,372.81078434426894,8.307168582237118e-29
133435.90198335555,372.5199856750867,6.457751304618295e-29
138219.86329577494,372.2392958277316,5.0201672207807564e-29
143175.3398113637,371.9683619156458,3.902683447453607e-29
148308.48071549236,371.7068434727403,3.0340061297538265e-29
153625.65565492594,371.4544120092571,2.3587248690904873e-29
159133.46264183344,371.2107505839764,1.8337729107092348e-29
164838.73624117457,370.97555339215825,1.4256765094803822e-29
170748.55605161996,370.7485253686016,1.1084174592155942e-29
176870.25549053348,370.529381805239,8.617720464930508e-30
183211.43089391207,370.3178479827093,6.700201971533412e-30
189779.95094257788,370.11365881537023,5.209422811087335e-30
196583.96642632224,369.9165585092311,4.0503944976094346e-30
203631.92035811217,369.7263002323644,3.1492768118697935e-30
210932.55845091268,369.5426457971921,2.448668182878397e-30
218494.9399701284,369.3653653543745,1.9039451695383226e-30
226328.44897512527,369.19423709772775,1.4804172750505699e-30
234442.8059637864,369.0290469798124,1.1511154352075032e-30
242848.07993454806,368.86958843777956,8.950730092145026e-31
251554.70088088926,368.7156621290952,6.9598956240247465e-31
260573.47273377172,368.56707567676995,5.4119217713841e-31
269915.5867680938,368.42364342372275,4.2082802573779135e-31
279592.6354897985,368.2851861960581,3.2723670254425236e-31
289616.62702085904,368.15153107462453,2.544622851287056e-31
299999.9999999999,368.0225111749548,1.9787401163232605e-31


==> figures/pgfplots/data/imagenet64_extrap_law_l3.csv <==
n,info,mem
7.999999999999998,79055.13299088123,0.846686564685691
8.286817040470334,79016.78992225241,0.8462352144720618
8.583917082778688,78977.11929847341,0.84576686102917
8.891668794444358,78936.07524509677,0.8452808162802593
9.210454060502478,78893.61030706594,0.8447763609807032
9.540668457380141,78849.67539452582,0.8442527430834055
9.882721743761946,78804.21972679367,0.8437091760044662
10.23703836905415,78757.19077442879,0.8431448367822063
10.604058000078322,78708.53419933857,0.8425588641221321
10.984236066648107,78658.19379285512,0.8419503563198395
11.378044326706048,78606.11141171619,0.8413183690532664
11.785971451721812,78552.22691188073,0.8406619130350299
12.20852363307815,78496.47808010993,0.8399799515149035
12.646225210197102,78438.80056323309,0.8392713976216121
13.099619321185866,78379.12779502977,0.8385351115324641
13.569268576809684,78317.39092065557,0.8377698974584311
14.055755758628143,78253.51871851673,0.8369745004310731
14.559684542161092,78187.43751952042,0.8361476028769621
15.081680245981632,78119.07112361395,0.8352878209640008
15.622390607665684,78048.3407135253,0.834393700702841
16.182486587560962,77975.16476561507,0.8334637137853088
16.762663201372852,77899.45895774741,0.8324962531403458
17.363640382600195,77821.13607408629,0.8314896281864811
17.98616387589127,77740.1059068174,0.8304420597594914
18.631006162428474,77656.2751545043,0.8293516746884574
19.29896741849001,77569.54731640645,0.8282164999864873
19.990876508378104,77479.82258480298,0.8270344566559139
20.70759201294572,77386.99773259519,0.825803353043698
21.45000329499825,77290.96599749634,0.8245208777328039
22.219031602892052,77191.616962413,0.8231845919309395
23.015631213699333,77088.83643189917,0.8217919213191287
23.84079061735808,76982.50630456986,0.820340147320011
24.695533743276027,76872.50444136946,0.8188263977431214
25.580921230911244,76758.7045296737,0.8172476367626965
26.498051745905595,76640.97595306922,0.8156006543192413
27.448063343404385,76519.18362577421,0.813882054321786
28.43213488025409,76393.18784146926,0.8120882422825759
29.45148747783007,76262.84414082598,0.8102154124053241
30.507386037310116,76128.00314188542,0.808259533276182
31.60114080927354,75988.51037547611,0.8062163326857751
32.73410901957379,75844.20611562715,0.8040812813771742
33.90769655350224,75694.92520483832,0.8018495756502829
35.12335970033245,75540.49687435388,0.799516118755533
36.3826069604105,75380.74456068077,0.7970755010257674
37.687000917033046,75215.48579525552,0.7945219798727609
39.03816017543632,75044.53231309702,0.7918494619741921
40.43776137130203,74867.68844123684,0.7890514570309194
41.88754125127234,74684.75241921972,0.7861210756660397
43.38929882805596,74495.51568594713,0.7830509943867676
44.94489761279921,74299.76264690833,0.7798334263376497
46.55626792749237,74097.27044665674,0.7764600905296919
48.22540930028081,73887.8087388714,0.7729221794219746
49.954392946652945,73671.1394579164,0.7692103249465057
51.74536433958434,73447.0166131179,0.7653145634138266
53.60054587182669,73215.18647071136,0.7612243059392672
55.52223961364566,72975.3974465564,0.756928483631431
57.51283016942951,72727.36703204345,0.7524149212653602
59.57478763671313,72470.81404237093,0.7476708707641215
61.71067067128945,72205.4484100079,0.7426827966338717
63.923129662211764,71930.97055759441,0.7374363288267607
66.21491002062642,71647.07110411253,0.7319162224835145
68.58885558651716,71353.43063099193,0.7261063207650895
71.04791215758863,71049.71955838913,0.7199895231289818
73.59513114466814,70735.59845741595,0.7135477675742671
76.23367335816066,70410.73801540321,0.706762435002631
78.96681293025686,70074.88781372558,0.6996158591945334
81.79794137776068,69727.54669523456,0.6920843014479078
84.7305718105777,69368.32279851737,0.6841455083198205
87.7683432910863,68996.81558396158,0.6757763116257298
90.91502534980297,68612.61290035951,0.6669526264818397
94.17452266294251,68215.29063141719,0.6576495326414611
97.550879897679,67804.41305460235,0.6478414083741367
101.04828673112013,67379.53458757183,0.6375021432591099
104.67108304922239,66940.20788599072,0.6266055672829399
108.42376433209776,66486.4983588711,0.615138881956495
112.31098723239587,66018.18801689023,0.6030835626288916
116.337575353683,65534.00208628016,0.5903946913697945
120.50852523598778,65033.39347694522,0.5770470612575167
124.82901255594167,64515.81737853594,0.563017683537303
129.3043985492078,63980.72096933959,0.5482862877564266
133.9402366631679,63427.543821375526,0.5328362216967325
138.74227944812122,62855.7238274874,0.5166556400556945
143.71648569554844,62264.71751095508,0.4997392476434356
148.8690278322978,61654.12448323345,0.4820932122052189
154.20629957986733,61029.57031172092,0.4639084514872704
159.73492388828967,60385.83447083286,0.44507068817840056
165.46176115446377,59720.68450328018,0.4255611352016381
171.39391773513046,59033.36337529745,0.40541632091176333
177.5387547650563,58323.15761798856,0.384687984773235
183.90389729136896,57589.374352273866,0.363443617445124
190.4972437353779,56831.35184753992,0.34176763177854774
197.32697569362014,56048.506042298046,0.31976302153518477
204.40156809029577,55240.52062567356,0.2975560788918809
211.72979969368996,54418.53308127886,0.27558845405280635
219.32076400963038,53592.54258232154,0.25424112285435124
227.18388056549713,52740.63159895818,0.23307596623247998
235.32890659879226,51861.34479403351,0.21222033851699654
243.76594916476554,50953.68693589088,0.19181976092925482
252.5054776781257,50016.81041497709,0.17202510048931505
261.5583369043991,49049.99287501335,0.15298674734760512
270.935760417057,48052.715486831294,0.1348502329789637
280.64938453710715,47024.96776049535,0.11775456871374375
290.7112627724513,45969.57711749604,0.10185688698611316
301.13388077492465,44975.915336026126,0.08837801011463634
311.9301718335764,43963.02896279968,0.07606113919997637
323.11353292341494,42920.21905397313,0.06480002487795831
334.6978413295408,41845.70860912621,0.054603543571702995
346.6974718672845,40738.34878675745,0.0454722719316689
359.1273147197249,39597.34305476159,0.03739273727114417
372.00279391472094,38422.305410007466,0.030336576678896
385.33988646438564,37213.660440408545,0.02426205061105111
399.15514219074703,35974.639092966245,0.01912073133654755
413.46570426220507,34835.16063654201,0.015230711978789986
428.28933046626344,33766.600199229455,0.012210799370181515
443.6444152449334,32672.402102412383,0.009659441157464973
459.5500125201512,31548.577917898372,0.007524966203380299
476.02585933754284,30393.268474234912,0.005763037080303959
493.0924003578604,29205.433106457378,0.004331207854406507
510.7708132264929,27984.709444144733,0.0031881369276087245
529.0830348525238,26731.780328937533,0.00229386298203481
548.0517886299566,25450.09939673241,0.001610691034579444
567.700612634872,24235.60028824858,0.0011324667278712801
588.053888833513,23274.106071864386,0.0008457783982770388
609.1368733375501,22301.30840244583,0.0006215136170902427
630.9757277440547,21307.881274176045,0.0004472346244393284
653.597551599075,20290.680272501973,0.00031405362246924825
677.0304160251127,19248.15491389967,0.00021444271842950376
701.3033985542027,18179.704494207293,0.00014182535775281608
726.4466192098416,17085.82044285679,9.045827726062111e-05
752.4912778825222,15969.258240606105,5.540036140807561e-05
779.4696930452725,14843.987507096666,3.258326650475892e-05
807.4153418572192,14087.064699962242,2.2268147586035e-05
836.3629017049478,13376.286162294005,1.5275088335090343e-05
866.3482932332217,12657.85286274177,1.0214858589922921e-05
897.4087249184328,11927.047600121818,6.61823308124288e-06
929.5827392401026,11181.745616920349,4.129711974659948e-06
962.9102605077462,10420.966848402883,2.4652861080863723e-06
997.4326444024147,9644.68255751142,1.3970592321283383e-06
1033.192729294416,8854.345487442053,7.449733167853081e-07
1070.2348894008771,8055.991718154136,3.7107170939124034e-07
1108.6050898491337,7458.789426011136,2.098851597454811e-07
1148.350943714245,7036.326659731003,1.361926071943159e-07
1189.5217711014238,6617.367728180792,8.628016728839006e-08
1232.168660346716,6195.91869642287,5.282106478043631e-08
1276.3445314118355,5769.612952150531,3.098961522496063e-08
1322.1042015518397,5337.273318130805,1.726679017126977e-08
1369.5044533371508,4898.443529092551,9.039787767888328e-09
1418.6041051142884,4453.461873346326,4.390156266997252e-09
1469.4640839927838,4004.3622445654273,1.949865978146612e-09
1522.1475014488158,3592.026996068852,8.448308402497351e-10
1576.7197316394231,3382.191055751945,5.298647881836129e-10
1633.2484925244253,3182.144743965135,3.2948524085679095e-10
1691.803929896736,2984.6688305610064,1.9939822034709425e-10
1752.458704425368,2787.6565603595536,1.1631925352751723e-10
1815.2880818190874,2590.0745204850714,6.481531791910762e-11
1880.3700262226428,2391.380040897692,3.4149065439066535e-11
1947.7852969614298,2191.4054231922346,1.680811308141809e-11
2017.6175487546927,1990.511354876179,7.620679715137669e-12
2089.9534355215496,1790.7310872874918,3.146669667658868e-12
2164.882717908686,1664.793483753877,1.693088153916085e-12
2242.498374673178,1580.7325578733844,1.0840505340794247e-12
2322.8967180585933,1500.1389247192944,6.875480149580828e-13
2406.1775133075694,1421.4306903817608,4.2773843252182554e-13
2492.444102459212,1343.9143073137118,2.5931003860582865e-13
2581.803532584847,1267.1992261043822,1.522512405859842e-13
2674.366688621331,1191.063409088631,8.602041767717864e-14
2770.248430966682,1115.4364424878695,4.6444833004861134e-14
2869.5677380088623,1040.5102777057068,2.3811561356518588e-14
2972.447853764473,970.3994054745253,1.1973748811724111e-14
3079.016440810612,933.9485230560074,8.144073512365022e-15
3189.4057386997115,900.3362774650373,5.598077839594259e-15
3303.7527280538347,868.2570522891008,3.839300642419401e-15
3422.1993005421077,837.3285398490204,2.6163360079350175e-15
3544.8924349522485,807.3426417979515,1.7667864093964699e-15
3671.984379574582,778.1650378727259,1.1796278612617503e-15
3803.632841124947,749.7075029980306,7.771376888544465e-16
3940.001180440849,721.9268298012637,5.043189002662681e-16
4081.258615193806,694.8683828077017,3.222213253301044e-16
4227.580429869305,671.7059325872294,2.1444861481392664e-16
4379.14819327498,654.7231625012455,1.56653541079293e-16
4536.149983846996,638.6844744020441,1.1491620581203514e-16
4698.780623034063,623.383963188408,8.439718369009249e-17
4867.241917048817,608.7280405285956,6.197881258201741e-17
5041.7429072864525,594.6546538597797,4.5476291647245056e-17
5222.500129721476,581.1170307584758,3.331921518135581e-17
5409.737883604314,568.0785757932821,2.4365113144707644e-17
5603.688509791267,555.5124438063536,1.7777431640829228e-17
5804.5926790532585,543.4099974096698,1.2943262853277049e-17
6012.699690720995,532.4066475455784,9.57592446163709e-18
6228.267782037179,522.5622913512611,7.231432838758164e-18
6451.564448599756,513.1590872538786,5.471061014476627e-18
6682.866776293629,504.153986351523,4.144104818155748e-18
6922.461785122897,495.51962907430266,3.141743487996074e-18
7170.646785370136,487.23400856836565,2.3834485776371556e-18
7427.729746524881,479.2781009516839,1.8091352012805418e-18
7694.029679438858,471.63501685373103,1.3737728532310071e-18
7969.877032182301,464.2897562393862,1.0435169350431786e-18
8255.614100092675,457.2298132776767,7.928929845945178e-19
8551.595450524404,450.498275302037,6.039968396590426e-19
8858.188362826775,444.12088691704264,4.621193452764827e-19
9175.773284096113,437.9973776170854,3.5386622519280283e-19
9504.74430126751,432.113827008287,2.711601852804189e-19
9845.509630132126,426.45879144024457,2.0791356118364483e-19
10198.492121886706,421.0218870104892,1.5950960621610865e-19
10564.129787844147,415.7934681559526,1.2243884577052151e-19
10942.876342955908,410.7644949860142,9.40294377716059e-20
11335.201768820834,405.92646500668906,7.224481999226115e-20
11741.592896879241,401.27139259823707,5.553113492691497e-20
12162.554012515558,396.79206600765076,4.270241631027967e-20
12598.607480819343,392.49050620486156,3.286957167908202e-20
13050.294394781338,388.35097383972374,2.5312388337123072e-20
13518.175246728555,384.36638240255536,1.9500610937548086e-20
14002.830623831827,380.53038188034196,1.5028964293912392e-20
14504.861928548673,376.8369664223607,1.158689475928731e-20
15024.892124895812,373.28042459113647,8.93623454909044e-21
15563.566511476914,369.85531365298266,6.894209403407779e-21
16121.553522225035,366.5564410121264,5.320472734917995e-21
16699.545555853612,363.37884918513447,4.107198448907783e-21
17298.259835044788,360.3178042088078,3.171503707055888e-21
17918.439296441615,357.36889099193905,2.4496713681046705e-21
18560.853512548198,354.5279862403564,1.892680291278664e-21
19226.29964668225,351.7906377489071,1.4627071465714984e-21
19915.603442164433,349.15286424381907,1.1306891941684422e-21
20629.620246972223,346.61085910294696,8.74239373300406e-22
21369.23607513015,344.16097664904385,6.761056125888695e-22
22135.36870615277,341.7997233722018,5.229880893317469e-22
22928.968823905063,339.5237502750796,4.0463025307299876e-22
23751.021196293677,337.3298458469394,3.1311984857389666e-22
24602.545897252356,335.2149295223399,2.423511648453117e-22
25484.59957253803,333.17604557377825,1.87611139866497e-22
26398.276750908884,331.2103580257751,1.4526067388338903e-22
27344.711202310486,329.3151523424757,1.1248923174340316e-22
28325.077344755813,327.48780482918687,8.712523738171821e-23
29340.59170164532,325.72580379875546,6.749076965552764e-23
30392.514411334607,324.0267368074637,5.228890647001819e-23
31482.15079082352,322.38828605812546,4.0516975069423266e-23
32610.85295550661,320.808224243299,3.139961739106804e-23
33780.021496995556,319.2844106217488,2.4337126398135845e-23
34991.107221094666,317.814787299196,1.8865557649801545e-23
36245.61294808647,316.39737569743136,1.4625923719290104e-23
37545.09537756188,315.030273199271,1.1340396909376698e-23
38891.16702010803,313.7116499586381,8.793921183774832e-24
40285.498198251116,312.4397458909725,6.82000033622517e-24
41729.81911913802,311.2128677976327,5.289711249872295e-24
43225.92202152719,310.02938640987446,4.103208300316237e-24
44775.663399754245,308.8877340148783,3.183153300266404e-24
46380.9663074309,307.78640186785344,2.469632681698861e-24
48043.82274373733,306.72393780384306,1.916224910227478e-24
49766.29612526741,305.6989439598882,1.486957163698545e-24
51550.52384649482,304.7100746004315,1.1539497514706332e-24
53398.719932038184,303.75603404032285,8.955925318606545e-25
55313.17778401469,302.83557466025076,6.9513293664616e-25
57296.27302789223,301.94749500977207,5.395825174790301e-25
59350.46646037225,301.090637993424,4.188700260659055e-25
61478.30710295945,300.26388913568553,3.251853438479341e-25
63682.43536500919,299.46617492107947,2.5247117963718375e-25
65965.58632017607,298.69646120462096,1.9602919749888456e-25
68330.59310033145,297.95375169027193,1.5221477273378107e-25
70780.39041115901,297.23708647452816,1.1820040214874442e-25
73318.01817379192,296.5455406502287,9.179230398285687e-26
75946.62529701153,295.8782229689349,7.128823233430902e-26
78669.47358468629,295.2342745588136,5.536723129137172e-26
81489.94178330126,294.6128676954086,4.300414441571057e-26
84411.52977459952,294.0132046228351,3.340331366515199e-26
87437.86291854,293.43451642305956,2.5947155077217546e-26
90572.69655195843,292.8760619310619,2.0156269129770284e-26
93819.92064851469,292.3371266937892,1.565849550950965e-26
97183.56464571072,291.8170219709248,1.2164904454711956e-26
100667.80244496588,291.315083775601,9.45116811987874e-27
104276.95759095553,290.83067195327413,7.343105118691166e-27
108015.50863664153,290.3631692970831,5.705462435477925e-27
111888.09470064892,289.91198069808854,4.433208980703293e-27
115899.52122388715,289.4765323288763,3.444777928686406e-27
120054.76593255761,289.0562708590838,2.6768212454100855e-27
124358.98501494942,288.65066270147497,2.0801377240210374e-27
128817.5195196849,288.2591932872648,1.6165117734403412e-27
133435.90198335555,287.8813663694501,1.2562590927980234e-27
138219.86329577494,287.51670335296774,9.763210403048524e-28
143175.3398113637,287.1647426505566,7.587849371349885e-28
148308.48071549236,286.8250390632518,5.897350349819769e-28
153625.65565492594,286.4971631844929,4.583602031453244e-28
159133.46264183344,286.18070082687314,3.5626093960172683e-28
164838.73624117457,285.87525247059693,2.7691115230464607e-28
170748.55605161996,285.58043273277156,2.1524012307088024e-28
176870.25549053348,285.2958698566773,1.6730780139965375e-28
183211.43089391207,285.0212052202184,1.300525793938129e-28
189779.95094257788,284.7560928627771,1.0109535938885738e-28
196583.96642632224,284.50019902974185,7.858734380202315e-29
203631.92035811217,284.25320173400195,6.109178548703863e-29
210932.55845091268,284.01479033373454,4.749211762849711e-29
218494.9399701284,283.7846651258599,3.6920575462216185e-29
226328.44897512527,283.56253695450437,2.8702736917973536e-29
234442.8059637864,283.3481268339431,2.2314430302912512e-29
242848.07993454806,283.14116558541207,1.734825005091853e-29
251554.70088088926,282.9413934872724,1.3487537371396263e-29
260573.47273377172,282.74855993800253,1.0486160909685341e-29
269915.5867680938,282.56242313152745,8.152804019951984e-30
279592.6354897985,282.3827497444106,6.338753806068641e-30
289616.62702085904,282.20931463445095,4.928411233040402e-30
299999.9999999999,282.0419005502473,3.831915734886944e-30


==> figures/pgfplots/data/imagenet64_extrap_law_l4.csv <==
n,info,mem
7.999999999999998,70849.08819527397,0.8499447376339987
8.286817040470334,70823.50924742514,0.8496147796441351
8.583917082778688,70797.04421642191,0.8492726370327751
8.891668794444358,70769.66246013323,0.8489178337569887
9.210454060502478,70741.33227934259,0.8485498733390229
9.540668457380141,70712.02088142293,0.8481682378643134
9.882721743761946,70681.69434277185,0.8477723869223378
10.23703836905415,70650.31756996593,0.8473617564865763
10.604058000078322,70617.85425959103,0.846935757729567
10.984236066648107,70584.26685670397,0.8464937757687422
11.378044326706048,70549.51651188005,0.8460351683384292
11.785971451721812,70513.5630367989,0.8455592643830474
12.20852363307815,70476.36485832004,0.8450653625661693
12.646225210197102,70437.87897099726,0.8445527296897104
13.099619321185866,70398.0608879805,0.8440205990170933
13.569268576809684,70356.86459025112,0.843468168493756
14.055755758628143,70314.24247413546,0.8428945988578858
14.559684542161092,70270.14529703943,0.8422990116337076
15.081680245981632,70224.52212134544,0.8416804869990837
15.622390607665684,70177.32025641097,0.841038061518545
16.182486587560962,70128.48519860639,0.840370725732197
16.762663201372852,70077.96056933036,0.8396774215902482
17.363640382600195,70025.68805092068,0.8389570397218599
17.98616387589127,69971.60732042303,0.8382084165267937
18.631006162428474,69915.65598111883,0.8374303310766132
19.29896741849001,69857.76949175108,0.836621501811727
19.990876508378104,69797.88109337247,0.8357805830193266
20.70759201294572,69735.92173373893,0.8349061610761245
21.45000329499825,69671.81998916928,0.8339967504385485
22.219031602892052,69605.50198378971,0.8330507893617037
23.015631213699333,69536.89130607991,0.8320666353269793
23.84079061735808,69465.90892263799,0.8310425601566631
24.695533743276027,69392.47308930747,0.8299767447955789
25.580921230911244,69316.49925849207,0.8288672737188905
26.498051745905595,69237.89998436846,0.8277121289650563
27.448063343404385,69156.58482474892,0.826509183748342
28.43213488025409,69072.46023942564,0.8252561956184488
29.45148747783007,68985.42948528817,0.8239507991393683
30.507386037310116,68895.39250799284,0.8225904980497034
31.60114080927354,68802.24583008084,0.8211726568658331
32.73410901957379,68705.88243544514,0.8196944918866654
33.90769655350224,68606.19165006708,0.8181530615562226
35.12335970033245,68503.05901924023,0.8165452561420455
36.3826069604105,68396.36619616182,0.8148677869162559
37.687000917033046,68285.99076246694,0.813117173537577
39.03816017543632,68171.80613740606,0.8112897320352715
40.43776137130203,68053.6814270215,0.8093815610179318
41.88754125127234,67931.48127812188,0.8073885270519608
43.38929882805596,67805.06572940263,0.8053062490286753
44.94489761279921,67674.2900580103,0.8031300814270714
46.55626792749237,67539.00462152976,0.8008550964035238
48.22540930028081,67399.05469574733,0.7984760646445996
49.954392946652945,67254.28031112463,0.7959874349636988
51.74536433958434,67104.51637901535,0.7933833176661886
53.60054587182669,66949.59185791864,0.7906574499296737
55.52223961364566,66789.32968656285,0.787803172665085
57.51283016942951,66623.54708205676,0.7848134126218219
59.57478763671313,66452.05509563998,0.7816806499591468
61.71067067128945,66274.6584096848,0.7783968883932186
63.923129662211764,66091.15513350871,0.7749536237130099
66.21491002062642,65901.33659776404,0.7713418106688806
68.58885558651716,65704.98715471175,0.7675518284148627
71.04791215758863,65501.88402941889,0.7635734454873255
73.59513114466814,65291.801728492166,0.7593958748627297
76.23367335816066,65074.5037559495,0.7550075782804337
78.96681293025686,64849.73801934364,0.750396130992214
81.79794137776068,64617.250124006816,0.7455484524555988
84.7305718105777,64376.77738650428,0.7404506520417158
87.7683432910863,64128.048509311135,0.7350879868607132
90.91502534980297,63870.78334234997,0.7294448227087892
94.17452266294251,63604.69270455395,0.7235045987931132
97.550879897679,63329.47837117001,0.7172498001425627
101.04828673112013,63044.833960743454,0.7106619569867101
104.67108304922239,62750.51670276897,0.70372334109015
108.42376433209776,62446.18802041442,0.6964132620969
112.31098723239587,62131.446319599505,0.6887086967358821
116.337575353683,61805.93913115972,0.6805870106715088
120.50852523598778,61469.304352895415,0.6720246332630951
124.82901255594167,61121.1692890517,0.6629971061937108
129.3043985492078,60761.15061149516,0.6534791863997249
133.9402366631679,60388.85505682595,0.6434450083445798
138.74227944812122,60003.882292820694,0.6328683560324614
143.71648569554844,59605.84400469164,0.621723458840581
148.8690278322978,59195.255372652166,0.610011027735356
154.20629957986733,58770.957174830364,0.5976854716703053
159.73492388828967,58332.26779926732,0.5847152032724026
165.46176115446377,57878.70229318174,0.571075965453208
171.39391773513046,57409.77126961695,0.5567458498802271
177.5387547650563,56924.97778706443,0.5417060222577278
183.90389729136896,56423.81963848738,0.5259417385272629
190.4972437353779,55905.79822622529,0.5094437085624799
197.32697569362014,55370.452989323865,0.4922104293720464
204.40156809029577,54819.145264169965,0.4743076907494682
211.72979969368996,54254.736092760155,0.45586095040125313
219.32076400963038,53671.660334876455,0.43672973252590247
227.18388056549713,53069.15941695043,0.41694058527135996
235.32890659879226,52446.58023962956,0.39653664038185515
243.76594916476554,51803.2937880038,0.3755763125398463
252.5054776781257,51138.69080502176,0.3541342370580902
261.5583369043991,50452.201950289535,0.3323025840123619
270.935760417057,49743.36987274953,0.31019334762945655
280.64938453710715,49012.264067840166,0.28794981983434687
290.7112627724513,48280.68537159314,0.26635751847646716
301.13388077492465,47533.24303112353,0.24507578595301416
311.9301718335764,46761.98516354157,0.2240270584248541
323.11353292341494,45965.872490045746,0.20334953795695998
334.6978413295408,45144.08254574367,0.18319192017554473
346.6974718672845,44295.903880588376,0.16370548165313198
359.1273147197249,43420.7548832138,0.14503896949114106
372.00279391472094,42518.31015932492,0.1273349652894101
385.33988646438564,41589.040301796784,0.11073196587900307
399.15514219074703,40666.86138502182,0.09585139970350375
413.46570426220507,39776.02877031361,0.08293219045750197
428.28933046626344,38860.16415127846,0.07107004151195759
443.6444152449334,37916.779030181984,0.06026764943079886
459.5500125201512,36944.59580266434,0.05053168077548386
476.02585933754284,35942.73138036785,0.041856939143960346
493.0924003578604,34910.61384088135,0.034223481990696206
510.7708132264929,33848.13606990006,0.027596839690008233
529.0830348525238,32756.31917088886,0.02193083170477916
548.0517886299566,31645.135850168397,0.017195681039741815
567.700612634872,30697.296355138038,0.01386548671365387
588.053888833513,29733.810353015775,0.011055330695999569
609.1368733375501,28745.45349079308,0.008689589873953301
630.9757277440547,27729.80112205454,0.006721217510423245
653.597551599075,26685.556678367604,0.005106921605281808
677.0304160251127,25612.042466495986,0.003804741973365219
701.3033985542027,24509.263450136572,0.002773866099779967
726.4466192098416,23378.547121136962,0.001975150261104992
752.4912778825222,22226.101157804154,0.0013726469092091083
779.4696930452725,21269.87408373353,0.0009998571217833276
807.4153418572192,20408.83534732364,0.0007421838958433341
836.3629017049478,19532.596120629587,0.0005407126406523624
866.3482932332217,18636.454732401246,0.0003851688594751212
897.4087249184328,17718.36507831987,0.00026734214712855316
929.5827392401026,16777.328144129133,0.00018013997665800526
962.9102605077462,15813.17906154665,0.00011735296992241026
997.4326444024147,14826.998402844181,7.358504840031484e-05
1033.192729294416,13823.255723096006,4.4246058553810614e-05
1070.2348894008771,12939.50499794263,2.7377964530627835e-05
1108.6050898491337,12303.457649421474,1.897455334314932e-05
1148.350943714245,11666.533287387707,1.2884666805919383e-05
1189.5217711014238,11020.470336025135,8.505517993578602e-06
1232.168660346716,10362.374685806377,5.426142569532974e-06
1276.3445314118355,9690.85251862149,3.3246700202947097e-06
1322.1042015518397,9005.383434282245,1.942604129546668e-06
1369.5044533371508,8306.400743347875,1.073520384602059e-06
1418.6041051142884,7596.283249923099,5.561279419745625e-07
1469.4640839927838,6888.752627820488,2.70215426485388e-07
1522.1475014488158,6493.5770426236,1.7448638447394499e-07
1576.7197316394231,6118.772175542299,1.1224379932189819e-07
1633.2484925244253,5744.018457115995,7.013852493703403e-08
1691.803929896736,5365.937025426406,4.220099995445149e-08
1752.458704425368,4982.973175610404,2.4242227736074946e-08
1815.2880818190874,4594.371067661797,1.316777613547567e-08
1880.3700262226428,4199.996255085044,6.685240571448527e-09
1947.7852969614298,3800.6173069467613,3.129135324381106e-09
2017.6175487546927,3399.7451484906705,1.3333832635583276e-09
2089.9534355215496,3121.1109339658597,6.895839539775326e-10
2164.882717908686,2939.1808091335024,4.327385327907268e-10
2242.498374673178,2761.859334419755,2.6631269444345396e-10
2322.8967180585933,2585.8295794314226,1.5880516693940987e-10
2406.1775133075694,2409.744284206202,9.092954185043084e-11
2492.444102459212,2232.8983855731376,4.952390341295914e-11
2581.803532584847,2054.9517965325176,2.53777658851194e-11
2674.366688621331,1875.9221112950784,1.2077615219572423e-11
2770.248430966682,1696.51090279529,5.262441347004826e-12
2869.5677380088623,1529.1455815591812,2.1975647915960584e-12
2972.447853764473,1450.0492599639588,1.3968830031025026e-12
3079.016440810612,1376.598303818585,8.922893664387815e-13
3189.4057386997115,1305.4529471112696,5.617358605922838e-13
3303.7527280538347,1235.6749817362654,3.45848154915858e-13
3422.1993005421077,1166.7881640442808,2.0694614144483354e-13
3544.8924349522485,1098.5155298205816,1.1960417927304372e-13
3671.984379574582,1030.7145517403874,6.632189367773678e-14
3803.632841124947,963.3990429807042,3.504018936053345e-14
3940.001180440849,896.9762455677951,1.7557967238130144e-14
4081.258615193806,848.2825402756557,1.0101995624157544e-14
4227.580429869305,817.1418764158,6.926506892675792e-15
4379.14819327498,787.7752574252302,4.7597785220133155e-15
4536.149983846996,759.5987100867247,3.25664719004906e-15
4698.780623034063,732.3584016513071,2.211237448437795e-15
4867.241917048817,705.9021977333663,1.4863170766463448e-15
5041.7429072864525,680.1293310299751,9.86887187285737e-16
5222.500129721476,654.9771971253331,6.460574331490785e-16
5409.737883604314,630.4315071923605,4.1640682806109736e-16
5603.688509791267,606.6341990419877,2.6463247335574203e-16
5804.5926790532585,589.4245286050361,1.8708751097042967e-16
6012.699690720995,574.66041736605,1.370071725911606e-16
6228.267782037179,560.6345298246644,1.0057536145621587e-16
6451.564448599756,547.2264712156076,7.387115045386113e-17
6682.866776293629,534.3679394639075,5.423314564384641e-17
6922.461785122897,522.0103378010037,3.9770592769870476e-17
7170.646785370136,510.11610289493126,2.911607228946159e-17
7427.729746524881,498.6561182749606,2.1271470404100047e-17
7694.029679438858,487.6114372118665,1.5504925119888196e-17
7969.877032182301,476.99764078953365,1.1285056821007244e-17
8255.614100092675,467.845863280847,8.480094823552159e-18
8551.595450524404,459.2309071049067,6.409914368648838e-18
8858.188362826775,450.9900400461595,4.852233331367033e-18
9175.773284096113,443.0933141893729,3.676865411979089e-18
9504.74430126751,435.5187981825492,2.788393817124901e-18
9845.509630132126,428.24813224503896,2.1159023992359716e-18
10198.492121886706,421.26520493788576,1.6063626757066606e-18
10564.129787844147,414.55566087871387,1.2199777043035638e-18
10942.876342955908,408.10690784133544,9.268104571041006e-19
11335.201768820834,401.9098893057128,7.043473158216677e-19
11741.592896879241,396.05501794618203,5.380067565779781e-19
12162.554012515558,390.4591987371207,4.117921148519953e-19
12598.607480819343,385.0842500792288,3.154264954555004e-19
13050.294394781338,379.9190415904203,2.4177131434696656e-19
13518.175246728555,374.9538198699495,1.8542609863920166e-19
14002.830623831827,370.1796165486992,1.4229039615028135e-19
14504.861928548673,365.58806102280937,1.0924496585572617e-19
15024.892124895812,361.17129235053363,8.39137661138778e-20
15563.566511476914,356.9219151454158,6.448488902029157e-20
16121.553522225035,352.83301657660934,4.957541920429945e-20
16699.545555853612,348.9018223559483,3.8138367903922545e-20
17298.259835044788,345.1235423197886,2.9362609050609704e-20
17918.439296441615,341.4870520654734,2.2615758248090242e-20
18560.853512548198,337.9864458670354,1.7426048508682454e-20
19226.29964668225,334.616193949358,1.3432244570922321e-20
19915.603442164433,331.3710496335988,1.0357430598906709e-20
20629.620246972223,328.24601804258805,7.989173274641739e-21
21369.23607513015,325.236336618173,6.164405068602196e-21
22135.36870615277,322.3374600823484,4.7578816920469345e-21
22928.968823905063,319.5450481692129,3.673358530389958e-21
23751.021196293677,316.85495822234367,2.836840198019891e-21
24602.545897252356,314.26347820391896,2.191463793714964e-21
25484.59957253803,311.7666873871656,1.6933712570546963e-21
26398.276750908884,309.36082536560826,1.3088157700308023e-21
27344.711202310486,307.04240623728367,1.0118324887433289e-21
28325.077344755813,304.80809349597496,7.824167495232333e-22
29340.59170164532,302.6546908011585,6.051499097549017e-22
30392.514411334607,300.5791346753839,4.6814374874903725e-22
31482.15079082352,298.578487935582,3.6222898910663857e-22
32610.85295550661,296.6499336146391,2.8033115972694643e-22
33780.021496995556,294.79076928855403,2.169903292726308e-22
34991.107221094666,292.9984018005208,1.679913887541802e-22
36245.61294808647,291.27034640671377,1.3007939990740546e-22
37545.09537756188,289.6042139807848,1.0074002183318089e-22
38891.16702010803,287.99770497889176,7.803051603282255e-23
40285.498198251116,286.4486150856384,6.044956202106293e-23
41729.81911913802,284.95482674981145,4.683661708935182e-23
43225.92202152719,283.51430531621486,3.629435746232316e-23
44775.663399754245,282.1250954082803,2.812882510565778e-23
46380.9663074309,280.785317504883,2.180322393332313e-23
48043.82274373733,279.4931646928663,1.6902242492653286e-23
49766.29612526741,278.2468995827301,1.3104497397599768e-23
51550.52384649482,277.04485137703836,1.016124353472145e-23
53398.719932038184,275.8854130828733,7.87992176572042e-24
55313.17778401469,274.7670389236652,6.111441976417061e-24
57296.27302789223,273.68824164833813,4.740350708367937e-24
59350.46646037225,272.6475902056741,3.677228082821635e-24
61478.30710295945,271.6437075012141,2.852806842422866e-24
63682.43536500919,270.6752681703961,2.2134225308577103e-24
65965.58632017607,269.74099648928416,1.717492941144726e-24
68330.59310033145,268.83966438072946,1.3327934351896348e-24
70780.39041115901,267.9700895104936,1.0343478326016706e-24
73318.01817379192,267.13113346850344,8.027955116382404e-25
75946.62529701153,266.32170003074987,6.231269865831886e-25
78669.47358468629,265.54073349764747,4.8370465352471295e-25
81489.94178330126,264.7872171049306,3.755042717052819e-25
84411.52977459952,264.0601715034159,2.9152733598673585e-25
87437.86291854,263.35865330459086,2.2634577376036923e-25
90572.69655195843,262.6817536866077,1.75749119786932e-25
93819.92064851469,262.02859706187076,1.3647106743264423e-25
97183.56464571072,261.3983397994029,1.0597751111239484e-25
100667.80244496588,260.79016900091614,8.230223202675492e-26
104276.95759095553,260.20330132790184,6.391950284553133e-26
108015.50863664153,259.63698187726203,4.964530485687154e-26
111888.09470064892,259.0904831032103,3.8560722866542094e-26
115899.52122388715,258.5631037832887,2.995253238793134e-26
120054.76593255761,258.05416802646494,2.3267115970400415e-26
124358.98501494942,257.5630243213889,1.807471476735779e-26
128817.5195196849,257.0890446229847,1.4041694805572523e-26
133435.90198335555,256.63162347565424,1.0909029106368695e-26
138219.86329577494,256.1901771714574,8.475601047480779e-27
143175.3398113637,255.76414294171636,6.585247626353989e-27
148308.48071549236,255.35297818057688,5.116704093563681e-27
153625.65565492594,254.95615969912663,3.975799641776761e-27
159133.46264183344,254.5731830087469,3.089399753000225e-27
164838.73624117457,254.20356163243736,2.4007039441275146e-27
170748.55605161996,253.84682644291462,1.8655953818998238e-27
176870.25549053348,253.50252502634734,1.4498068759415509e-27
183211.43089391207,253.17022107064165,1.1267205287297865e-27
189779.95094257788,252.84949377724863,8.756592542987985e-28
196583.96642632224,252.5399372955043,6.80560131506344e-28
203631.92035811217,252.24116017857585,5.289441934499881e-28
210932.55845091268,251.95278486011293,4.111163694832145e-28
218494.9399701284,251.67444715075416,3.1954412881957706e-28
226328.44897512527,251.40579575368466,2.4837488523648763e-28
234442.8059637864,251.14649179845966,1.9306115564642973e-28
242848.07993454806,250.8962083923641,1.5006939891346362e-28
251554.70088088926,250.65463018859387,1.1665384324566521e-28
260573.47273377172,250.42145297059233,9.068078835091716e-29
269915.5867680938,250.19638325189186,7.049211190918114e-29
279592.6354897985,249.9791378908467,5.479922799055163e-29
289616.62702085904,249.7694437196676,4.2600700148642465e-29
299999.9999999999,249.5670371872038,3.3118230006685955e-29


==> figures/pgfplots/data/imagenet64_extrap_law_l5.csv <==
n,info,mem
7.999999999999998,64955.33430880252,0.8518856965866912
8.286817040470334,64936.74006311711,0.8516269104779305
8.583917082778688,64917.50145373493,0.8513586850623708
8.891668794444358,64897.5961862237,0.851080659757844
9.210454060502478,64877.00119643278,0.8507924590568663
9.540668457380141,64855.69262400558,0.8504936918299169
9.882721743761946,64833.64578498554,0.850183950591042
10.23703836905415,64810.83514348537,0.8498628107234376
10.604058000078322,64787.23428238753,0.8495298296624902
10.984236066648107,64762.81587304339,0.8491845460335836
11.378044326706048,64737.55164393742,0.8488264787417891
11.785971451721812,64711.4123482812,0.8484551260103463
12.20852363307815,64684.36773050149,0.8480699643646251
12.646225210197102,64656.38649158508,0.8476704475580156
13.099619321185866,64627.43625324181,0.8472560054359419
13.569268576809684,64597.48352084651,0.8468260427339126
14.055755758628143,64566.49364511839,0.8463799378052214
14.559684542161092,64534.430782496056,0.845917041273595
15.081680245981632,64501.25785416426,0.8454366746057315
15.622390607665684,64466.93650368742,0.8449381285982951
16.182486587560962,64431.42705320363,0.8444206617735376
16.762663201372852,64394.68845813081,0.843883498677265
17.363640382600195,64356.678260335975,0.8433258280724086
17.98616387589127,64317.3525397164,0.8427468010209418
18.631006162428474,64276.66586414007,0.8421455288463334
19.29896741849001,64234.571237691234,0.841521080968141
19.990876508378104,64191.02004716504,0.8408724825996915
20.70759201294572,64145.96200675433,0.8401987122991285
21.45000329499825,64099.34510086938,0.8394986993633393
22.219031602892052,64051.11552501907,0.8387713210533132
23.015631213699333,64001.2176247166,0.8380153996391566
23.84079061735808,63949.59383231623,0.8372296992512267
24.695533743276027,63896.184601729045,0.8364129225234845
25.580921230911244,63840.92834094566,0.8355637070137963
26.498051745905595,63783.76134229556,0.8346806213847932
27.448063343404385,63724.61771036965,0.833762161327608
28.43213488025409,63663.4292875318,0.8328067452094633
29.45148747783007,63600.12557694252,0.8318127094245948
30.507386037310116,63534.63366302147,0.8307783034265199
31.60114080927354,63466.8781295388,0.8297016844221816
32.73410901957379,63396.78097382391,0.828580911679656
33.90769655350224,63324.26151981851,0.8274139404664534
35.12335970033245,63249.23632723895,0.8261986155469512
36.3826069604105,63171.619097898794,0.8249326642250709
37.687000917033046,63091.320578978026,0.8236136888961154
39.03816017543632,63008.24846311436,0.8222391590705966
40.43776137130203,62922.307285222036,0.8208064028307713
41.88754125127234,62833.398315949365,0.819312597677969
43.38929882805596,62741.41945171722,0.8177547607264848
44.94489761279921,62646.26510438732,0.8161297382501677
46.55626792749237,62547.82608804135,0.8144341944922417
48.22540930028081,62445.98946575235,0.8126645990393883
49.954392946652945,62340.638462459814,0.8108172145334451
51.74536433958434,62231.65232322409,0.808888082593212
53.60054587182669,62118.906179937054,0.8068730089607445
55.52223961364566,62002.27091409105,0.8047675475970415
57.51283016942951,61881.613015357885,0.8025669836559703
59.57478763671313,61756.79443601096,0.8002663152682074
61.71067067128945,61627.67244172631,0.7978602340751714
63.923129662211764,61494.09946422432,0.7953431045468146
66.21491002062642,61355.923327576085,0.7927089491530557
68.58885558651716,61212.98599544301,0.7899514039798158
71.04791215758863,61065.12425616401,0.7870637094466534
73.59513114466814,60912.16949936593,0.7840386826261586
76.23367335816066,60753.947427181854,0.7808686866329522
78.96681293025686,60590.27786875522,0.7775456003701465
81.79794137776068,60420.974592918654,0.7740607866297303
84.7305718105777,60245.84512041112,0.7704050585894884
87.7683432910863,60064.6905456837,0.7665686449707554
90.91502534980297,59877.305445326645,0.7625411556404371
94.17452266294251,59683.484137235326,0.758311685753484
97.550879897679,59483.00365898755,0.7538684122728745
101.04828673112013,59275.633839907765,0.7491987695016272
104.67108304922239,59061.14009378604,0.7442894772868113
108.42376433209776,58839.28015946846,0.7391264343155167
112.31098723239587,58609.80383658931,0.7336946769210374
116.337575353683,58372.4527788455,0.7279783408014001
120.50852523598778,58126.96035332774,0.7219606271295416
124.82901255594167,57873.0517154962,0.715623778421435
129.3043985492078,57610.44544941214,0.7089491012316042
133.9402366631679,57338.945736852904,0.701919368113774
138.74227944812122,57058.18054934378,0.6945120796596214
143.71648569554844,56767.8091441666,0.6867046953295896
148.8690278322978,56467.507067915445,0.678474345070307
154.20629957986733,56156.94066605376,0.6697972278134875
159.73492388828967,55835.76653430366,0.6606486760455386
165.46176115446377,55503.63162064423,0.6510032718360461
171.39391773513046,55160.17414586657,0.6408350290171948
177.5387547650563,54805.02745159989,0.6301177172602537
183.90389729136896,54437.930995368624,0.6188285839621223
190.4972437353779,54059.332141165694,0.606968042546425
197.32697569362014,53667.91577981537,0.5944826148634572
204.40156809029577,53263.22263418333,0.5813461707604682
211.72979969368996,52844.808854742696,0.5675349993934963
219.32076400963038,52412.22502945663,0.5530278848849145
227.18388056549713,51965.014992665594,0.5378069160383987
235.32890659879226,51502.71901181412,0.5218585740705898
243.76594916476554,51024.88480580318,0.5051752339174814
252.5054776781257,50531.11685120311,0.4877581666858856
261.5583369043991,50024.179261166035,0.4697296699041751
270.935760417057,49503.64757318954,0.45110946111217765
280.64938453710715,48965.840194948745,0.4318094123245428
290.7112627724513,48410.108968760534,0.41186087116360165
301.13388077492465,47835.863972420295,0.3913107684693721
311.9301718335764,47242.53381047117,0.37022149452847347
323.11353292341494,46629.567585209625,0.3486719596893923
334.6978413295408,45996.46058258462,0.3267590239352313
346.6974718672845,45342.848111607986,0.3046005021491157
359.1273147197249,44669.91394102032,0.2823795920509092
372.00279391472094,44001.12808398347,0.2609857774109713
385.33988646438564,43312.003307856176,0.23975083663483748
399.15514219074703,42600.81765467858,0.2187819174478785
413.46570426220507,41866.694077677865,0.19822104975000787
428.28933046626344,41108.9083017762,0.17821813942122355
443.6444152449334,40326.834932532416,0.15892426065112236
459.5500125201512,39519.9840596344,0.14048686507149402
476.02585933754284,38688.16218869538,0.12304680777499069
493.0924003578604,37832.27754508792,0.10674529734982285
510.7708132264929,37002.956198534834,0.09249828676992691
529.0830348525238,36182.654714808836,0.07984731562668133
548.0517886299566,35338.63443044229,0.06825091994498358
567.700612634872,34469.09416310002,0.05771668320064187
588.053888833513,33572.97952375179,0.04824887226057018
609.1368733375501,32649.552489404636,0.039838686387744904
630.9757277440547,31698.3742236753,0.03246242164630379
653.597551599075,30719.51394662036,0.02608224946508833
677.0304160251127,29714.454302795537,0.02065021464372721
701.3033985542027,28734.366622045185,0.016297766765793264
726.4466192098416,27866.18783977515,0.013113378479635042
752.4912778825222,26979.39238509095,0.010419998180816263
779.4696930452725,26069.1177882435,0.00815847069739944
807.4153418572192,25133.51042334842,0.0062832285727044525
836.3629017049478,24171.5417057552,0.004751401510732412
866.3482932332217,23182.729108085543,0.003521298458422767
897.4087249184328,22167.292728233282,0.0025524579142840466
929.5827392401026,21127.006962745836,0.0018063099511170958
962.9102605077462,20071.781778579818,0.0012488980140395228
997.4326444024147,19264.53567872228,0.0009289799446112257
1033.192729294416,18474.08505882223,0.0006866403345424522
1070.2348894008771,17668.183334376048,0.0004975838341913231
1108.6050898491337,16843.475805278318,0.00035225556931254583
1148.350943714245,15998.387678135803,0.00024276805836630073
1189.5217711014238,15132.193668179247,0.00016226328200346106
1232.168660346716,14244.966798227846,0.00010474006595528227
1276.3445314118355,13338.159097414562,6.500368130612839e-05
1322.1042015518397,12417.804002679033,3.8677634402467776e-05
1369.5044533371508,11693.971872710592,2.499331875638533e-05
1418.6041051142884,11113.437260676996,1.7253103986031126e-05
1469.4640839927838,10529.065224775157,1.1639449915246784e-05
1522.1475014488158,9935.457006178589,7.6219405726190685e-06
1576.7197316394231,9330.4299245854,4.816252546828184e-06
1633.2484925244253,8712.93090303295,2.9180046546469155e-06
1691.803929896736,8082.6763624036175,1.6826184646134876e-06
1752.458704425368,7440.366974816959,9.155944994495553e-07
1815.2880818190874,6789.078849893143,4.66142186686424e-07
1880.3700262226428,6207.234567252214,2.403523129791859e-07
1947.7852969614298,5858.095180521698,1.5648255030348714e-07
2017.6175487546927,5515.721701072925,1.0002644200447143e-07
2089.9534355215496,5172.3282336675675,6.195999232915553e-08
2164.882717908686,4825.436421355607,3.687860245385719e-08
2242.498374673178,4473.848727633157,2.0908774370749034e-08
2322.8967180585933,4117.016812123757,1.1178823588999893e-08
2406.1775133075694,3754.979979869754,5.568131111648342e-09
2492.444102459212,3388.7853553190607,2.5476684206919107e-09
2581.803532584847,3023.6019888363608,1.0613127029930405e-09
2674.366688621331,2816.957873976695,6.137298725925207e-10
2770.248430966682,2652.129037413721,3.838963318123344e-10
2869.5677380088623,2490.3865962213335,2.3459984236362363e-10
2972.447853764473,2329.428044433445,1.385887801205969e-10
3079.016440810612,2168.217166783537,7.843393379935686e-11
3189.4057386997115,2006.2042037126614,4.2114352990093326e-11
3303.7527280538347,1843.1535064645082,2.121068753362922e-11
3422.1993005421077,1679.1892324799378,9.885819764640567e-12
3544.8924349522485,1515.2752585810135,4.205436595457244e-12
3671.984379574582,1384.0212177292246,1.9532266253711317e-12
3803.632841124947,1313.73805884527,1.2488328964109923e-12
3940.001180440849,1247.2046763637313,7.9555682654938e-13
4081.258615193806,1182.4929017890322,4.98349647182562e-13
4227.580429869305,1118.897663721928,3.0480364395112596e-13
4379.14819327498,1056.0405978709173,1.8090726722759268e-13
4536.149983846996,993.7015438473552,1.035384334183516e-13
4698.780623034063,931.7808453758753,5.675546667299163e-14
4867.241917048817,870.3444089072482,2.9593900452203465e-14
5041.7429072864525,810.0168438673511,1.4650992208774217e-14
5222.500129721476,773.0532982232962,9.177786513611567e-15
5409.737883604314,745.0686316825165,6.303407711456284e-15
5603.688509791267,718.5093601257336,4.328602073465469e-15
5804.5926790532585,692.9660715668723,2.9567178109990123e-15
6012.699690720995,668.2382350301316,2.0029189804487652e-15
6228.267782037179,644.200887177155,1.342408025788482e-15
6451.564448599756,620.771007421734,8.88312115788631e-16
6682.866776293629,597.9004684011948,5.793073961290191e-16
6922.461785122897,575.5939377592356,3.7191037236881913e-16
7170.646785370136,554.4115916082853,2.3762256793680864e-16
7427.729746524881,540.164675139646,1.7290519254261802e-16
7694.029679438858,526.8448075549153,1.267353635684803e-16
7969.877032182301,514.1638143964902,9.305896787978402e-17
8255.614100092675,502.0297001596572,6.834806056634964e-17
8551.595450524404,490.38586545655113,5.016689267375602e-17
8858.188362826775,479.1908323464087,3.677490666821973e-17
9175.773284096113,468.4122708396595,2.6909692700317322e-17
9504.74430126751,458.02552511170614,1.9648342897822116e-17
9845.509630132126,448.01688226018746,1.431400838604889e-17
10198.492121886706,438.57458664837486,1.0474424839083209e-17
10564.129787844147,430.4010242018271,7.901854302803005e-18
10942.876342955908,422.60966435380374,5.975435234741053e-18
11335.201768820834,415.15238224240363,4.524643146552033e-18
11741.592896879241,408.00443312434845,3.4293705320247935e-18
12162.554012515558,401.1467725975451,2.601140556499167e-18
12598.607480819343,394.5631942858722,1.9740689711847368e-18
13050.294394781338,388.2393886679562,1.4988372909005465e-18
13518.175246728555,382.16260739311247,1.1384069639947983e-18
14002.830623831827,376.3218338509581,8.649056561783415e-19
14504.861928548673,370.7170212076261,6.576129273257648e-19
15024.892124895812,365.43712213974266,5.029541858843881e-19
15563.566511476914,360.3700490638349,3.850417969643406e-19
16121.553522225035,355.5022711954829,2.949872343242238e-19
16699.545555853612,350.8240316726096,2.2613998317325953e-19
17298.259835044788,346.3266152676724,1.7346238544020484e-19
17918.439296441615,342.00196629976887,1.3312733705256427e-19
18560.853512548198,337.8425504398963,1.0222244622558575e-19
19226.29964668225,333.84128619874826,7.852857952263009e-20
19915.603442164433,329.99151392983447,6.03530683414002e-20
20629.620246972223,326.28704987832407,4.640383317196253e-20
21369.23607513015,322.72736804156244,3.5707485592622876e-20
22135.36870615277,319.3042108507117,2.749411817590855e-20
22928.968823905063,316.0093565941941,2.1178753575601977e-20
23751.021196293677,312.83750788288154,1.6320359949779386e-20
24602.545897252356,309.78367529924776,1.2581106563899596e-20
25484.59957253803,306.84311925024144,9.701967050046869e-21
26398.276750908884,304.0113254186107,7.484199332249606e-21
27344.711202310486,301.283988268113,5.775223135479728e-21
28325.077344755813,298.65699797591077,4.457833023674739e-21
29340.59170164532,296.1264298879055,3.4419505009286646e-21
30392.514411334607,293.68854205237636,2.6583136922883266e-21
31482.15079082352,291.34005250950395,2.053706601865079e-21
32610.85295550661,289.07725162618533,1.5870260297738503e-21
33780.021496995556,286.8968155701615,1.226695939093108e-21
34991.107221094666,284.7955909035694,9.48401976672106e-22
36245.61294808647,282.7705583748584,7.33409173073704e-22
37545.09537756188,280.81882518349556,5.672761706773559e-22
38891.16702010803,278.93761850876126,4.388672936785323e-22
40285.498198251116,277.1242796255635,3.395929835435496e-22
41729.81911913802,275.3762584420336,2.6282552117863273e-22
43225.92202152719,273.69110839834616,2.0344938204804216e-22
44775.663399754245,272.0664817577625,1.575150566654738e-22
46380.9663074309,270.50013071348593,1.219725307140379e-22
48043.82274373733,268.98988795599934,9.446548488233338e-23
49766.29612526741,267.5336730330231,7.317327895621521e-23
51550.52384649482,266.1294897834477,5.668882573644073e-23
53398.719932038184,264.77542049655955,4.392436179551688e-23
55313.17778401469,263.46962244319974,3.403878827824728e-23
57296.27302789223,262.21032461361904,2.638159423359126e-23
59350.46646037225,260.9958246276889,2.0449564936709186e-23
61478.30710295945,259.8244858026859,1.585335089737595e-23
63682.43536500919,258.6947343677978,1.2291644591996333e-23
65965.58632017607,257.60505681614364,9.531228513321864e-24
68330.59310033145,256.55399738739203,7.391555784269351e-24
70780.39041115901,255.5401557494347,5.732830928437964e-24
73318.01817379192,254.5621844757666,4.446793596977449e-24
75946.62529701153,253.6187870829864,3.449591842061544e-24
78669.47358468629,252.7087159112275,2.676268993487959e-24
81489.94178330126,251.83077013314005,2.0764983640586856e-24
84411.52977459952,250.98379386515776,1.611282667047881e-24
87437.86291854,250.16667436470004,1.2503994588954081e-24
90572.69655195843,249.37834030852417,9.704236280127973e-25
93819.92064851469,248.6177601478943,7.5319631623952225e-25
97183.56464571072,247.88394053653474,5.846392911492074e-25
100667.80244496588,247.17592482760503,4.538366794350737e-25
104276.95759095553,246.4927916361624,3.5232366132560447e-25
108015.50863664153,245.8336534638799,2.73535398929215e-25
111888.09470064892,245.19765538290642,2.123800420550366e-25
115899.52122388715,244.58397377473153,1.6490782906693287e-25
120054.76593255761,243.99181512451318,1.2805462290586058e-25
124358.98501494942,243.42041486472402,9.94431126100557e-26
128817.5195196849,242.86903626750785,7.722869558722918e-26
133435.90198335555,242.33696938308756,5.997998431798513e-26
138219.86329577494,241.82353002204903,4.6586148147797335e-26
143175.3398113637,241.32805877944037,3.618505583053964e-26
148308.48071549236,240.84992009875342,2.810754340105164e-26
153625.65565492594,240.38850137394726,2.183418434174145e-26
159133.46264183344,239.94321208777964,1.6961754139871435e-26
164838.73624117457,239.51348298480406,1.3177212790459706e-26
170748.55605161996,239.09876527747375,1.02375180427065e-26
176870.25549053348,238.69852988387754,7.953961297847543e-27
183211.43089391207,238.31226669570916,6.180011874583054e-27
189779.95094257788,237.93948387513697,4.801883087562175e-27
196583.96642632224,237.57970717932326,3.7312101183842395e-27
203631.92035811217,237.23247931138548,2.899366522540721e-27
210932.55845091268,236.89735929666645,2.2530523366934884e-27
218494.9399701284,236.57392188323152,1.7508690432491617e-27
226328.44897512527,236.2617569655623,1.3606604707350242e-27
234442.8059637864,235.96046903046783,1.0574482100256835e-27
242848.07993454806,235.6696766242803,8.218285249017435e-28
251554.70088088926,235.3890118404503,6.38727524014356e-28
260573.47273377172,235.11811982668954,4.964344727452768e-28
269915.5867680938,234.8566583108618,3.8585105601852106e-28
279592.6354897985,234.60429714484496,2.9990831848653476e-28
289616.62702085904,234.36071786563699,2.3311380753445647e-28
299999.9999999999,234.12561327300298,1.8119982576516817e-28


==> figures/pgfplots/data/imagenet64_extrap_obs_l2.csv <==
n,info,mem,fid
10.0,76160.99734179674,0.8525390625,253.94035355860234
63.0,84907.90455916713,0.5283203125,116.38966442634313
400.0,30487.850723976662,0.0009765625,130.91286102949846
630.0,12399.60151447666,0.0,118.73571761732276
1000.0,4000.8595615500185,0.0,96.87850846538856
1600.0,1516.9935517064823,0.0,83.53232827699642
2500.0,824.9767592371004,0.0,77.93404276016258
4000.0,699.9072499515165,0.0,77.14857890941425
6300.0,590.3209069256118,0.0,77.2634419142413
16000.0,484.89139196224664,0.0,67.84924462320257
40000.0,366.9643222847805,0.0,61.023925159988636
100000.0,355.961424757969,0.0,55.99771757195967


==> figures/pgfplots/data/imagenet64_extrap_obs_l3.csv <==
n,info,mem,fid
10.0,73663.19121019384,0.888671875,266.87534987045575
63.0,79563.90956880865,0.7744140625,150.55928571072457
400.0,34080.134772587706,0.0166015625,120.60655133589387
630.0,22220.549024319167,0.0009765625,129.52632036249597
1000.0,11013.595948196033,0.0,116.57237479995081
1600.0,3737.6345425559152,0.0,88.86893128593914
2500.0,1247.2089942296925,0.0,72.45442767392987
4000.0,744.8000687330068,0.0,65.15633687133257
6300.0,541.5198958853551,0.0,67.43853618361547
16000.0,397.2763262055923,0.0,57.27390680657382
40000.0,321.59161080126034,0.0,49.80070558183118
100000.0,255.4271388624456,0.0,44.02257773885532


==> figures/pgfplots/data/imagenet64_extrap_obs_l4.csv <==
n,info,mem,fid
10.0,70630.97733144053,0.8388671875,264.61694867107286
63.0,75447.69658401977,0.7958984375,161.74598058220062
400.0,36988.67031723044,0.103515625,91.54533509400633
630.0,22391.146107101355,0.017578125,129.2236126879005
1000.0,13710.64026160666,0.0,131.52567333431503
1600.0,6786.457163144582,0.0,105.53875351923048
2500.0,2272.480513319176,0.0,76.26978154262179
4000.0,795.8910104847247,0.0,59.910992047832224
6300.0,543.9077282705168,0.0,60.5573211405042
16000.0,375.29246626888414,0.0,50.95747971359867
40000.0,287.5857940620703,0.0,43.023420989585446
100000.0,257.17817463406504,0.0,37.56881857517095


==> figures/pgfplots/data/imagenet64_extrap_obs_l5.csv <==
n,info,mem,fid
10.0,74657.9069272071,0.8798828125,260.97538052960306
63.0,71036.69918344401,0.8203125,161.23261007164092
400.0,41741.41792178563,0.169921875,70.32896964398114
630.0,20100.372869327148,0.02734375,116.70317838721542
1000.0,14177.76032387375,0.00390625,135.54812678789168
1600.0,7810.427814444457,0.0,121.2470627018272
2500.0,3072.5186491416853,0.0,84.43575965045116
4000.0,1097.9813285775433,0.0,59.88557707701449
6300.0,605.5759046360992,0.0,56.06950540365477
16000.0,394.8559313572472,0.0,46.51376550889975
40000.0,294.1191401255622,0.0,38.63999170457308
100000.0,240.3703116467109,0.0,33.32938186976614


==> figures/pgfplots/data/imagenet64_fid_l2.csv <==
x,mean,se,floor
0.028547004989117466,253.94035355860234,9.772995988713213,5.325729037337396
0.17984613143144002,116.38966442634313,6.665311061290367,5.325729037337396
1.1418801995646986,130.91286102949846,2.173412514770291,5.325729037337396
1.7984613143144004,118.73571761732276,0.11254764548696627,5.325729037337396
2.8547004989117464,96.87850846538856,3.4601497254591216,5.325729037337396
4.567520798258794,83.53232827699642,0.5307904656781659,5.325729037337396
7.136751247279366,77.93404276016258,0.7886565309986509,5.325729037337396
11.418801995646986,77.14857890941425,0.9586376945017037,5.325729037337396
17.984613143144003,77.2634419142413,1.0271696616498502,5.325729037337396
45.67520798258794,67.84924462320257,0.7673996392502715,5.325729037337396
114.18801995646986,61.023925159988636,0.13559537921824472,5.325729037337396
285.47004989117465,55.99771757195967,0.6473356737394287,5.325729037337396


==> figures/pgfplots/data/imagenet64_fid_l3.csv <==
x,mean,se,floor
0.019557093647265607,266.87534987045575,16.642698843718726,5.325729037337396
0.12320968997777332,150.55928571072457,14.011595642807436,5.325729037337396
0.7822837458906242,120.60655133589387,7.167132970060607,5.325729037337396
1.232096899777733,129.52632036249597,1.055627594138656,5.325729037337396
1.9557093647265604,116.57237479995081,1.1063603176513546,5.325729037337396
3.129134983562497,88.86893128593914,0.778533186584184,5.325729037337396
4.889273411816402,72.45442767392987,0.4552221936269518,5.325729037337396
7.822837458906242,65.15633687133257,0.07333196464580283,5.325729037337396
12.320968997777332,67.43853618361547,0.2873023391215668,5.325729037337396
31.291349835624967,57.27390680657382,0.021285323232433484,5.325729037337396
78.22837458906243,49.80070558183118,0.12487232456706465,5.325729037337396
195.57093647265606,44.02257773885532,0.019678902029568235,5.325729037337396


==> figures/pgfplots/data/imagenet64_fid_l4.csv <==
x,mean,se,floor
0.01485343495268539,264.61694867107286,10.095861498322336,5.325729037337396
0.09357664020191796,161.74598058220062,6.824268207349995,5.325729037337396
0.5941373981074156,91.54533509400633,0.0991989516283347,5.325729037337396
0.9357664020191796,129.2236126879005,6.4074007241218,5.325729037337396
1.485343495268539,131.52567333431503,2.2653361043807934,5.325729037337396
2.3765495924296625,105.53875351923048,1.0417907253130743,5.325729037337396
3.7133587381713475,76.26978154262179,2.478258301210701,5.325729037337396
5.941373981074156,59.910992047832224,0.8973277076296426,5.325729037337396
9.357664020191796,60.5573211405042,0.1010146101133973,5.325729037337396
23.765495924296623,50.95747971359867,0.014944737371138217,5.325729037337396
59.41373981074156,43.023420989585446,0.2830859881445633,5.325729037337396
148.5343495268539,37.56881857517095,0.4138979302285293,5.325729037337396


==> figures/pgfplots/data/imagenet64_fid_l5.csv <==
x,mean,se,floor
0.011959915612596668,260.97538052960306,20.662618112237375,5.325729037337396
0.075347468359359,161.23261007164092,7.716894881215239,5.325729037337396
0.4783966245038667,70.32896964398114,2.578164822732532,5.325729037337396
0.75347468359359,116.70317838721542,2.6921961005497224,5.325729037337396
1.1959915612596668,135.54812678789168,2.549193266727599,5.325729037337396
1.9135864980154669,121.2470627018272,0.4480167541116771,5.325729037337396
2.989978903149167,84.43575965045116,0.05839330195979642,5.325729037337396
4.783966245038667,59.88557707701449,0.20535096236790196,5.325729037337396
7.5347468359359,56.06950540365477,0.19213326336188175,5.325729037337396
19.13586498015467,46.51376550889975,0.01987375671453151,5.325729037337396
47.83966245038667,38.63999170457308,0.6314963002962788,5.325729037337396
119.59915612596667,33.32938186976614,0.2821608607884798,5.325729037337396


==> figures/pgfplots/data/imagenet64_information_l2_k1.csv <==
x,observed
0.028547004989117466,90798.2031872335
0.17984613143144002,88976.86861552368
1.1418801995646986,30676.35529518175
1.7984613143144004,12734.241204908578
2.8547004989117464,4258.973828517913
4.567520798258794,1551.3808370786198
7.136751247279366,830.7900006344398
11.418801995646986,696.3626265877542
17.984613143144003,598.8136769803674
45.67520798258794,487.52314157795774
114.18801995646986,367.0190221868452
285.47004989117465,357.9210065109861


==> figures/pgfplots/data/imagenet64_information_l2_k2.csv <==
x,observed
0.028547004989117466,76160.99734179674
0.17984613143144002,84907.90455916713
1.1418801995646986,30487.850723976662
1.7984613143144004,12399.60151447666
2.8547004989117464,4000.8595615500185
4.567520798258794,1516.9935517064823
7.136751247279366,824.9767592371004
11.418801995646986,699.9072499515165
17.984613143144003,590.3209069256118
45.67520798258794,484.89139196224664
114.18801995646986,366.9643222847805
285.47004989117465,355.961424757969


==> figures/pgfplots/data/imagenet64_information_l3_k1.csv <==
x,observed
0.019557093647265607,76545.77942980394
0.12320968997777332,83218.57327356706
0.7822837458906242,35374.27876091885
1.232096899777733,22545.43479878551
1.9557093647265604,12182.7159225719
3.129134983562497,4113.630188229411
4.889273411816402,1279.5765933952737
7.822837458906242,752.380609298375
12.320968997777332,549.4089793444357
31.291349835624967,406.148303237937
78.22837458906243,325.6271604644798
195.57093647265606,259.80694959078545


==> figures/pgfplots/data/imagenet64_information_l3_k2.csv <==
x,observed
0.019557093647265607,73663.19121019384
0.12320968997777332,79563.90956880865
0.7822837458906242,34080.134772587706
1.232096899777733,22220.549024319167
1.9557093647265604,11013.595948196033
3.129134983562497,3737.6345425559152
4.889273411816402,1247.2089942296925
7.822837458906242,744.8000687330068
12.320968997777332,541.5198958853551
31.291349835624967,397.2763262055923
78.22837458906243,321.59161080126034
195.57093647265606,255.4271388624456


==> figures/pgfplots/data/imagenet64_information_l4_k1.csv <==
x,observed
0.01485343495268539,74449.67757561419
0.09357664020191796,78042.09404261985
0.5941373981074156,38322.26499723082
0.9357664020191796,24971.999144195044
1.485343495268539,14151.913381248982
2.3765495924296625,6982.747377940486
3.7133587381713475,2286.366320945818
5.941373981074156,812.1743516866003
9.357664020191796,551.8171149656142
23.765495924296623,380.4588098260567
59.41373981074156,289.54621997825706
148.5343495268539,260.94977809275923


==> figures/pgfplots/data/imagenet64_information_l4_k2.csv <==
x,observed
0.01485343495268539,70630.97733144053
0.09357664020191796,75447.69658401977
0.5941373981074156,36988.67031723044
0.9357664020191796,22391.146107101355
1.485343495268539,13710.64026160666
2.3765495924296625,6786.457163144582
3.7133587381713475,2272.480513319176
5.941373981074156,795.8910104847247
9.357664020191796,543.9077282705168
23.765495924296623,375.29246626888414
59.41373981074156,287.5857940620703
148.5343495268539,257.17817463406504


==> figures/pgfplots/data/imagenet64_information_l5_k1.csv <==
x,observed
0.011959915612596668,75650.15541919996
0.075347468359359,72819.04699673115
0.4783966245038667,42017.197455678586
0.75347468359359,22732.3854916636
1.1959915612596668,14655.694647503396
1.9135864980154669,7842.709604222182
2.989978903149167,3150.9950321154156
4.783966245038667,1087.827982450303
7.5347468359359,604.7427298605852
19.13586498015467,399.5528639960209
47.83966245038667,298.102075687925
119.59915612596667,242.8280819227207


==> figures/pgfplots/data/imagenet64_information_l5_k2.csv <==
x,observed
0.011959915612596668,74657.9069272071
0.075347468359359,71036.69918344401
0.4783966245038667,41741.41792178563
0.75347468359359,20100.372869327148
1.1959915612596668,14177.76032387375
1.9135864980154669,7810.427814444457
2.989978903149167,3072.5186491416853
4.783966245038667,1097.9813285775433
7.5347468359359,605.5759046360992
19.13586498015467,394.8559313572472
47.83966245038667,294.1191401255622
119.59915612596667,240.3703116467109


==> figures/pgfplots/data/imagenet64_kratio_l2_k1.csv <==
x,ratio
0.028547004989117466,1.1921876860376137
0.17984613143144002,1.0479220877900848
1.1418801995646986,1.0061829406379519
1.7984613143144004,1.0269879390915282
2.8547004989117464,1.0645147031524134
4.567520798258794,1.0226680497972156
7.136751247279366,1.007046551714639
11.418801995646986,0.9949355813016542
17.984613143144003,1.014386700445671
45.67520798258794,1.0054275032704973
114.18801995646986,1.0001490605455159
285.47004989117465,1.0055050396383527


==> figures/pgfplots/data/imagenet64_kratio_l3_k1.csv <==
x,ratio
0.019557093647265607,1.0391320030024873
0.12320968997777332,1.0459336868256552
0.7822837458906242,1.0379735584077587
1.232096899777733,1.0146209607202223
1.9557093647265604,1.1061524301304484
3.129134983562497,1.1005972203522012
4.889273411816402,1.025952025133985
7.822837458906242,1.0101779536329307
12.320968997777332,1.0145684092477938
31.291349835624967,1.0223320053250629
78.22837458906243,1.0125486782853717
195.57093647265606,1.0171470061789265


==> figures/pgfplots/data/imagenet64_kratio_l4_k1.csv <==
x,ratio
0.01485343495268539,1.0540655161297592
0.09357664020191796,1.0343867019944197
0.5941373981074156,1.0360541395125293
0.9357664020191796,1.1152622123382587
1.485343495268539,1.032184720131415
2.3765495924296625,1.0289238125397597
3.7133587381713475,1.006110418789185
5.941373981074156,1.020459260108942
9.357664020191796,1.014541780313082
23.765495924296623,1.0137661797705022
59.41373981074156,1.0068168385110274
148.5343495268539,1.0146653325619903


==> figures/pgfplots/data/imagenet64_kratio_l5_k1.csv <==
x,ratio
0.011959915612596668,1.0132906015294578
0.075347468359359,1.0250905212907546
0.4783966245038667,1.0066068559149022
0.75347468359359,1.130943472514028
1.1959915612596668,1.0337101426961535
1.9135864980154669,1.0041331653713033
2.989978903149167,1.025541385402381
4.783966245038667,0.9907527151300521
7.5347468359359,0.9986241612832752
19.13586498015467,1.0118953072900003
47.83966245038667,1.0135419121675062
119.59915612596667,1.0102249327679957


==> figures/pgfplots/data/imagenet64_lawfit_l2.csv <==
n,x,fit,excess
8.0,0.022837603991293972,92040.99603360388,91679.31298571509
8.194314402462421,0.023392313412949183,91993.91523050297,91632.23218261419
8.393348565800384,0.02396049633833055,91945.73027789766,91584.04723000887
8.597217129703173,0.024542480029416263,91896.41534359244,91534.73229570365
8.80603751837792,0.025138599697149006,91845.94399344268,91484.26094555389
9.01993000818358,0.0257491986945107,91794.28917744043,91432.60612955164
9.239017796907714,0.026374628714286953,91741.42321569499,91379.7401678062
9.463427074725939,0.027015249991635067,91687.31778319161,91325.63473530282
9.693287096884946,0.02767143151157225,91631.94389555109,91270.2608476623
9.928730258150933,0.028343551221503623,91575.27189362253,91213.58884573374
10.169892169066332,0.02903199624891232,91517.27142789148,91155.5883800027
10.416911734058752,0.029737163124337145,91457.91144255234,91096.22839466356
10.669931231447181,0.030459458009766294,91397.16015922115,91035.47711133237
10.929096395391403,0.031199296932578408,91334.98506028103,90973.30201239225
11.194556499831991,0.03195710602516612,91271.35287185182,90909.66982396304
11.466464444469072,0.03273332177037966,91206.22954637693,90844.54649848814
11.744976842829526,0.03352839125293236,91139.58024481816,90777.89719692938
12.030254112473198,0.03434277241691233,91071.36931845204,90709.68627056325
12.322460567390241,0.03517693432954924,91001.56029025877,90639.87724236998
12.621764512642642,0.036031357451387525,90930.11583589844,90568.43278800965
12.928338341304583,0.03690653391302205,90856.99776427269,90495.3147163839
13.242358633757414,0.03780296779855556,90782.16699770083,90420.48394981204
13.564006259396367,0.038721175435940856,90705.58355498935,90343.90050710057
13.893466480807765,0.03966168569437555,90627.20653012833,90265.52348223954
14.230929060476491,0.04062504028891991,90546.99405163563,90185.31100374684
14.576588370085444,0.04161179409251408,90464.90328669274,90103.22023880396
14.930643502469678,0.04262251545557361,90380.89040974427,90019.20736185549
15.293298386289903,0.043657786533347995,90294.91057963874,89933.22753174996
15.664761903491328,0.04471820362123041,90206.91791641558,89845.2348685268
16.04524800961546,0.04580437749821196,90116.86547760645,89755.18242971766
16.43497585703419,0.046916933778678005,90024.70523402836,89663.02218613957
16.834169921177175,0.048056513272749596,89930.38804505713,89568.70499716834
17.24306012982523,0.04922377235537733,89833.86363337564,89472.18058548686
17.66188199554405,0.05041938334439999,89735.0805591959,89373.39751130712
18.090876751334797,0.05164403488778636,89633.98619396698,89272.3031460782
18.530291489579408,0.052898432360282424,89530.52669361568,89168.8436457269
18.98037930436093,0.054183298269693335,89424.64697149245,89062.96392360366
19.44139943724056,0.05549937267303317,89316.29067187368,88954.60762398489
19.913617426575637,0.05684741360278312,89205.40018815057,88843.71714026178
20.39730526046443,0.058228197503503006,89091.91684913455,88730.23380124576
20.89274153340577,0.059642519679047615,88975.779955815,88614.09690792621
21.40021160676397,0.061091194750646054,88856.92775460173,88495.24470671294
21.92000777313118,0.06257505712610693,88735.29708090897,88373.61403302019
22.452429424682137,0.06409496148042088,88610.8233190454,88249.14027115662
22.997783225617994,0.06565178324803587,88483.4403686605,88121.7573207717
23.55638328879877,0.06724641912709017,88353.08061138741,87991.39756349863
24.1285513566661,0.06887978759589242,88219.67487712011,87857.99182923132
24.71461698656041,0.07055282944194673,88083.15240984237,87721.46936195358
25.314917740539304,0.07226650830382737,87943.4408330711,87581.75778518232
25.92979937980658,0.07402181122621533,87800.46611512601,87438.78306723722
26.55961606386377,0.07581974922841635,87654.15253475713,87292.46948686834
27.20473055449892,0.0776613578866877,87504.42264860663,87142.73960071785
27.86551442472999,0.07954769793070918,87351.1972656835,86989.51421779471
28.54234827282366,0.08147985585454252,87194.39545803232,86832.71241014353
29.23562194151217,0.08345894454243,87033.93747400455,86672.25442611576
29.945734742534956,0.08548610390979336,86869.7405840346,86508.05753614582
30.67309568663418,0.08756250155980233,86701.71315474247,86340.03010685368
31.418123719136798,0.0896893334558908,86529.76634667348,86168.0832987847
32.18124796125862,0.0918678246106076,86353.80941375576,85992.12636586698
32.9629079572695,0.09409922979119922,86173.74958447006,85812.06653658127
33.763553927662066,0.09638483424233056,85989.49200442598,85627.80895653719
34.583647028469755,0.09872595442636035,85800.93968947491,85439.25664158612
35.42365961688331,0.10112393878159667,85607.99348277763,85246.31043488884
36.28407552331916,0.1035801684989707,85410.55201510023,85048.86896721144
37.165390330096045,0.10609605831757497,85208.5116699622,84846.82862207342
38.06811165688046,0.10867305733952472,85001.76655836779,84640.083510479
38.99275945306541,0.11131264986461155,84790.20851568079,84428.525467792
39.939866297250816,0.11401635624523035,84573.72716023817,84212.04411234938
40.909977703998216,0.11678573376207213,84352.21019096025,83990.52714307146
41.903652438036175,0.11962237752108629,84125.54650656038,83763.86345867159
42.92146283609741,0.12252792137222926,83893.71233791042,83532.02929002163
43.963995136573566,0.12550403885053016,83656.495137455,83294.81208956621
45.031849817176585,0.12855244414001285,83413.76614578946,83052.08309790067
46.12564194080187,0.13167489306103167,83165.39800621677,82803.71495832798
47.24600150979217,0.13487318408158885,82911.2611471561,82549.57809926731
48.3935738288064,0.1381491593532161,82651.22341317245,82289.54036528367
49.56901987650212,0.14150470577201688,82385.14993756526,82023.46688967648
50.77301668624593,0.14494175606548068,82112.90308732279,81751.220039434
52.00625773607122,0.14846228990569538,81834.3424513704,81472.65940348161
53.26945334810765,0.1520683350495989,81549.32487817749,81187.6418302887
54.56333109771234,0.15576196850692622,81257.70459750317,80896.02154961438
55.88863623253873,0.15954531773652542,80959.33352266655,80597.65047477777
57.24613210178439,0.16342056187173165,80654.06203188706,80292.37898399828
58.63660059586479,0.16738993297550403,80341.74149788504,79980.05844999626
60.06084259676645,0.17145571732604906,80022.24149674828,79660.55844885949
61.51967843933896,0.17562025673367115,79696.15819463393,79334.47514674514
63.01394838379151,0.17988594988960865,79362.69537720273,79001.01232931395
64.54451309966585,0.18425525374763185,79021.55128167172,78659.86823378294
66.11225416156452,0.18873068493919842,78672.54320156344,78310.86015367466
67.71807455692051,0.19331482122298382,78315.49042328377,77953.80737539499
69.36289920609975,0.19801030296961816,77950.2108438056,77588.52779591682
71.04767549513657,0.20281983468248624,77576.5201041074,77214.83705621862
72.77337382140924,0.20774618655546798,77194.23139933414,76832.54835144535
74.54098815256941,0.2127921960685145,76803.15563772789,76441.4725898391
76.35153659904756,0.21796076962197955,76403.10194776882,76041.41889988004
78.20606200046403,0.22325488421064765,75993.87874821783,75632.19570032904
80.10563252628391,0.2286775891384237,75575.29602048818,75213.6129725994
82.05134229106133,0.23423200777467126,75147.17082979645,74785.48778190766
84.04431198462721,0.23992133935320978,74709.34521397467,74347.66216608588
86.08568951758451,0.2457488608150102,74261.83826264649,73900.1552147577
88.17665068248135,0.2517179286956463,73809.41263973725,73447.72959184846
90.31839983104439,0.257831981058593,73347.12374676146,72985.44069887267
92.51217056786085,0.26409453947548095,72874.40298426306,72512.71993637427
94.75922646091026,0.2705092110544517,72390.969019494,72029.28597160522
97.06086176935442,0.27707969051778014,71896.56625601575,71534.88320812696
99.41840218900437,0.2838097623299594,71390.94718907161,71029.26414118282
101.83320561589503,0.290703302877478,70873.86776079626,70512.18471290747
104.30666292840569,0.2977642827015391,70345.08634342783,69983.40329553904
106.84019878837857,0.30499676878501447,69804.36457561054,69442.68152772175
109.4352724616947,0.31240492689494276,69251.47001531874,68889.78696742996
112.0933786587831,0.3199930239819314,68686.181757739,68324.49870985022
114.8160483955426,0.32776543063783065,68108.30262372587,67746.61957583709
117.604849875177,0.3357266236131088,67517.69030410364,67156.00725621486
120.46138939144932,0.3438811883953725,66914.3710106965,66552.68796280771
123.38731225387335,0.35223382185051166,66304.10456071618,65942.4215128274
126.38430373538027,0.36078933492800375,65699.00121240412,65337.31816451534
129.45409004300157,0.3695526554319227,65081.41056047632,64719.72751258753
132.59843931212933,0.37852883085925454,64450.46109965233,64088.77805176355
135.81916262492754,0.3877230313071563,63805.69090163143,63444.007853742645
139.11811505347882,0.39714055245082774,63146.73074204421,62785.04769415542
142.49719672826816,0.4067868185937124,62473.25076910452,62111.56772121573
145.95835393262107,0.41666738579179063,61784.945138215626,61423.26209032684
149.5035802237232,0.4267879450537549,61081.528627652886,60719.8455797641
153.13491758086866,0.43715432561891493,60362.7399217527,60001.05687386391
156.8544575816011,0.44777249831472804,59628.35193784762,59266.66888995883
160.6643426064181,0.4586485789958695,58878.19443750054,58516.511389611755
164.56676707274104,0.469788832066847,58112.205995997625,57750.52294810884
168.56397869885518,0.4811996740901709,57330.58116925154,56968.898121362756
172.6582797985497,0.4928876774821637,56534.4645118407,56172.78146395191
176.85202860720526,0.5048595742985433,55767.77473924702,55406.09169135823
181.1476406400899,0.5171222601119504,55017.40298407286,54655.719936184076
185.54759008364692,0.5296827979836591,54253.03548748434,53891.352439595554
190.05441122057763,0.5425484225317612,53473.288121236146,53111.60507334736
194.67069988953702,0.5557265440981602,52677.432097001685,52315.7490491129
199.39911498028388,0.5692247530167771,51864.94534158463,51503.26229369584
204.2423799651502,0.5830508239854368,51035.40786583209,50673.7248179433
209.20328446770404,0.5972127205439307,50188.46885283163,49826.78580494285
214.28468586951874,0.6117185996608621,49323.840306629645,48962.15725874086
219.4895109559668,0.6265768164318937,48441.3078173957,48079.62476950691
224.82075760198896,0.6417959288921147,47540.76203294855,47179.078985059765
230.28149649881132,0.6573847029453003,46622.2702757254,46260.587227836615
235.87487292260136,0.6733521174128949,45686.25547149161,45324.572423602825
241.60410854608315,0.6897073692056314,44734.09436138909,44372.411313500306
247.47250329415786,0.7064598786207713,43779.08162856091,43417.398580672125
253.48343724459355,0.7236192947680056,42964.106958752935,42602.42391086415
259.6403725748812,0.7411955011271452,42142.65452211226,41780.97147422347
265.9468555563825,0.7591986212408153,41307.965629741026,40946.28258185224
272.40651859690746,0.7776390245454037,40458.222588362274,40096.53954047349
279.02308233291046,0.7965273323436528,39592.43223679736,39230.74918890857
285.8003577725035,0.8158744239223213,38709.92724468899,38348.2441968002
292.7422484905172,0.835691442818426,37810.221251003255,37448.53820311447
299.8527528768847,0.8559898032377035,36892.960605362794,36531.27755747401
307.1359664396329,0.8767811966289615,35957.9186436531,35596.235595764316
314.5960841638123,0.8980775984181167,35005.02288046901,34643.339832580226
322.23740292772584,0.9198912749058045,34034.42911656894,33672.74606868016
330.064323977844,0.9422347903325197,33046.69894659514,32685.015898706355
338.0813554638337,0.9651210141153655,32043.298478381832,31681.615430493046
346.2931150351636,0.9885631282605845,31028.808559560526,30667.12551167174
354.70433250077747,1.0125746349561275,30148.357081759255,29786.67403387047
363.31985255336707,1.037169364348639,29395.747069173678,29034.064021284892
372.1446375598227,1.0623614825093568,28637.995394773054,28276.312346884268
381.1837704194515,1.0881654995934689,27870.387026920438,27508.703979031652
390.44245749162997,1.1145962781976844,27090.99264510407,26729.309597215284
399.926031594561,1.1416690419207882,26298.707661489465,25937.02461360068
409.63995507686894,1.169399384132123,25492.810257714616,25131.12720982583
419.5898229638057,1.1978032769530675,24672.81246995109,24311.129422062306
429.78136617987167,1.2268970804566517,23838.40979073595,23476.726742847164
440.2204548497122,1.2566975520906294,22989.48244898352,22627.799401094733
450.91310167919426,1.2872218563294389,22126.145297936513,21764.462250047727
461.8654654186033,1.3184875745605928,21248.879442076035,20887.19639418725
473.08385440995824,1.3505127152111998,20358.87111780131,19997.188069912525
484.57473022049487,1.3833157241204717,19459.136079942,19097.453032053214
496.3447113643928,1.416915495164139,18565.14958404343,18203.466536154643
508.40057711491204,1.4513313811369593,17984.67077224905,17622.987724360264
520.7492714091168,1.4865832048995342,17418.207043114624,17056.523995225838
533.3979068474421,1.5226912707958742,16849.9345606418,16488.251512753013
546.3537687904128,1.5596763763483044,16276.481273365875,15914.798225477089
559.6243195548634,1.5975598242364153,15696.207152441351,15334.524104552565
573.2172027120811,1.6363634345669735,15108.130406085713,14746.447358196927
587.1402474903533,1.6761095574418778,14511.612148524822,14149.929100636036
601.4014732844445,1.716821085831363,13906.239054220236,13544.55600633145
616.0090942746046,1.758521468759887,13291.784515723346,12930.10146783456
630.9715241577785,1.8012347248123153,12668.218370189745,12306.535322300959
646.2973809937192,1.8449854559681254,12035.771331669948,11674.088283781162
661.9954921688212,1.889798861771661,11395.106166116273,11033.423118227487
678.0748994805218,1.935700753846578,10747.802385269068,10386.119337380282
694.5448643451872,1.982717570762797,10098.39782023002,9736.714772341234
711.4148731325093,2.0308763932646112,9581.113462225589,9219.430414336803
728.6946426294628,2.0802049598686443,9234.67293342154,8872.989885532754
746.3941256369766,2.1307316828406737,8894.449180104377,8532.766132215591
764.5235167025527,2.18248566456054,8554.950872496185,8193.2678246074
783.093257992119,2.235496714284527,8214.115809617539,7852.432761728753
802.1140453045042,2.2897953653148875,7870.830907034506,7509.14785914572
821.5968342320124,2.3454128925864373,7524.401569256471,7162.718521367685
841.5528464706143,2.4023813306802633,7174.369433905377,6812.686386016591
861.9935762834242,2.4607334922750117,6820.439689841307,6458.756641952521
882.9307971211698,2.5205029870463496,6462.457713966743,6100.774666077957
904.3765684034541,2.5817242410254337,6100.420623315231,5738.737575426445
926.3432424647445,2.644432516427631,5734.534057124679,5372.851009235893
948.8434716690751,2.7086639319628625,5365.368473993444,5003.685426104658
971.8902156975421,2.774455483639218,4994.3535599938,4632.6705121050145
995.4967490128356,2.8418450660719636,4626.755736597246,4265.07268870846
1019.6766685050504,2.910871494310035,4413.912072669166,4052.2290247803803
1044.4439013232281,2.9815745261927504,4246.29975731301,3884.6167094242237
1069.8127128971219,3.053994885249543,4082.580812665964,3720.897764777178
1095.797715153786,3.1281742841558646,3920.447944190323,3558.764896301537
1122.4138749337587,3.2041554487588675,3758.8597876781787,3397.1767397893927
1149.6765226116702,3.2819821426866564,3597.212376283147,3235.529328394361
1177.6013609262163,3.3616991925552213,3435.1130330679207,3073.4299851791347
1206.2044740246288,3.4433525137876884,3272.2945411525534,2910.6114932637674
1235.502336726829,3.5269891370607076,3108.578913944729,2746.895866055943
1265.51182401458,3.612657235393136,2943.865411342317,2582.1823634535313
1296.2502207511436,3.7004061518927513,2778.1371247222824,2416.4540768334964
1327.7352316370248,3.790286428176918,2611.4935258490223,2249.8104779602363
1359.9849914075046,3.8823498334834907,2444.244718760585,2082.561670871799
1393.018075277907,3.9766493944889216,2277.2420800067684,1915.5590321179827
1426.8535096425305,4.073239425850509,2119.426413206711,1757.7433653179253
1461.5107830334784,4.172175561490568,2045.2384395488614,1683.5553916600757
1497.0098573456714,4.273514786640491,1976.5673428387183,1614.8842949499326
1533.3711793344826,4.37731547066304,1910.067584813587,1548.3845369248013
1570.6156923926653,4.4836374006719595,1844.8760760451441,1483.1930281563584
1608.7648486133396,4.592541815968181,1780.5622281107137,1418.879180221928
1647.840621145947,4.704091443312377,1716.8620208024267,1355.178972913641
1687.8655168523549,4.818350533054351,1653.5961329375768,1291.9130850487911
1728.8625892703676,4.935384896139972,1590.6368192223686,1228.9537713335828
1770.8554518920787,5.055261942016903,1527.8931267461185,1166.2100788573327
1813.8682917647964,5.178050717461161,1465.3053436086084,1103.6222957198227
1857.925883422274,5.303821946346613,1402.8465029473111,1041.1634550585254
1903.0536031543547,5.432648070380533,1340.533620038274,978.8505721494882
1949.2774436232182,5.5646032908286145,1278.4622626957585,916.7792148069727
1996.62402883461,5.699763611253343,1216.9347295436353,855.2516816548496
2045.1206294727463,5.838206881290554,1161.5823670919576,799.8993192031719
2094.7951786076937,5.980012841489304,1132.3370621744982,770.6540142857125
2145.676287784235,6.125263169240759,1105.0487767436719,743.3657288548861
2197.7932635015545,6.2740415258227635,1078.8076844890002,717.1246366002144
2251.1761240932115,6.426433604587102,1053.3353559579364,691.6523080691506
2305.8556170170637,6.582527180317064,1028.4841949877805,666.8011470989948
2361.8632365652265,6.742412159784064,1004.1589859831131,642.4759380943274
2419.2312420041203,6.906180633532046,980.2916888951216,618.6086410063359
2477.9926761551737,7.073926928919828,956.8309069751325,595.1478590863468
2538.181384426844,7.245747664451819,933.7369426714445,572.0538947826587
2599.832034308864,7.421741805428255,910.9795990551618,549.296551166376
2662.9801353400344,7.602010720947266,888.5378925823201,526.8548446935343
2727.6620595610234,7.786658242291495,866.4020628805254,504.71901499173964
2793.915062463903,7.9757907227327465,844.5805597865681,482.89751189778235
2861.7773044505784,8.16951709878938,823.1254321303782,461.44238424159244
2931.2878728124347,8.36794895297161,802.6285932515455,440.94554536275973
3002.4868042437984,8.571200578050707,789.2035781060342,427.5205302172485
3075.4151079022868,8.779389042889381,776.5444830390582,414.8614351502724
3150.1147890292814,8.99263425987116,764.3608902551066,402.6778423663209
3226.62887314406,9.211059053967395,752.5729500799268,390.8899021911411
3305.0014308256855,9.434789233482121,741.1364725374567,379.453424648671
3385.277603096731,9.663953662515,730.0211509236731,368.33810303488735
3467.5036274236213,9.898684335184502,719.2038340578415,357.5207861690558
3551.7268643485118,10.13911645165395,708.665737047723,346.9826891589373
3637.995824767966,10.385388496003964,698.3910963385388,336.70804844975305
3726.3601978742827,10.637642315996588,688.3664903210666,326.6834424322809
3816.870879775497,10.896023204776828,678.5805561243401,316.89750823555437
3909.580002810474,11.160679984558447,669.0240663122662,307.3410184234805
4004.5409655761127,11.431765092342657,659.6905970923053,298.0075492035196
4101.808463683892,11.709434667718831,650.5789181110428,288.89587022225703
4201.4385212633915,11.993848642797634,641.7056547582999,280.0226068695142
4303.488523231132,12.285170834328886,633.8393196329519,272.15627174416613
4408.017248343079,12.58356903805657,626.6209722917317,264.937924402946
4515.084903050052,12.889215125365878,619.6348045628046,257.95175667401884
4624.753156175464,13.202285142277772,612.8578037240582,251.17475583527244
4737.085174435272,13.52295941084781,606.2767293587555,244.59368146996974
4852.145658820764,13.851422633028099,599.8816460766857,238.19859818789996
4970.000881865067,14.187863997052025,593.6642662562482,231.98121836746247
5090.718725814735,14.532477286402694,587.6173124494958,225.93426456071006
5214.368721728598,14.885460991428435,581.7342155597997,220.051167671014
5341.022089526281,15.247018423669333,576.0089538989461,214.32590601016034
5470.751779009385,15.617357832960417,570.4359640252871,208.75291613650143
5603.632511879195,15.99669252737962,565.0100985111707,203.32705062238495
5739.740824774799,16.385240996108738,559.726630856595,198.04358296780924
5879.155113356702,16.783227035278923,554.581346302615,192.89829841382925
6021.955677461181,17.190879876872856,549.5709174555952,187.8878695668095
6168.224767351318,17.6084343207576,544.6959772185894,183.01292932980368
6318.046631091533,18.036130869924676,540.0675199195964,178.38447203081068
6471.507563072821,18.474215869015122,535.5769516606039,173.89390377181815
6628.695953716518,18.922941646208816,531.2086791390633,169.52563125027757
6789.702340385446,19.382566658560588,526.9577753952498,165.27472750646405
6954.619459531665,19.853355640866383,522.8201615868279,161.13711369804219
7123.542300110708,20.33557975814497,518.7921471074483,157.10909921866255
7296.5681582934385,20.829516761823843,514.870289204325,153.18724131553927
7473.796693506584,21.335451149718207,511.05133243053115,149.36828454174542
7655.329985834619,21.85367432989614,507.33217663041603,145.6491287416303
7841.272594815889,22.38448478852392,503.7098575630212,142.0268096742355
8031.731619666722,22.928188261787838,500.1815341687143,138.49848627992856
8226.81676096847,23.48509791199221,496.74448009717173,135.061432208386
8426.640383852904,24.055534507934755,493.39607904141,131.7130311526243
8631.317582722171,24.639826609662713,490.1338258608291,128.4507779720434
8840.966247540917,25.238310757716967,486.9553441702442,125.27229628145847
9055.707131738593,25.851331666972822,483.8585164553731,122.17546856658737
9275.66392176091,26.479242425188556,480.8481111905401,119.1650633017544
9500.963308310798,27.122404696377032,477.91702097720685,116.23397308842112
9731.73505931978,27.781188929117114,475.06100689680403,113.37795900801831
9968.11209469156,28.45597456992421,472.27789548193647,110.59484759315075
10210.23056286137,29.147150281804315,469.5656407749168,107.88259288613108
10458.229919214624,29.85511416811574,466.9222810118491,105.2392331230634
10712.253006410461,30.5802740018688,464.3459249439602,102.66287705517448
10972.446136656336,31.323047460595106,461.83474505469894,100.15169716591322
11238.959175980779,32.08386236692108,459.386973202097,97.70392531331129
11511.945630553297,32.8631569349854,457.0008973502969,95.31784946151117
11791.562735100912,33.66138002284173,454.67485888828855,92.99181099950283
12077.971543472082,34.47899139099163,452.4072503201709,90.72420243138515
12371.337021400554,35.31646196719752,450.1965132348068,88.51346534602106
12671.8281415224,36.174274117727904,448.04113654572996,86.35808865694423
12979.617980700685,37.05292192519012,445.93965513458585,84.25660724580013
13294.88381971449,37.952911473112664,443.8906496748047,82.20760178601898
13617.807245368893,38.874761137438576,441.8927855563894,80.20973766760369
13948.574255085412,39.819001885099865,439.9450330910438,78.26198520225807
14287.375364032876,40.78617757984404,438.0457539340236,76.36270604523787
14634.405714860184,41.77684529548828,436.1936695718057,74.51062168301996
14989.865190094628,42.79157563678296,434.38754784641355,72.70449995762783
15353.958527270326,43.830953068068865,432.62619344887224,70.94314556008652
15726.895436852756,44.89557624991643,430.9084456143495,69.22539772556377
16108.890723027864,45.98605838394245,429.2331766453467,67.55012875656098
16500.164407425076,47.103027566002204,427.59929068866023,65.91624279987451
16900.941855845118,48.247127147959475,426.00572263224694,64.32267474346122
17311.453908066465,49.41901610824504,424.4514370772884,62.76838918850268
17731.93701080419,50.619369431414384,422.93542736661163,61.25237947782591
18162.633353898633,51.84887849692555,421.45671466000465,59.77366677121893
18603.791009812005,53.10825147736019,420.01434705107323,58.33129916228751
19055.66407651294,54.39821374631614,418.60739872264594,56.92435083386022
19518.51282383195,55.71950829620838,417.2349691403185,55.551921251532804
19992.603843371715,57.072896166218136,415.89618229126654,54.21313440248082
20478.210202058315,58.45915688063549,414.5901860345368,52.907138145751105
20975.611599422395,59.879088897850124,413.3161573096215,51.63310942083575
21485.09452870061,61.33351007024767,412.0732864389325,50.39023855014676
22006.952441849764,62.8232581152756,410.86078457154804,49.177736682762315
22541.485918569357,64.34919109795204,409.6778871884392,47.99483929965345
23089.00283942961,65.91218792509444,408.52385022057183,46.84080233178611
23649.818563204193,67.51314885155129,407.39794939282723,45.71490150404151
24224.256108510926,69.15299599873207,406.2994796294244,44.61643174063869
24812.64633986369,70.8326738857296,405.22775448791987,43.544706599134145
25415.32815824391,72.55314997334465,404.1821056151797,42.49905772639397
26032.64869630087,74.31541522132432,403.1618822228749,41.478834334089186
26664.96351829287,76.12048465913416,402.16645058113363,40.48340269234791
27312.636824885252,77.96939797059527,401.19519352935714,39.51214564057142
27976.041662922864,79.8632200927217,400.2475100033955,38.564462114609796
28655.560140297217,81.80304182910201,399.3228145783611,37.63976668957537
29351.58364603316,83.78998047818072,398.42053702643204,36.73748913764632
30064.513075721272,85.82518047680024,397.5401218890483,35.85707400026257
30794.759062425288,87.9098140593725,396.6810280629964,34.99798017421068
31542.742213198988,90.04508193306376,395.8427284001581,34.15968051137236
32308.893351347007,92.23221396937672,395.0247093483103,33.34166145952457
33093.653764570605,94.4724699125323,394.22647057483107,32.543422686045346
33897.47545914073,96.76714010505773,393.4475244260097,31.76447653722397
34720.821420244196,99.11754623099677,392.68739580535464,31.004347916568918
35564.16587865405,101.52504207717382,391.94562175006206,30.262573861276337
36427.99458387722,103.99101431294869,391.2217510981517,29.538703209365963
37312.80508393605,106.516883288909,390.51534416703237,28.832296278246645
38219.10701194623,109.10410385496434,389.8259724420179,28.142924553232206
39147.42237965547,111.75416619831135,389.1532182743161,27.470170385530366
40098.285878111266,114.46859670175007,388.49667458812036,26.813626699334634
41072.24518563286,117.2489588228517,387.8559445964732,26.17289670768747
42069.861283262435,120.09685399447724,387.23064152559544,25.547593636809722
43091.70877787915,123.01392254717129,386.62038834737933,24.93734045859361
44138.37623316146,126.0018446539604,386.02481751976654,24.34176963098082
45210.46650858754,129.06234129809766,385.44357073474515,23.76052284595943
46308.597106670415,132.1971752643151,384.876298673698,23.193250784912266
47433.40052862741,135.40815215415336,384.3226607698642,22.639612881078506
48585.524638687566,138.69712142595034,383.7823249776688,22.09927708888307
49765.633037248735,142.06597746009285,383.25496754869687,21.571919659911146
50974.40544309842,145.5166606501427,382.7402728140928,21.057224925307082
52212.53808491756,149.05115852046274,382.23793297341774,20.55488508463202
53480.744102294644,152.67150687099198,381.7476478888526,20.06460000006689
54779.75395648007,156.37979094982637,381.2691248853453,19.586076996559598
56110.31585111648,160.1781466542779,380.8020785574591,19.11903066867336
57473.196163189954,164.06876176111103,380.346230580553,18.663182691767304
58869.179884446974,168.05387718665614,379.90130952756766,18.21826163878194
60299.07107353429,172.13578827753318,379.46705069091763,17.78400280213191
61763.69331912095,176.31684613272668,379.0431959093367,17.36014802055098
63263.890214268155,180.59945895776926,378.6294933995149,16.946445510729177
64800.52584232229,184.98609345182098,378.2256975923826,16.54264970359685
66374.48527461004,189.47927622843963,377.83156897389404,16.148521085108314
67986.67508022091,194.08159527085743,377.44687393017534,15.76382604138962
69638.02384817332,198.7957014226085,377.07138459690105,15.388336708115332
71329.48272226358,203.62430991436264,376.7048787127734,15.02183082398767
73062.02594890477,208.57020192784142,376.3471394769768,14.66409158819107
74836.65143827425,213.63622619772596,375.9979554104899,14.314907521704185
76654.38133908891,218.82530065246837,375.6571202211415,13.974072332355775
78516.26262734276,224.1404140949611,375.3244326722934,13.641384783507704
80423.36770934466,229.58462792402904,374.9996964550479,13.316648566262188
82376.79503940184,235.1610778977311,374.68272006387264,12.999672175086914
84377.66975250824,240.87297593949586,374.37331667554497,12.690268786759248
86427.14431239941,246.7236119881241,374.07130403131356,12.388256142527837
88526.39917534914,252.7163558927296,373.7765043221932,12.093456433407482
90676.6434700875,258.8546593537013,373.4887440772869,11.805696188501202
92879.11569423608,265.1420579108176,373.2078540550632,11.524806166277472
95135.0844276566,271.58217297964245,372.9336691374971,11.250621248711354
97445.849063128,278.1787139373902,372.666028226987,10.982980338201287
99812.7405547712,284.93548025945404,372.40477414598064,10.721726257194916
102237.12218465091,291.85636370782413,372.14975353922057,10.466705650434847
104720.39034799927,298.94535057266637,371.90081677854306,10.217768889757338
107263.97535751224,306.2065239683475,371.65781787015715,9.974769981371423
109869.34226717969,313.64406618522327,371.4206143643292,9.737566475543474
112537.99171612783,321.2622610985561,371.1890672674124,9.506019378626661
115271.46079295795,329.0654966359429,370.963040956152,9.279993067366263
118071.32392107707,337.05826730466913,370.7424030942018,9.059355205416068
120939.19376553605,345.24517678046016,370.52702455079464,8.843976662008913
123876.72216189078,353.6309405591014,370.31677932149995,8.633731432714228
126885.60106762702,362.2203886724717,370.1115444510324,8.428496562246664
129967.56353669477,371.0184684705467,369.91119995800756,8.228152069221835
133124.38471771107,380.0302474709691,369.7156287616556,8.032580872869858
136357.88287641085,389.26091627783956,369.52471661038715,7.8416687216014225
139669.92044293229,398.71579157140275,369.3383520121874,7.655304123401663
143062.4050845377,408.4003191703441,369.1564261667786,7.473378277992879
146537.29080439234,418.3200771684745,368.9788328995102,7.295785010724501
150096.57906703217,428.48077914760313,368.8054685969223,7.122420708136588
153742.31995116497,438.88827746844,368.6362321439444,6.953184255158703
157476.6133304772,449.54856664144546,368.47102486268165,6.787976973895923
161301.61008311703,460.46778677954217,368.3097504527443,6.626702563958588
165219.51333055773,471.6522271346991,368.1523149330886,6.469267044302853
169232.5797065528,483.10832972041817,367.9986265853148,6.315578696529087
173343.12065690954,494.8426930221987,367.8485958983966,6.165548009610859
177553.50377083666,506.86207579813606,367.70213551478747,6.019087626001749
181866.15414462922,519.1734009718336,367.5591601779195,5.8761122891338005
186283.5557784734,531.7837596198622,367.4195866809393,5.736538792153567
190808.2530071818,544.7004150560806,367.2833338168025,5.600285928016774
195442.8519656806,557.930807015163,367.15032232957805,5.467274440792323
200190.0220900886,571.4825559377294,367.02047486697586,5.337426978190138
205052.49765526014,585.3634673595709,366.8937159340546,5.210668045268903
210033.07934967394,599.5815364074846,366.7699718480861,5.08692395930035
215134.63588857045,614.144952404299,366.6491706945392,4.966122805753457
220360.10566627787,629.0621035857686,366.53124228415777,4.848194395372047
225712.4984486654,644.3415819320219,366.416118111106,4.733070222320293
231194.8971067092,659.9921881163726,366.30373131214566,4.620683423359935
236810.4593921658,676.0229365743355,366.1940166268318,4.510968738046074
242562.419756371,692.4430606957528,366.08691035868594,4.4038624699002185
248454.09121322047,709.262018143045,365.98235033731555,4.299302448529829
254488.86724740078,726.4894962986402,365.88027588155904,4.197227992773321
260670.22376896563,744.1354178447028,365.78062776335156,4.097579874565838
267001.7211153918,762.209946478404,365.68334817267396,4.000300283888237
273487.006102264,780.7234927660129,365.5883806832668,3.905332794481069
280129.81412376335,799.686720139162,365.4956702192061,3.8126223304203677
286933.97130418464,819.1105510367846,365.4051630223031,3.722115133517377
293903.3967017026,839.0061731962074,365.31680662030374,3.6337587315180144
301042.10456567316,859.3850460970693,365.23054979586703,3.547501907081312
308354.206648762,880.2589075617566,365.14634255630637,3.4632946675206426
315843.91457522823,901.6397805161431,365.06413610406935,3.3810882152836257
323515.5422667375,923.5399799145597,364.9838828079448,3.3008349191590582
331373.5084270962,945.9721198329673,364.90553617496823,3.222488286182511
339422.33908733237,968.9491207343997,364.82905082301835,3.1460029342326266
347666.67021260096,992.4842169108975,364.7543824540823,3.0713345652965813
356111.25037240895,1016.5909641062017,364.68148782814274,2.998439939357013
364760.943475691,1041.2832473235744,364.610324737851,2.927276849065265
373620.7315723298,1066.5752888233017,364.54085198351794,2.8578040947322165
382695.7177227113,1092.481656314413,364.4730293490172,2.789981460231502
391991.1289369879,1119.017271345398,364.4068175781225,2.723769689336791
401512.3191857333,1146.1974178987252,364.3421783514497,2.6591304626639953
411264.7724837182,1174.0377511940962,364.2790742639615,2.596026375175768
421254.10604859487,1202.5543067055455,364.2174688030186,2.5344209142328964
431486.07353630447,1231.763509397559,364.1573263269623,2.4742784381765546
441966.56835506274,1261.6821831855102,364.0986120442189,2.4155641554331737
452701.6270598473,1292.3275606259053,364.041291992911,2.3582441041252764
463697.43282933516,1323.717292841999,363.9853330209615,2.3022851321757685
474960.3190272844,1355.869459690471,363.93070276668095,2.247654877895229
486496.77285042725,1388.8025801750694,363.87736963982655,2.1943217510408317
498313.43906496855,1422.5356231131939,363.82530280307816,2.1422549142924368
510417.1238338309,1457.0880180615356,363.77447215415754,2.0914242653718134
522814.7986368761,1492.4796665071344,363.72484830799084,2.041800419205117
535513.604286331,1528.7309533302166,363.67640257969583,1.9933546909101096
548520.8550397548,1565.8627585454856,363.6291069677803,1.9460590789945513
561844.0428129085,1603.8964693286027,363.5829341377869,1.899886249001156
575490.8414949416,1642.8539923347507,363.5378574063336,1.854809517547892
589469.1113684016,1682.7577663164398,363.49385072553866,1.8108028367529414
603786.9036366028,1723.6307750477886,363.4508886678213,1.7678407790355664
618452.465060951,1765.4965605626962,363.4089464110692,1.7258985222835008
633474.2427109164,1808.3792367145938,363.3679997241632,1.6849518353774897
648860.8888293803,1852.303503065551,363.32802495285205,1.6449770640663246
664621.2658161441,1897.294659112703,363.28899900596434,1.6059511171786198
680764.4513325049,1943.378618860283,363.25089934195626,1.5678514531705332
697299.7435297972,1990.5819257455448,363.2137039557809,1.5306560669951637
714236.6664049453,2038.93176792726,363.17739136604064,1.4943434772549153
731584.9752860995,2088.4559939455658,363.14194060261394,1.4588927138282202
749354.6624515005,2139.183128762142,363.107331194247,1.4242833054613016
767555.9628848361,2191.1423901900275,363.0735431567805,1.3904952679947655
786199.3601703912,2244.3637057225114,363.04055698148744,1.3575090927017186
805295.5925313728,2298.87772977074,363.0083536237272,1.3253057349414803
824855.659014916,2354.715861320058,362.97691449187136,1.2938666030856325
844890.8258273206,2411.9102620152094,362.94622143649514,1.263173547709414
865412.6328231466,2470.4938746847647,362.9162567398289,1.2332088510431731
886432.900151955,2530.500442315572,362.88700310546216,1.2039552166764338
907963.7350664629,2591.9645274880045,362.85844364829535,1.1753957595096267
930017.5388960852,2654.9215322833293,362.830561884731,1.1475139959453031
952607.0141898566,2719.4077186746126,362.8033417231023,1.1202938343165556
975745.172032834,2785.460229412859,362.77676745432854,1.0937195655428127
999445.3395402269,2853.1171094205056,362.75082374279685,1.0677758540111313
1023721.167533554,2922.4173277045525,362.72549561744074,1.04244772865502
1048586.6384032317,2993.400799801897,362.700768463134,1.0177205743482887
1074056.0741621556,3066.1084107698975,362.6766280120859,0.9935801233002053
1100144.1446949008,3140.58203873537,362.65306033564997,0.9700124468642457
1126865.8762072667,3216.8645790155065,362.63005183622334,0.9470039474376222
1154236.6598810789,3294.9999688247435,362.60758923936146,0.9245413505757369
1182272.2607392063,3375.033212581731,362.58565958608136,0.9026116972956402
1210988.826725884,3457.010407830932,362.56425022534927,0.8812023365635469
1240402.8980076239,3540.97877179394,362.5433488067474,0.8603009179616947
1270531.4165,3626.986668565598,362.5229432733164,0.8398953845306778


==> figures/pgfplots/data/imagenet64_lawfit_l3.csv <==
n,x,fit,excess
8.0,0.015645674917812484,79694.57202822642,79415.38037760029
8.194314402462421,0.016025697414409488,79666.46280269825,79387.27115207212
8.393348565800384,0.016414950391550057,79637.69383847895,79358.50218785282
8.597217129703173,0.0168136580511481,79608.24968158653,79329.0580309604
8.80603751837792,0.01722205004082514,79578.1145171225,79298.92286649637
9.01993000818358,0.01764036158618275,79547.27216088334,79268.0805102572
9.239017796907714,0.01806883362628777,79515.70605078415,79236.51440015802
9.463427074725939,0.018507712952448397,79483.39923808521,79204.20758745908
9.693287096884946,0.018957252350361022,79450.33437841415,79171.14272778801
9.928730258150933,0.01941771074570974,79416.49372258366,79137.30207195753
10.169892169066332,0.019889353353302337,79381.85910719814,79102.667456572
10.416911734058752,0.020372451829828695,79346.41194504488,79067.22029441874
10.669931231447181,0.020867284430329654,79310.13321526545,79030.94156463932
10.929096395391403,0.021374136168466264,79273.00345330176,78993.81180267563
11.194556499831991,0.021893298980682013,79235.00274061206,78955.81108998593
11.466464444469072,0.022425071894352302,79196.1106941518,78916.91904352566
11.744976842829526,0.0229697612000183,79156.30645561415,78877.11480498801
12.030254112473198,0.02352768062780405,79115.56868042487,78836.37702979874
12.322460567390241,0.02409915152811886,79073.87552648594,78794.6838758598
12.621764512642642,0.02468450305674859,79031.20464266292,78752.01299203679
12.928338341304583,0.02528407236444282,78987.53315701077,78708.34150638463
13.242358633757414,0.025898204791106997,78942.83766477628,78663.64601415014
13.564006259396367,0.02652725406471116,78897.09421611656,78617.90256549043
13.893466480807765,0.027171582505030316,78850.27830311288,78571.08665248675
14.230929060476491,0.027831561232333227,78802.36484736063,78523.1731967345
14.576588370085444,0.028507570381140376,78753.3281866315,78474.13653600536
14.930643502469678,0.029199999319173723,78703.14206139678,78423.95041077065
15.293298386289903,0.02990924687162476,78651.77960104849,78372.58795042236
15.664761903491328,0.030635721550869854,78599.21330980932,78320.02165918318
16.04524800961546,0.03137984179176516,78545.41505232496,78266.22340169882
16.43497585703419,0.032142036192656695,78490.35603893147,78211.16438830533
16.834169921177175,0.03292274376224438,78434.00681059137,78154.81515996523
17.24306012982523,0.033722414172442386,78376.3372234913,78097.14557286516
17.66188199554405,0.03454150801738093,78317.31643329437,78038.12478266824
18.090876751334797,0.03538049707869948,78256.91287904141,77977.72122841528
18.530291489579408,0.03623986459728334,78195.09426669535,77915.90261606922
18.98037930436093,0.03712010555160087,78131.82755233117,77852.63590170504
19.44139943724056,0.038021726942801044,78067.07892501747,77787.88727439134
19.913617426575637,0.038945248086736,78000.81379470816,77721.62214408202
20.39730526046443,0.03989120091307662,77932.996763287,77653.80511266086
20.89274153340577,0.04086013027169322,77863.59160519764,77584.3999545715
21.40021160676397,0.04185259424647833,77792.56126075098,77513.36961012485
21.92000777313118,0.04286916447679165,77719.8678113171,77440.67616069097
22.452429424682137,0.04391042648671304,77645.47245961556,77366.28080898942
22.997783225617994,0.044976980022292515,77569.33550964417,77290.14385901803
23.55638328879877,0.04606943939699201,77491.41634618324,77212.2246955571
24.1285513566661,0.04718843384551765,77411.67341385949,77132.48176323336
24.71461698656041,0.04833460788624632,77330.06419576152,77050.87254513538
25.314917740539304,0.04950862169245526,77246.5451916024,76967.35354097627
25.92979937980658,0.05071115147256869,77161.07189543096,76881.88024480482
26.55961606386377,0.051942889859640365,77073.59877290581,76794.40712227968
27.20473055449892,0.05320454631029633,76984.07923818773,76704.88758756159
27.86551442472999,0.0544968475133675,76892.46563065909,76613.27398003296
28.54234827282366,0.0558205378084482,76798.70919265503,76519.5175420289
29.23562194151217,0.05717637961462066,76702.76016307928,76423.56851245314
29.945734742534956,0.05856515386959313,76604.56762144569,76325.37597081956
30.67309568663418,0.05998766047950434,76504.07912310468,76224.88747247854
31.418123719136798,0.06144471877965351,76401.24124413813,76122.049593512
32.18124796125862,0.06293716800642102,76295.99933617227,76016.80768554614
32.9629079572695,0.06446586778065162,76188.29749517764,75909.10584455151
33.763553927662066,0.06603169860277895,76078.07853274405,75798.88688211792
34.583647028469755,0.06763556235997618,75965.28394732012,75686.09229669398
35.42365961688331,0.06927838284562478,75849.85389510385,75570.66224447772
36.28407552331916,0.07096110629140105,75731.7271605511,75452.53550992497
37.165390330096045,0.07268470191228679,75610.84112658167,75331.64947595554
38.06811165688046,0.07445016246481746,75487.13174471058,75207.94009408445
38.99275945306541,0.07625850481889014,75360.53350568125,75081.34185505511
39.939866297250816,0.07811077054346016,75230.97941227218,74951.78776164605
40.909977703998216,0.0800080265064641,75098.40096064429,74819.20931001815
41.903652438036175,0.08195136548931432,74962.72817449407,74683.53652386794
42.92146283609741,0.08394190681631875,74823.89360012446,74544.70194949833
43.963995136573566,0.08598079699938989,74681.82247655846,74402.63082593233
45.031849817176585,0.0880692103984123,74536.43706751472,74257.24541688859
46.12564194080187,0.09020834989765042,74387.66055498533,74108.4689043592
47.24600150979217,0.09239944759858577,74235.4144418241,73956.22279119797
48.3935738288064,0.09464376552958288,74079.61847452408,73800.42682389794
49.56901987650212,0.0969425963727922,73920.19059718416,73640.99894655803
50.77301668624593,0.09929726420870909,73757.04691219417,73477.85526156804
52.00625773607122,0.10170912527881762,73590.10164393164,73310.90999330551
53.26945334810765,0.10417956876675877,73419.26710540084,73140.0754547747
54.56333109771234,0.10671001759847198,73244.45366970678,72965.26201908065
55.88863623253873,0.10930192926177215,73065.56975147591,72786.37810084978
57.24613210178439,0.11195679664583351,72882.52181216831,72603.33016154218
58.63660059586479,0.1146761489010638,72695.21443614793,72416.0227855218
60.06084259676645,0.11746155231986406,72503.55071749272,72224.35906686659
61.51967843933896,0.12031461123878189,72307.45334719904,72028.26169657291
63.01394838379151,0.12323696896257716,72106.86579994574,71827.6741493196
64.54451309966585,0.12623030871073265,71901.61851881271,71622.42686818658
66.11225416156452,0.12929635458695427,71691.60232515872,71412.41067453258
67.71807455692051,0.13243687257222087,71476.707232785,71197.51558215887
69.36289920609975,0.1356536715419538,71256.82123155966,70977.62958093353
71.04767549513657,0.13894860430789238,71031.83005232371,70752.63840169758
72.77337382140924,0.14232356868527676,70801.61707760954,70522.4254269834
74.54098815256941,0.1457805085859516,70566.06330395842,70286.87165333229
76.35153659904756,0.14932141513802005,70325.04734074912,70045.85569012299
78.20606200046403,0.15294832783269352,70078.44545601158,69799.25380538545
80.10563252628391,0.156663335698998,69826.13170765346,69546.94005702733
82.05134229106133,0.16046857850701313,69567.97826697865,69288.78661635252
84.04431198462721,0.16436624800033614,69303.85628482244,69024.6646341963
86.08568951758451,0.16835858915848315,69033.63898033612,68754.44732970999
88.17665068248135,0.17244790148995146,68757.306842442,68478.11519181587
90.31839983104439,0.17663654035669132,68475.27650038901,68196.08484976288
92.51217056786085,0.18092691833074634,68186.76929959765,67907.57764897152
94.75922646091026,0.18532150658384708,67891.61427627289,67612.42262564675
97.06086176935442,0.18982283631075664,67589.65521264594,67310.46356201981
99.41840218900437,0.1944335001871874,67280.73645256483,67001.5448019387
101.83320561589503,0.19915615386313126,66964.70087292696,66685.50922230083
104.30666292840569,0.20399351749245975,66641.38933530232,66362.19768467618
106.84019878837857,0.2089483772996793,66310.64060512304,66031.44895449691
109.4352724616947,0.214023587184739,65972.29155405729,65693.09990343115
112.0933786587831,0.21922207036682248,65626.17768743575,65346.986036809605
114.8160483955426,0.22454682106806065,65272.13424079831,64992.94259017217
117.604849875177,0.23000090623814493,64909.99856055991,64630.806909933766
120.46138939144932,0.2355874673208302,64539.61619111491,64260.42454048877
123.38731225387335,0.2413097220633404,64160.86297320964,63881.6713225835
126.38430373538027,0.2471709663697292,63774.69343375212,63495.50178312598
129.45409004300157,0.25317457619925354,63383.50030000444,63104.3086493783
132.59843931212933,0.2593240095108578,62983.583912501614,62704.39226187547
135.81916262492754,0.26562280825489043,62574.62901315329,62295.43736252715
139.11811505347882,0.2720746004131956,62156.40181701196,61877.21016638582
142.49719672826816,0.2786831020887571,61728.68475459408,61449.493103967936
145.95835393262107,0.28545211964610084,61291.26576739807,61012.07411677193
149.5035802237232,0.29238555190368404,60843.93536531689,60564.74371469075
153.13491758086866,0.29948739237953487,60386.48619363884,60107.2945430127
156.8544575816011,0.3067617315914423,59918.71409633414,59639.522445708
160.6643426064181,0.3142127594130084,59440.42087409078,59161.22922346464
164.56676707274104,0.32184476748693425,58951.42005999703,58672.22840937089
168.56397869885518,0.32966215169691954,58451.54980178944,58172.3581511633
172.6582797985497,0.3376694146996024,57940.70786628807,57661.516215661926
176.85202860720526,0.34587116851800087,57419.00029021391,57139.80863958777
181.1476406400899,0.3542721371979455,56895.98972970183,56616.79807907569
185.54759008364692,0.3628771595290334,56372.86926791266,56093.67761728652
190.05441122057763,0.37169119183167637,55838.73578080381,55559.54413017767
194.67069988953702,0.38071931081184135,55292.99896128764,55013.8073106615
199.39911498028388,0.38996671648512937,54735.28895280871,54456.09730218257
204.2423799651502,0.3994387351718847,54165.29841701855,53886.10676639241
209.20328446770404,0.4091408225650434,53582.74916348587,53303.55751285973
214.28468586951874,0.41907856687250705,52987.38231284832,52708.19066222218
219.4895109559668,0.4292576920358373,52378.95693172861,52099.76528110247
224.82075760198896,0.43968406102712987,51757.25415473029,51478.06250410415
230.28149649881132,0.450363679225972,51122.0879855463,50842.89633492016
235.87487292260136,0.4613026978784189,50473.32880745587,50194.13715682973
241.60410854608315,0.47250741763998727,49810.95937094225,49531.76772031611
247.47250329415786,0.4839842922047091,49135.24663363185,48856.054983005706
253.48343724459355,0.495739932022329,48447.81470417841,48168.62305355227
259.6403725748812,0.5077811081057885,47799.88798206297,47520.69633143683
265.9468555563825,0.5201147559311992,47151.51052166144,46872.3188710353
272.40651859690746,0.5327479794325319,46490.69230654005,46211.50065591391
279.02308233291046,0.5456880550933431,45816.46294303389,45537.27129240775
285.8003577725035,0.5589424361378865,45128.25358272449,44849.061932098346
292.7422484905172,0.5725187568240143,44425.64078293262,44146.44913230648
299.8527528768847,0.5864248368403626,43708.27891125993,43429.08726063379
307.1359664396329,0.6006686858103327,42975.87900752432,42696.68735689818
314.5960841638123,0.6152585079054729,42228.2070891403,41949.01543851416
322.23740292772584,0.6302027065709194,41465.09704701104,41185.9053963849
330.064323977844,0.645509889365611,40686.4837223358,40407.29207170966
338.0813554638337,0.6611888729200687,39892.47854633224,39613.2868957061
346.2931150351636,0.6772486880146016,39083.56800743109,38804.37635680495
354.70433250077747,0.6936985847808542,38261.362153813665,37982.170503187524
363.31985255336707,0.7105480380296931,37469.01866317474,37189.8270125486
372.1446375598227,0.7278067527085169,36768.003881508055,36488.812230881915
381.1837704194515,0.7454846694911006,36058.658439445564,35779.46678881942
390.44245749162997,0.7635919705032328,35337.426961445744,35058.235310819604
399.926031594561,0.7821390851874133,34602.99757217799,34323.80592155185
409.63995507686894,0.8011366963100002,33854.603341048765,33575.411690422625
419.5898229638057,0.8205957461142744,33091.71430961777,32812.52265899163
429.78136617987167,0.8405274426229501,32313.94149870692,32034.74984808078
440.2204548497122,0.8609432660937681,31521.006272979583,31241.814622353442
450.91310167919426,0.8818549756319,30712.74219407444,30433.5505434483
461.8654654186033,0.9032746159629539,29889.126179017356,29609.934528391215
473.08385440995824,0.9252145243704921,29050.3568987878,28771.16524816166
484.57473022049487,0.9476873378020685,28197.04627729609,27917.85462666995
496.3447113643928,0.9707060001478447,27330.79747059224,27051.6058199661
508.40057711491204,0.9942837696960214,26457.44461107541,26178.25296044927
520.7492714091168,1.018434226769343,25753.774521315358,25474.582870689217
533.3979068474421,1.043171281547088,25105.83185474418,24826.64020411804
546.3537687904128,1.0685091820770602,24451.99676972448,24172.80511909834
559.6243195548634,1.0944625224821756,23789.17285617612,23509.98120554998
573.2172027120811,1.1210462513663801,23115.93596096402,22836.74431033788
587.1402474903533,1.1482756804247545,22431.434748875094,22152.243098248953
601.4014732844445,1.1761664932627385,21735.103767832275,21455.912117206135
616.0090942746046,1.204734754429571,21026.563087130125,20747.371436503985
630.9715241577785,1.2339969186711586,20305.587376186373,20026.395725560233
646.2973809937192,1.2639698404076665,19572.11631533358,19292.92466470744
661.9954921688212,1.294670783441332,18826.310240239705,18547.118589613565
678.0748994805218,1.3261174309000776,18068.69091231048,17789.49926168434
694.5448643451872,1.3583278954226212,17300.517748973733,17021.326098347592
711.4148731325093,1.3913207295910064,16525.184366583133,16245.992715956992
728.6946426294628,1.4251149366165148,15817.959349718149,15538.767699092008
746.3941256369766,1.459729981285128,15325.806408165408,15046.614757539268
764.5235167025527,1.4951858011688652,14838.447915566965,14559.256264940825
783.093257992119,1.5315028181094197,14348.578278566572,14069.386627940432
802.1140453045042,1.5687019499807235,13853.831257234377,13574.639606608236
821.5968342320124,1.6068046227372421,13352.975268668215,13073.783618042075
841.5528464706143,1.6458327827548738,12845.251711951121,12566.06006132498
861.9935762834242,1.6858089094716315,12330.163362337289,12050.971711711149
882.9307971211698,1.7267560283353587,11807.39451782666,11528.20286720052
904.3765684034541,1.768697724065906,11276.788578334077,10997.596927707937
926.3432424647445,1.8116581542394679,10738.366211052873,10459.174560426733
948.8434716690751,1.855662063202871,10192.396458780737,9913.204808154596
971.8902156975421,1.9007347963258,9639.582701383068,9360.391050756927
995.4967490128356,1.946902314599249,9081.621321095952,8802.429670469812
1019.6766685050504,1.994191209588508,8524.078426526703,8244.886775900562
1044.4439013232281,2.042628718749381,8139.415871825666,7860.224221199525
1069.8127128971219,2.0922427411164284,7843.4812347537045,7564.289584127564
1095.797715153786,2.143061853372227,7551.126472244725,7271.9348216185845
1122.4138749337587,2.1951153263069783,7258.841909106855,6979.650258480715
1149.6765226116702,2.2484331416779106,6965.128476848222,6685.936826222081
1177.6013609262163,2.3030460094781438,6669.138863158329,6389.947212532188
1206.2044740246288,2.358985385625042,6370.333513493284,6091.141862867144
1235.502336726829,2.4162834900782078,6068.35553639094,5789.1638857647995
1265.51182401458,2.4749733253975053,5762.980919872527,5483.7892692463865
1296.2502207511436,2.535088695751883,5454.105944252071,5174.91429362593
1327.7352316370248,2.5966642263899185,5141.7648049148065,4862.573154288666
1359.9849914075046,2.659735383583228,4826.19234952119,4547.00069889505
1393.018075277907,2.7243384950543716,4507.997100980994,4228.805450354854
1426.8535096425305,2.7905107709008568,4188.757513202981,3909.5658625768406
1461.5107830334784,2.858290325027422,3882.9285656533393,3603.7369150271993
1497.0098573456714,2.9277161970989023,3730.797664311587,3451.606013685447
1533.3711793344826,2.9988283750262577,3587.6957389600316,3308.5040883338916
1570.6156923926653,3.0716678179988266,3447.2670741030715,3168.0754234769315
1608.7648486133396,3.1462764800760157,3307.93253304411,3028.74088241797
1647.840621145947,3.2226973343519605,3168.918167449411,2889.726516823271
1687.8655168523549,3.300974397707187,3029.7588474143167,2750.5671967881767
1728.8625892703676,3.3811527561614674,2890.1471520508517,2610.9555014247117
1770.8554518920787,3.4632785908424233,2749.873483798841,2470.681833172701
1813.8682917647964,3.5473992045849814,2608.8010085844558,2329.6093579583157
1857.925883422274,3.633563049176809,2466.859228377152,2187.667577751012
1903.0536031543547,3.721819753265595,2324.0539268552884,2044.8622762291484
1949.2774436232182,3.812220150944178,2180.5034738132836,1901.3118231871435
1996.62402883461,3.904816311029921,2036.5450399863562,1757.3533893602162
2045.1206294727463,3.999661567055328,1893.1516542533634,1613.9600036272234
2094.7951786076937,4.096810547987115,1775.311530088812,1496.119879462672
2145.676287784235,4.19631920969135,1713.381691001338,1434.190040375198
2197.7932635015545,4.298244867162939,1654.8519512287953,1375.6603006026553
2251.1761240932115,4.402646227537935,1597.9487893596863,1318.7571387335463
2305.8556170170637,4.509583423907613,1542.0619535465078,1262.8703029203677
2361.8632365652265,4.619118049953998,1486.866427237479,1207.674776611339
2419.2312420041203,4.731313195426526,1432.1566329385082,1152.9649823123682
2477.9926761551737,4.846233482480504,1377.7907281334262,1098.5990775072862
2538.181384426844,4.963945102898205,1323.6671967384023,1044.4755461122622
2599.832034308864,5.08451585621395,1269.7144449022555,990.5227942761155
2662.9801353400344,5.208015188765309,1215.887507608999,936.6958569828589
2727.6620595610234,5.334514233692831,1162.170953023343,882.9793023972029
2793.915062463903,5.464085851911248,1108.5916620648827,829.4000114387427
2861.7773044505784,5.59680467407593,1055.2582253197152,776.0665746935751
2931.2878728124347,5.732747143568678,1002.5262967322661,723.3346461061261
3002.4868042437984,5.87199156052752,961.1421084410196,681.9504578148795
3075.4151079022868,6.014618126946048,936.5619554054484,657.3703047793084
3150.1147890292814,6.160708992868199,913.3322737176617,634.1406230915217
3226.62887314406,6.310348303704948,890.927417891638,611.735767265498
3305.0014308256855,6.463622248700475,869.1472265422619,589.9555759161219
3385.277603096731,6.620619110575362,847.8788794348146,568.6872288086746
3467.5036274236213,6.781429316375695,827.0473457034793,547.8556950773393
3551.7268643485118,6.946145489557287,806.5981013408607,527.4064507147207
3637.995824767966,7.114862503334838,786.4896183035955,507.2979676774555
3726.3601978742827,7.287677535327053,766.6898104293899,487.4981598032499
3816.870879775497,7.464690123529046,747.1745622483736,467.9829116222336
3909.580002810474,7.646002223644137,727.927882952564,448.736232326424
4004.5409655761127,7.831718267808347,708.9443242095895,429.75267358344945
4101.808463683892,8.021945224741254,690.236971274781,411.045320648641
4201.4385212633915,8.216792661357728,671.8694857073788,392.67783508123875
4303.488523231132,8.416372805876401,655.7213789345553,376.5297283084153
4408.017248343079,8.620800612460764,644.3951520642726,365.20350143813255
4515.084903050052,8.830193827430502,633.6105790288011,354.4189284026611
4624.753156175464,9.044673057081072,623.2134356518151,344.02178502567506
4737.085174435272,9.264361837150414,613.1459148090244,333.95426418288434
4852.145658820764,9.489386703973095,603.3737671817987,324.1821165556587
4970.000881865067,9.719877267362776,593.8727330485619,314.6810824224219
5090.718725814735,9.955966285264742,584.6239489757625,305.43229834962244
5214.368721728598,10.197789740221884,575.6119539768052,296.4203033506652
5341.022089526281,10.44548691769797,566.8237070420889,287.6320564159489
5470.751779009385,10.699200486303146,558.2480965648574,279.0564459387174
5603.632511879195,10.959076579968361,549.8757675090646,270.6841168829246
5739.740824774799,11.225264882115427,541.6992784846573,262.50762785851725
5879.155113356702,11.497918711871746,533.7138848639296,254.52223423778958
6021.955677461181,11.777195112379111,525.9204105529326,246.72875992679258
6168.224767351318,12.063254941247283,518.3461955383748,239.15454491223477
6318.046631091533,12.356262963204808,511.8588807805238,232.6672301543838
6471.507563072821,12.656387945000278,505.6986915156551,226.5070408895151
6628.695953716518,12.963802752608453,499.7319256924252,220.54027506628518
6789.702340385446,13.278684450797662,493.9419866396376,214.7503360134976
6954.619459531665,13.601214405115648,488.3183995620067,209.12674893586666
7123.542300110708,13.931578386352296,482.8530354139041,203.66138478776406
7296.5681582934385,14.26996667754011,477.539006526064,198.34735589992397
7473.796693506584,14.616574183553231,472.3702150373868,193.17856441124678
7655.329985834619,14.971600543368812,467.3411314447882,188.14948081864816
7841.272594815889,15.335250245055171,462.4466744051319,183.25502377899187
8031.731619666722,15.707732743552633,457.6821447878348,178.49049416169476
8226.81676096847,16.089262581315467,453.0431982608336,173.8515476346936
8426.640383852904,16.480059511884143,448.5258621740428,169.33421154790278
8631.317582722171,16.88034862645877,444.1266457784093,164.93499515226927
8840.966247540917,17.29036048354721,439.8430128516643,160.65136222552428
9055.707131738593,17.710331241762265,435.6947585415147,156.5031079153747
9275.66392176091,18.140502795844107,431.7461871713702,152.55453654523018
9500.963308310798,18.58112291598687,427.90798095086575,148.71633032472573
9731.73505931978,19.032445390549483,424.1738678256707,144.98221719953068
9968.11209469156,19.494730172232376,420.5398597463044,141.34820912016437
10210.23056286137,19.968243527805324,417.00254606751696,137.81089544137694
10458.229919214624,20.45325819147154,413.5588095629517,134.36715893681168
10712.253006410461,20.95005352195719,410.20573007803546,131.01407945189544
10972.446136656336,21.458915663416565,406.9405405169612,127.7488898908212
11238.959175980779,21.980137710245117,403.7606026782881,124.56895205214806
11511.945630553297,22.514019875896093,400.663392265078,121.471741638938
11791.562735100912,23.06086966579759,397.6464889251228,118.45483829898279
12077.971543472082,23.621002054469262,394.7075697273463,115.5159191012063
12371.337021400554,24.194739666941455,391.8444060668228,112.65275544068277
12671.8281415224,24.782412964580924,389.05486661284425,109.86321598670423
12979.617980700685,25.384360435429578,386.3369404391601,107.1452898130201
13294.88381971449,26.000928789167254,383.6891830715224,104.49753244538238
13617.807245368893,26.63247315680915,381.1165240402072,101.92487341406718
13948.574255085412,27.27935729525435,378.61013833604557,99.41848770990555
14287.375364032876,27.941953796802647,376.16788822968226,96.97623760354224
14634.405714860184,28.620644303759956,373.7879372276686,94.59628660152856
14989.865190094628,29.31581972825675,371.4685440293843,92.27689340324429
15353.958527270326,30.027880477405805,369.208035930747,90.01638530460696
15726.895436852756,30.757236683928348,367.00479918781457,87.81314856167455
16108.890723027864,31.504308442382406,364.8572738675953,85.66562324145531
16500.164407425076,32.2695260511291,362.7639503877883,83.57229976164831
16900.941855845118,33.05333026017539,360.72336685206454,81.53171622592453
17311.453908066465,33.8561725250378,358.73410683149245,79.54245620535244
17731.93701080419,34.67851526677125,356.79479743935485,77.60314681321483
18162.633353898633,35.52083213831453,354.90410763785974,75.71245701171972
18603.791009812005,36.38360829730513,353.0607467888003,73.8690961626603
19055.66407651294,37.26734068551986,351.2634636230158,72.07181299687579
19518.51282383195,38.17253831510361,349.5110467168175,70.31939609067746
19992.603843371715,39.09972256175029,347.8024322149723,68.61078158883231
20478.210202058315,40.04942746500444,346.1365933485455,66.94494272240547
20975.611599422395,41.022200035857445,344.5121940479325,65.32054342179248
21485.09452870061,42.01860057181517,342.92814619226385,63.736495566123835
22006.952441849764,43.039202979617635,341.3833974531762,62.191746827036184
22541.485918569357,44.08459510579799,339.8769265944937,60.685275968353665
23089.00283942961,45.15537907527063,338.40774176515447,59.21609113901445
23649.818563204193,46.25217163814249,336.97487930105746,57.78322867491744
24224.256108510926,47.37560452494941,335.5774027034038,56.38575207726376
24812.64633986369,48.52632481051964,334.21440170731205,55.02275108117203
25415.32815824391,49.70499528667626,332.8849914100278,53.69334078388778
26032.64869630087,50.91229484399229,331.58831144518246,52.39666081904244
26664.96351829287,52.14891886281746,330.32352519606206,51.13187456992205
27312.636824885252,53.4155796138036,329.08981904383745,49.898168417697434
27976.041662922864,54.71300666815866,327.88640164862477,48.69475102248475
28655.560140297217,56.04194731786442,326.7125032638808,47.5208526377408
29351.58364603316,57.40316700610202,325.5673750942491,46.37572446810907
30064.513075721272,58.79744976813222,324.4502888204114,45.258638194271384
30794.759062425288,60.22559868288325,323.3605426099366,44.168891983796584
31542.742213198988,61.68843633550905,322.297440571735,43.105789945595006
32308.893351347007,63.18680529118105,321.26031016583096,42.06865953969094
33093.653764570605,64.72156858038913,320.2484978399882,41.05684721384819
33897.47545914073,66.2936101960303,319.2613674929985,40.06971686685847
34720.821420244196,67.90383560257013,318.29829992968433,39.106649303544316
35564.16587865405,69.55317225757253,317.3586923561973,38.16704173005729
36427.99458387722,71.2425701458971,316.4419578978377,37.25030727169769
37312.80508393605,72.97300232687056,315.54752513511767,36.35587450897765
38219.10701194623,74.7454654947498,314.6748376562904,35.48318703015036
39147.42237965547,76.56098055279834,313.82335362527505,34.63170299913503
40098.285878111266,78.420593201305,312.9925453641778,33.800894738037755
41072.24518563286,80.32537453988758,312.18189894973216,32.99024832359214
42069.861283262435,82.2764216844237,311.3909138230562,32.199263196916206
43091.70877787915,84.27485839896798,310.61910241218106,31.427451786041047
44138.37623316146,86.32183574301813,309.8659897668507,30.674339140710686
45210.46650858754,88.41853273450117,309.1311132051847,29.939462579044687
46308.597106670415,90.56615702886464,308.41402197221197,29.222371346071952
47433.40052862741,92.76594561466241,307.71427695580996,28.522626329669947
48585.524638687566,95.01916552603431,307.03145027290265,27.83979964676263
49765.633037248735,97.32711457249286,306.3651249444659,27.173474318325873
50974.40544309842,99.69112208643614,305.7148947041016,26.52324407796158
52212.53808491756,102.11254968881548,305.08036365601356,25.888713029873543
53480.744102294644,104.5927920734024,304.46114599127793,25.269495365137914
54779.75395648007,107.13327781010493,303.8568657133699,24.66521508722991
56110.31585111648,109.73547016779366,303.26715637213516,24.075505745995144
57473.196163189954,112.40086795711721,302.6916608058307,23.500010179690662
58869.179884446974,115.13100639378541,302.1300308909259,22.938380264785906
60299.07107353429,117.92745798282347,301.58192729939185,22.390276673251833
61763.69331912095,120.79183342430413,301.0470192632044,21.855368637064373
63263.890214268155,123.72578254107724,300.5249843458198,21.333333719679786
64800.52584232229,126.7309952290352,300.0155082203758,20.82385759423579
66374.48527461004,129.80920243046003,299.5182844543916,20.3266338282516
67986.67508022091,132.96217713100992,299.033014300746,19.841363674605986
69638.02384817332,136.19173538092411,298.5594064947231,19.36775586858306
71329.48272226358,139.49973734103227,298.0971770569198,18.905526430779787
73062.02594890477,142.88808835416805,297.64604910182715,18.454398475687128
74836.65143827425,146.35874004261038,297.2057526518952,18.014102025755165
76654.38133908891,149.9136914321771,296.7760244572231,17.5843738310831
78516.26262734276,153.5549901036243,296.35660781922576,17.16495719308574
80423.36770934466,157.28473337201302,295.94725242055904,16.75560179441902
82376.79503940184,161.10506949471866,295.5477141595913,16.356063533451277
84377.66975250824,165.01819890878542,295.1577549891494,15.966104363009379
86427.14431239941,169.0263754983334,294.7771427599381,15.585492133798084
88526.39917534914,173.131907892752,294.4056510683225,15.21400044218251
90676.6434700875,177.33716079642164,294.04305910833847,14.851408482198451
92879.11569423608,181.64455635073918,293.6891515277937,14.497500901653666
95135.0844276566,186.05657552922,293.3437182883398,14.152067662199784
97445.849063128,190.57575956649038,293.0065545293851,13.814903903245067
99812.7405547712,195.20471142198858,292.6774604357348,13.485809809594798
102237.12218465091,199.9460972792154,292.3562411088443,13.164590482704284
104720.39034799927,204.8026480814031,292.0427064415745,12.851055815434506
107263.97535751224,209.7771611044857,291.7366709963446,12.545020370204611
109869.34226717969,214.87250156827102,291.4379538865799,12.246303260439902
112537.99171612783,220.09160428675128,291.14637866135496,11.954728035214941
115271.46079295795,225.43747535849843,290.8617731931384,11.670122566998373
118071.32392107707,230.91319389811358,290.5839695685468,11.392318942406803
120939.19376553605,236.52191380973892,290.312803982019,11.12115335587896
123876.72216189078,242.26686560364004,290.04811663232476,10.856466006184746
126885.60106762702,248.15135825691664,289.78975162182434,10.59810099568432
129967.56353669477,254.17878111940823,289.53755685840434,10.345906232264326
133124.38471771107,260.35260586588896,289.29138395999746,10.099733333857444
136357.88287641085,266.6763884956842,289.0510881616324,9.859437535492361
139669.92044293229,273.15377138085637,288.8165282249247,9.624877598784678
143062.4050845377,279.78848536413506,288.58756634994603,9.395915723806013
146537.29080439234,286.5843519078094,288.36406808940137,9.172417463261354
150096.57906703217,293.54528529481547,288.14590226505095,8.954251638910932
153742.31995116497,300.67529488328046,287.9329408863112,8.741290260171183
157476.6133304772,307.9784874158378,287.7250590709727,8.533408444832673
161301.61008311703,315.4590693850242,287.52213496798083,8.330484341840815
165219.51333055773,323.12134945613656,287.32404968221454,8.132399056074519
169232.5797065528,330.9697409489394,287.1306872012099,7.939036575069906
173343.12065690954,339.0087643796441,286.9419343237782,7.750283697638167
177553.50377083666,347.24305006463794,286.7576805904614,7.5660299643213875
181866.15414462922,355.67734078745553,286.57781821577163,7.3861675896316115
186283.5557784734,364.316494530523,286.40224202218405,7.2105913960440375
190808.2530071818,373.16548727326034,286.2308493757971,7.039198749657089
195442.8519656806,382.2294158581484,286.0635401236594,6.871889497519362
200190.0220900886,391.5135009264033,285.9002165326872,6.708565906547165
205052.49765526014,401.02308992496336,285.740783230139,6.5491326039989985
210033.07934967394,410.7636601865141,285.5851471456076,6.39349651946759
215134.63588857045,420.74082208431605,285.4332174544807,6.241566828340694
220360.10566627787,430.9603222636741,285.2849055228412,6.093254896701183
225712.4984486654,441.4280469518842,285.1401248537583,5.948474227618306
231194.8971067092,452.15002534858473,284.9987910349385,5.807140408798489
236810.4593921658,463.1324330984575,284.8608216876988,5.669171061558757
242562.419756371,474.3815958482696,284.72613641722404,5.534485791084023
248454.09121322047,485.90399289032234,284.5946567640794,5.4030061379393715
254488.86724740078,497.70626089439617,284.4663061569315,5.274655530791506
260670.22376896563,509.79519773033417,284.3410098664961,5.149359240356091
267001.7211153918,522.1777663834812,284.21869496056473,5.0270443344247155
273487.006102264,534.8610989652277,284.09929026023093,4.907639634090913
280129.81412376335,547.8525008209547,283.98272629717803,4.791075671038016
286933.97130418464,561.1594547377761,283.8689352720349,4.677284645894872
293903.3967017026,574.7896252544651,283.75785101377755,4.5662003876375366
301042.10456567316,588.7508630760794,283.64940894013705,4.457758313997033
308354.206648762,603.0512095958129,283.543546018994,4.351895392853976
315843.91457522823,617.6989015266697,283.44020073073574,4.248550104595722
323515.5422667375,632.7023756456499,283.3393130315457,4.147662405405697
331373.5084270962,648.0702736531679,283.2408243176019,4.049173691461874
339422.33908733237,663.81144715049,283.1446773901678,3.9530267640277543
347666.67021260096,679.9349627380844,283.0508164215422,3.859165795402191
356111.25037240895,696.450107237805,282.95918692185495,3.767536295714933
364760.943475691,713.3663930419045,282.86973570666447,3.678085080524454
373620.7315723298,730.693563591994,282.7824108654361,3.59076023929606
382695.7177227113,748.4415989910589,282.69716173063756,3.5055111044975433
391991.1289369879,766.6207217518039,282.6139388477572,3.4222882216171797
401512.3191857333,785.2414026846184,282.5326939459777,3.341043319837695
411264.7724837182,804.314366928546,282.4533799095909,3.2617292834509044
421254.10604859487,823.8506001287526,282.3759507501096,3.1843001239695923
431486.07353630447,843.861354764044,282.3003615790694,3.108710952929357
441966.56835506274,864.3581566280577,282.226568581495,3.034917955354956
452701.6270598473,885.3528114678943,282.15452899001707,2.962878363877053
463697.43282933516,906.857411783996,282.08420105962364,2.8925504334836205
474960.3190272844,928.8843437951749,282.0155440430302,2.8238934168902006
486496.77285042725,951.4462945728309,281.9485181666512,2.7568675405111662
498313.43906496855,974.5562593484573,281.8830846071576,2.69143398101761
510417.1238338309,998.2275489986196,281.8192054686104,2.6275548424703743
522814.7986368761,1022.4737977117696,281.7568437601244,2.565193133984394
535513.604286331,1047.308970841251,281.69596337420353,2.504312748063512
548520.8550397548,1072.7473729490687,281.6365290653498,2.4448784392097878
561844.0428129085,1098.8036560450357,281.57850642945,2.3868558033099703
575490.8414949416,1125.492828026026,281.52186188353664,2.330211257396627
589469.1113684016,1152.8302613202268,281.4665626460632,2.2749120199231925
603786.9036366028,1180.8317017413574,281.4125767176629,2.2209260915228697
618452.465060951,1209.5132775579277,281.35987286237264,2.168222236232623
633474.2427109164,1238.8915087828054,281.308420589314,2.116769963173965
648860.8888293803,1268.9833166884187,281.2581901348195,2.0665395086794547
664621.2658161441,1299.8060335530536,281.2091524449889,2.0175018188488707
680764.4513325049,1331.3774126439187,281.1612791586751,1.9696285325350686
697299.7435297972,1363.7156384426532,281.1145425908743,1.9228919647342764
714236.6664049453,1396.839337119232,281.0689157165253,1.877265090385265
731584.9752860995,1430.767587260274,281.02437215466523,1.8327215285252123
749354.6624515005,1465.5199308579104,280.9808861531303,1.7892355269902964
767555.9628848361,1501.1163845655863,280.93843257330195,1.746781947161935
786199.3601703912,1537.577451227264,280.89698687555085,1.7053362494108342
805295.5925313728,1574.9241316866303,280.8565251048652,1.6648744787252099
824855.659014916,1613.1779368831699,280.8170238768605,1.6253732507204859
844890.8258273206,1652.3609002420483,280.77846036412694,1.5868097379869255
865412.6328231466,1692.4955903648963,280.74081228290646,1.5491616567664437
886432.900151955,1733.6051240289025,280.70405788009055,1.5124072539505278
907963.7350664629,1775.7131795015873,280.6681759205319,1.4765252943918767
930017.5388960852,1818.8440101790222,280.63314567466324,1.4414950485232225
952607.0141898566,1863.02245855531,280.598946906411,1.407296280270998
975745.172032834,1908.2739705313425,280.56555986140404,1.3739092352640228
999445.3395402269,1954.6246100711387,280.532965255464,1.3413146293239606
1023721.167533554,2002.1010742141798,280.5011442633726,1.309493637232606
1048586.6384032317,2050.730708452344,280.4700785078837,1.2784278817437098
1074056.0741621556,2100.541522480373,280.43975004913426,1.248099422994244
1100144.1446949008,2151.5622063289097,280.4101413740347,1.2184907478946911
1126865.8762072667,2203.8221468893526,280.38123538619396,1.1895847600539469
1154236.6598810789,2257.351444840132,280.353015395945,1.1613647698050045
1182272.2607392063,2312.1809319841077,280.325465110638,1.1338144844979752
1210988.826725884,2368.3421890070417,280.2985686251669,1.106917999026905
1240402.8980076239,2425.8675636674748,280.27231041272415,1.0806597865841354
1270531.4165,2484.7901894283523,280.24667531577563,1.0550246896356157


==> figures/pgfplots/data/imagenet64_lawfit_l4.csv <==
n,x,fit,excess
8.0,0.011882747962148311,71693.94427544226,71442.55307665623
8.194314402462421,0.012171371595882862,71674.63136672453,71423.2401679385
8.393348565800384,0.012467005695733122,71654.86495471706,71403.47375593103
8.597217129703173,0.012769820541015867,71634.63440881179,71383.24321002576
8.80603751837792,0.013079990547013351,71613.9288498314,71362.53765104536
9.01993000818358,0.01339769436543298,71592.73714424115,71341.34594545512
9.239017796907714,0.01372311498730714,71571.04789822709,71319.65669944105
9.463427074725939,0.014056439848392352,71548.84945163704,71297.458252851
9.693287096884946,0.014397860937128516,71526.12987178212,71274.73867299609
9.928730258150933,0.01474757490522041,71502.87694709495,71251.48574830891
10.169892169066332,0.015105783180905129,71479.0781806416,71227.68698185557
10.416911734058752,0.015472692084970685,71454.72078348407,71203.32958469803
10.669931231447181,0.0158485129495927,71429.79166788943,71178.40046910339
10.929096395391403,0.016233462240057457,71404.27744038281,71152.88624159677
11.194556499831991,0.01662776167944159,71378.16439464032,71126.77319585429
11.466464444469072,0.017031638376320116,71351.43850421856,71100.04730543253
11.744976842829526,0.01744532495557646,71324.08541511727,71072.69421633123
12.030254112473198,0.017869059692389656,71296.09043816612,71044.69923938009
12.322460567390241,0.018303086649476163,71267.4385412454,71016.04734245937
12.621764512642642,0.018747655817665028,71238.11434132175,70986.72314253572
12.928338341304583,0.019203023259887615,71208.10209630232,70956.71089751628
13.242358633757414,0.01966945125866475,71177.38569670224,70925.99449791621
13.564006259396367,0.02014720846717614,71145.94865712091,70894.55745833488
13.893466480807765,0.020636570063999295,71113.774107523,70862.38290873697
14.230929060476491,0.021137817911606776,71080.84478431953,70829.4535855335
14.576588370085444,0.02165124071871345,71047.14302124517,70795.75182245913
14.930643502469678,0.022177134206566813,71012.6507400263,70761.25954124027
15.293298386289903,0.02271580127927655,70977.34944083639,70725.95824205036
15.664761903491328,0.023267552198281263,70941.22019253283,70689.82899374679
16.04524800961546,0.023832704761052793,70904.24362267114,70652.85242388511
16.43497585703419,0.024411584484141213,70866.39990729168,70615.00870850564
16.834169921177175,0.02500452479066581,70827.66876047356,70576.27756168753
17.24306012982523,0.025611867202360198,70788.02942365309,70536.63822486706
17.66188199554405,0.026233961536281877,70747.4606548342,70496.06945604816
18.090876751334797,0.026871166106299978,70705.94071703877,70454.54951825274
18.530291489579408,0.02752384792947674,70663.44736713899,70412.05616835295
18.98037930436093,0.028192382937462106,70619.95784419446,70368.56664540843
19.44139943724056,0.0288771561930227,70575.44885744502,70324.05765865899
19.913617426575637,0.029578562111830346,70529.89657408546,70278.50537529943
20.39730526046443,0.030297004689637596,70483.27660676459,70231.88540797855
20.89274153340577,0.031032897734971098,70435.56400080213,70184.1728020161
21.40021160676397,0.03178666510747715,70386.73322111744,70135.3420223314
21.92000777313118,0.03255874096205621,70336.7581388637,70085.36694007767
22.452429424682137,0.033349569998927554,70285.61201776195,70034.22081897591
22.997783225617994,0.03415960771976761,70233.26750012807,69981.87630134204
23.55638328879877,0.03498932069006977,70179.69659258779,69928.30539380175
24.1285513566661,0.03583918680787688,70124.87065147344,69873.4794526874
24.71461698656041,0.03670969557904085,70068.76036790092,69817.36916911489
25.314917740539304,0.0376013483991682,70011.33575253854,69759.9445537525
25.92979937980658,0.038514658842413896,69952.56612054989,69701.17492176386
26.55961606386377,0.03945015295728985,69892.42008353946,69641.02888475342
27.20473055449892,0.040408369569658244,69830.8655062626,69579.47430747657
27.86551442472999,0.04138986059308434,69767.86951724703,69516.478318461
28.54234827282366,0.04239519134672784,69703.39848326231,69452.00728447628
29.23562194151217,0.043424940880955276,69637.41799162912,69386.02679284308
29.945734742534956,0.044479702310861395,69569.89283239107,69318.50163360503
30.67309568663418,0.04556008315789156,69500.78698012015,69249.39578133411
31.418123719136798,0.04666670569976204,69430.06357533268,69178.67237654664
32.18124796125862,0.04780020732887942,69357.68490550599,69106.29370671995
32.9629079572695,0.04896124091946582,69283.61238569074,69032.2211869047
33.763553927662066,0.05015047520360138,69207.80653871686,68956.41533993083
34.583647028469755,0.05136859515640069,69130.22697499956,68878.83577621353
35.42365961688331,0.052616302390544455,69050.83237197247,68799.44117318644
36.28407552331916,0.05389431556039453,68969.58045324631,68718.18925446027
37.165390330096045,0.055203370775924424,68886.42796793215,68635.03676914611
38.06811165688046,0.05654422202670384,68801.33067459162,68549.93947580559
38.99275945306541,0.05791764161618154,68714.24356984599,68462.85237105995
39.939866297250816,0.059324420606516645,68625.12011806412,68373.72891927809
40.909977703998216,0.06076536927421471,68533.91288688866,68282.52168810263
41.903652438036175,0.06224131757683069,68440.57339925464,68189.18220046861
42.92146283609741,0.06375311563100763,68345.05206473134,68093.6608659453
43.963995136573566,0.06530163420212723,68247.2981533991,67995.90695461306
45.031849817176585,0.06688776520585299,68147.25977014967,67895.86857136364
46.12564194080187,0.06851242222185577,68044.88382874778,67793.49262996175
47.24600150979217,0.07017654102001737,67940.11602554888,67688.72482676285
48.3935738288064,0.07188108009941539,67832.90081290057,67581.50961411453
49.56901987650212,0.07362702124039934,67723.18137235966,67471.79017357362
50.77301668624593,0.07541537007007638,67610.89958805789,67359.50838927185
52.00625773607122,0.07724715664153252,67495.99602110918,67244.60482232315
53.26945334810765,0.0791234360271226,67378.40988799358,67127.01868920754
54.56333109771234,0.08104528892617062,67258.07905722417,67006.68785843813
55.88863623253873,0.08301382228743098,67134.94103320065,66883.54983441462
57.24613210178439,0.08503016994666894,67008.93489713881,66757.54369835278
58.63660059586479,0.08709549327972711,66879.9891360879,66628.59793730186
60.06084259676645,0.08921098187145463,66748.03550482128,66496.64430603525
61.51967843933896,0.0913778542008843,66613.00434488285,66361.61314609682
63.01394838379151,0.09359735834305219,66474.8244483067,66223.43324952066
64.54451309966585,0.09587077268786368,66333.42300926964,66082.0318104836
66.11225416156452,0.09819940667642026,66188.72558686089,65937.33438807486
67.71807455692051,0.10058460155523184,66040.65607141347,65789.26487262743
69.36289920609975,0.10302773114874758,65889.13665327376,65637.74545448773
71.04767549513657,0.10553020265065109,65734.08779488009,65482.69659609406
72.77337382140924,0.108093457434376,65575.4282091014,65324.03701031537
74.54098815256941,0.1107189718833082,65413.07485155571,65161.68365276968
76.35153659904756,0.11340825824115308,65246.94295003126,64995.55175124523
78.20606200046403,0.11616286548295732,65076.9461645469,64825.554965760864
80.10563252628391,0.11898438020728772,64902.99766555551,64651.60646676947
82.05134229106133,0.12187442755008034,64725.066526624745,64473.67532783871
84.04431198462721,0.12483467212068575,64543.020178702674,64291.62897991664
86.08568951758451,0.12786681896065122,64356.7439873054,64105.35278851937
88.17665068248135,0.13097261452578984,64166.139988972085,63914.74879018605
90.31839983104439,0.1341538476921049,63971.10865538595,63719.717456599916
92.51217056786085,0.1374123507861457,63771.54850249038,63520.15730370435
94.75922646091026,0.14075000064039148,63567.355970211094,63315.96477142506
97.06086176935442,0.1441687196742694,63358.42537099776,63107.03417221172
99.41840218900437,0.14767047700142913,63144.64887358821,62893.257674802175
101.83320561589503,0.15125728956391332,62925.91652214693,62674.5253233609
104.30666292840569,0.15493122329387543,62702.11631171253,62450.7251129265
106.84019878837857,0.15869439430351576,62473.13437911789,62221.743180331854
109.4352724616947,0.1625489701039185,62238.85548486446,61987.46428607843
112.0933786587831,0.16649717085349675,61999.16446645369,61747.77326766765
114.8160483955426,0.17054127063675698,61753.95362508091,61502.56242629488
117.604849875177,0.1746835987741272,61503.551067056746,61252.15986827071
120.46138939144932,0.17892654116359982,61247.63047703173,60996.239278245695
123.38731225387335,0.18327254165495888,60985.817382304645,60734.42618351861
126.38430373538027,0.1877241034573904,60717.96939446419,60466.57819567816
129.45409004300157,0.19228379058128012,60443.947140905184,60192.55594211915
132.59843931212933,0.19695422931503143,60163.61048081417,59912.219282028134
135.81916262492754,0.201738109737756,59876.817618678615,59625.42641989258
139.11811505347882,0.20663818726870498,59583.42487843359,59332.03367964755
142.49719672826816,0.21165728425433444,59283.28677177853,59031.89557299249
145.95835393262107,0.2167982915939219,58976.25632178786,58724.86512300183
149.5035802237232,0.22206417040466542,58662.18576555609,58410.794566770055
153.13491758086866,0.2274579537272271,58340.92802482496,58089.53682603893
156.8544575816011,0.23298274827270618,58012.3401386523,57760.94893986626
160.6643426064181,0.23864173621203913,57676.2934803711,57424.90228158507
164.56676707274104,0.2444381770088687,57332.73043331242,57081.339234526386
168.56397869885518,0.2503754092969291,56984.60252812268,56733.21132933665
172.6582797985497,0.2564568528030312,56629.76769558823,56378.37649680219
176.85202860720526,0.2626860103167579,56266.94178716329,56015.55058837726
181.1476406400899,0.26906646970800036,55895.89782215108,55644.50662336504
185.54759008364692,0.2756019059934982,55516.436105555,55265.04490676897
190.05441122057763,0.28229608345357704,55128.364800656054,54876.97360187002
194.67069988953702,0.2891528578002977,54731.49518849175,54480.10398970571
199.39911498028388,0.29617617839826815,54325.640457080495,54074.24925829446
204.2423799651502,0.3033700905394012,53910.61606087244,53659.224862086405
209.20328446770404,0.310738737772918,53486.24141508809,53234.85021630205
214.28468586951874,0.3182863642919519,53052.343577013555,52800.95237822752
219.4895109559668,0.326017317378118,52608.765081156016,52357.37388236998
224.82075760198896,0.3339360499054592,52155.38301794896,51903.991819162926
230.28149649881132,0.3420471229052142,51692.17151665774,51440.78031787171
235.87487292260136,0.3503552081928792,51219.91027874207,50968.51907995604
241.60410854608315,0.35886509105907866,50754.9459123148,50503.55471352876
247.47250329415786,0.36758167302579947,50280.789377905974,50029.39817911994
253.48343724459355,0.3765099746695679,49796.42986121933,49545.0386624333
259.6403725748812,0.38565513851319977,49301.480063278585,49050.08886449255
265.9468555563825,0.39502243198779446,48795.64476786111,48544.253569075074
272.40651859690746,0.4046172504666648,48278.66430698419,48027.273108198155
279.02308233291046,0.41444512037296655,47750.29908033159,47498.90788154556
285.8003577725035,0.42451170236280933,47210.32547918247,46958.93428039644
292.7422484905172,0.434822794585676,46658.53735872936,46407.146159943324
299.8527528768847,0.4453843360240454,46094.75260600094,45843.36140721491
307.1359664396329,0.45620240991412503,45518.82781953323,45267.4366207472
314.5960841638123,0.4672832472496724,44930.69120110955,44679.300002323514
322.23740292772584,0.47863323037092487,44330.43010779563,44079.0389090096
330.064323977844,0.49025889664069827,43718.63983667223,43467.248637886194
338.0813554638337,0.5021669422097761,43117.34964167161,42865.958442885574
346.2931150351636,0.5143642258737602,42540.61266308763,42289.2214643016
354.70433250077747,0.5268577730235988,41953.54083877944,41702.149639993404
363.31985255336707,0.5396547796920684,41354.773930000825,41103.38273121479
372.1446375598227,0.5527626166985506,40743.68785881143,40492.29666002539
381.1837704194515,0.5661888338944684,40119.854846847076,39868.46364806104
390.44245749162997,0.5799411645118556,39482.93664572243,39231.5454469364
399.926031594561,0.5940275296175413,38832.65170165251,38581.26050286648
409.63995507686894,0.6084560426755238,38168.766799222285,37917.37560043625
419.5898229638057,0.6232350142201667,37491.10248479122,37239.711286005186
429.78136617987167,0.6383729566428984,36799.55306626524,36548.161867479204
440.2204548497122,0.6538785890951776,36094.132535641984,35842.74133685595
450.91310167919426,0.6697608425105526,35375.08521106498,35123.694012278946
461.8654654186033,0.6860288647486988,34643.22431503261,34391.83311624658
473.08385440995824,0.7026920258644,33901.981759474475,33650.59056068844
484.57473022049487,0.7197599235045192,33253.39399033507,33002.002791549035
496.3447113643928,0.7372423884360414,32621.66809375472,32370.276894968687
508.40057711491204,0.7551494902084058,31980.255617599847,31728.864418813813
520.7492714091168,0.7734915429533625,31327.46254173817,31076.071342952135
533.3979068474421,0.7922791113257022,30662.433493875556,30411.042295089523
546.3537687904128,0.811523016588291,29984.611759722735,29733.2205609367
559.6243195548634,0.8312343428448986,29293.59587971696,29042.204680930925
573.2172027120811,0.8514244434244171,28589.091539691202,28337.70034090517
587.1402474903533,0.8721049474201564,27870.901192015124,27619.50999322909
601.4014732844445,0.8932877663879656,27138.9391009608,26887.547902174767
616.0090942746046,0.9149851012070482,26393.278361260673,26141.88716247464
630.9715241577785,0.9372094491074321,25634.262849449144,25382.87165066311
646.2973809937192,0.9599736108681135,24862.805356465884,24611.41415767985
661.9954921688212,0.9832906981900537,24081.525674470402,23830.13447568437
678.0748994805218,1.0071741412482615,23357.68224683056,23106.291048044528
694.5448643451872,1.0316376964272935,22776.65743114287,22525.266232356837
711.4148731325093,1.0566954542446656,22193.505612816647,21942.114414030613
728.6946426294628,1.0823618474667052,21603.259896532712,21351.86869774668
746.3941256369766,1.1086516594215319,21004.178329638475,20752.78713085244
764.5235167025527,1.1355800325139649,20395.31115072564,20143.919951939606
783.093257992119,1.1631624769472417,19776.049898925892,19524.65870013986
802.1140453045042,1.1914148796565796,19145.98311812737,18894.591919341336
821.5968342320124,1.2203535134597436,18504.845510856765,18253.45431207073
841.5528464706143,1.2499950464298504,17852.511092590234,17601.1198938042
861.9935762834242,1.2803565514958493,17189.022308544467,16937.631109758433
882.9307971211698,1.3114555162761956,16514.673060576,16263.281861789963
904.3765684034541,1.3433098531513534,15830.21772463493,15578.826525848894
926.3432424647445,1.3759379095809754,15137.510364090662,14886.119165304626
948.8434716690751,1.409358478671679,14443.16517127719,14191.773972491155
971.8902156975421,1.4435908100014814,13942.861426000783,13691.470227214748
995.4967490128356,1.4786546207071927,13505.496688940979,13254.105490154943
1019.6766685050504,1.514570106841071,13067.771054162215,12816.379855376179
1044.4439013232281,1.5513579550033527,12626.457347563752,12375.066148777716
1069.8127128971219,1.589039354257329,12180.106020414676,11928.71482162864
1095.797715153786,1.6276360083338033,11727.876825911715,11476.48562712568
1122.4138749337587,1.667170148132014,11269.228969978914,11017.837771192879
1149.6765226116702,1.7076645445241978,10803.808982647772,10552.417783861736
1177.6013609262163,1.7491425214711345,10331.410555551935,10080.019356765899
1206.2044740246288,1.7916279694562918,9851.974134221862,9600.582935435827
1235.502336726829,1.8351453592462756,9365.625455895408,9114.234257109372
1265.51182401458,1.8797197559854806,8872.782372669322,8621.391173883287
1296.2502207511436,1.925376833633119,8374.44536349117,8123.054164705134
1327.7352316370248,1.9721428897509217,7873.270149971301,7621.878951185266
1359.9849914075046,2.020044860649977,7424.628165339794,7173.236966553758
1393.018075277907,2.0691103369055392,7154.541712653376,6903.15051386734
1426.8535096425305,2.1193675792486184,6891.595268358773,6640.204069572737
1461.5107830334784,2.170845534843606,6629.773677175831,6378.382478389795
1497.0098573456714,2.2235738539612764,6367.186577730306,6115.795378944271
1533.3711793344826,2.277582907056722,6102.865249077039,5851.474050291004
1570.6156923926653,2.332903802262138,5836.218948436799,5584.8277496507635
1608.7648486133396,2.3895684033044997,5566.86022179798,5315.469023011944
1647.840621145947,2.447609347858401,5294.536135947126,5043.144937161091
1687.8655168523549,2.507060066344716,5019.103495139757,4767.712296353721
1728.8625892703676,2.567954801185864,4740.53174172597,4489.140542939935
1770.8554518920787,2.6303286265287285,4458.9371233419215,4207.545924555886
1813.8682917647964,2.6942174684466966,4174.678869833363,3923.2876710473274
1857.925883422274,2.7596581256323285,3888.6457789328847,3637.254580146849
1903.0536031543547,2.8266882905926765,3603.611585774761,3352.2203869887253
1949.2774436232182,2.8953465713594335,3406.7938842893323,3155.4026855032967
1996.62402883461,2.9656725137263518,3276.285980717903,3024.8947819318673
2045.1206294727463,3.0377066240268435,3149.547226642811,2898.1560278567754
2094.7951786076937,3.111490392464835,3024.2991774106854,2772.90797862465
2145.676287784235,3.187066317012259,2899.6107701838023,2648.2195713977667
2197.7932635015545,3.264477927887048,2774.9627534613696,2523.571554675334
2251.1761240932115,3.343769812625693,2650.023740363181,2398.6325415771453
2305.8556170170637,3.424987641764719,2524.569348349858,2273.1781495638224
2361.8632365652265,3.508178195146058,2398.448271704812,2147.0570729187766
2419.2312420041203,3.5933893888612487,2271.569603824244,2020.1784050382084
2477.9926761551737,3.680670302850167,2143.9046250436627,1892.513426257627
2538.181384426844,3.7700712091701076,2015.5062453906444,1764.1150466046088
2599.832034308864,3.861643600951444,1886.5661868990003,1635.1749881129647
2662.9801353400344,3.955440222056654,1757.6006732251892,1506.2094744391536
2727.6620595610234,4.0515150974597525,1630.6264457549346,1379.235246968899
2793.915062463903,4.149923564363552,1562.198943695674,1310.8077449096384
2861.7773044505784,4.2507223040728,1508.674596439819,1257.2833976537834
2931.2878728124347,4.353969374641502,1457.083921470635,1205.6927226845994
3002.4868042437984,4.459724244313149,1406.6082704018518,1155.2170716158162
3075.4151079022868,4.568047825773253,1356.8688811573795,1105.477682371344
3150.1147890292814,4.679002511233869,1307.6411957797347,1056.2499969936991
3226.62887314406,4.7926522083701855,1258.7753063317077,1007.3841075456721
3305.0014308256855,4.909062377130146,1210.1651310852099,958.7739322991742
3385.277603096731,5.028300067438001,1161.7347593678196,910.343560581784
3467.5036274236213,5.15043395781374,1113.43285676686,862.0416579808243
3551.7268643485118,5.275534394930586,1065.2325821396155,813.8413833535799
3637.995824767966,5.403673434133202,1017.1381352847334,765.7469364986978
3726.3601978742827,5.534924880940151,969.2055108714568,717.8143120854212
3816.870879775497,5.669364333554441,921.6133669068425,670.2221681208069
3909.580002810474,5.807069226406494,875.2046305218616,623.813431735826
4004.5409655761127,5.948118874754873,850.6891787270534,599.2979799410178
4101.808463683892,6.092594520370309,829.4047653158775,578.0135665298419
4201.4385212633915,6.240579378329248,809.0079948680385,557.6167960820029
4303.488523231132,6.392158684944173,789.2394115360261,537.8482127499905
4408.017248343079,6.5474197468579165,769.9707446109086,518.579545824873
4515.084903050052,6.706451991330577,751.121902265928,499.73070347989244
4624.753156175464,6.869347017747871,732.6366648083028,481.24546602226724
4737.085174435272,7.036198650380464,714.4729576343583,463.0817588483227
4852.145658820764,7.207102992424901,696.5983532546779,445.20715446864233
4970.000881865067,7.3821584813571794,678.9879950591733,427.59679627313767
5090.718725814735,7.561465945630662,661.6240558087673,410.23285702273165
5214.368721728598,7.745128662751299,644.4968078181132,393.1056090320776
5341.022089526281,7.933252418763442,627.6087800434728,376.21758125743725
5470.751779009385,8.125945569180379,610.9889762051632,359.5977774191276
5603.632511879195,8.323319101395066,594.7819017771383,343.39070299110267
5739.740824774799,8.525486698606526,583.402948367343,332.0117495813074
5879.155113356702,8.732564805299146,573.5406467611285,322.1494479750929
6021.955677461181,8.944672694312413,564.0679544730949,312.6767556870593
6168.224767351318,9.161932535539577,554.9106837350355,303.5194849489999
6318.046631091533,9.384469466295114,546.0308902383046,294.63969145226895
6471.507563072821,9.612411663391368,537.4034430450027,286.01224425896714
6628.695953716518,9.845890416965714,529.0095014093222,277.6183026232866
6789.702340385446,10.085040206101098,520.8339402727156,269.44274148668
6954.619459531665,10.329998776283361,512.8641395472595,261.47294076122387
7123.542300110708,10.580907218739727,505.08937198926066,253.69817320322505
7296.5681582934385,10.837910051704702,497.5005244183408,246.10932563230517
7473.796693506584,11.10115530365952,490.0900892332189,238.69889044718332
7655.329985834619,11.370794598593648,482.85254361900616,231.46134483297055
7841.272594815889,11.646983243337239,475.7857263903694,224.3945276043338
8031.731619666722,11.929880317014613,468.8970096595185,217.50581087348291
8226.81676096847,12.219648762670708,462.591506949804,211.2003081637684
8426.640383852904,12.516455481123096,456.97862716908617,205.58742838305056
8631.317582722171,12.820471427093347,451.55188760267436,200.16068881663875
8840.966247540917,13.131871707673605,446.2894325142221,194.89823372818648
9055.707131738593,13.450835683184836,441.18008666513197,189.78888787909636
9275.66392176091,13.777547070484633,436.2157787598362,184.8245799738006
9500.963308310798,14.112194048784502,431.38989006644454,179.99869128040893
9731.73505931978,14.454969368037426,426.6966592200564,175.3054604340208
9968.11209469156,14.806070459957759,422.13091070589263,170.73971191985703
10210.23056286137,15.16569955173817,417.68791298529953,166.29671419926393
10458.229919214624,15.534063782528259,413.3632998372219,161.9721010511863
10712.253006410461,15.91137532274263,409.15303035244165,157.76183156640604
10972.446136656336,16.297851496266897,405.05338353435116,153.66218474831555
11238.959175980779,16.69371490563171,401.0610079018362,149.6698091158006
11511.945630553297,17.09919356022742,397.17313033665204,145.78193155061643
11791.562735100912,17.514521007633043,393.38877152919986,141.99757274316426
12077.971543472082,17.939936468134775,389.77551617287793,138.38431738684233
12371.337021400554,18.375684972512175,386.28995273932935,134.89875395329375
12671.8281415224,18.822017503171114,382.8997780256244,131.5085792395888
12979.617980700685,19.27919113870433,379.6009035430125,128.20970475697692
13294.88381971449,19.747469201963867,376.3900856737511,124.99888688771551
13617.807245368893,20.227121411729467,373.26442402811574,121.87322524208014
13948.574255085412,20.718424038061325,370.2212256518089,118.83002686577328
14287.375364032876,21.221660061426206,367.2579498564998,115.8667510704642
14634.405714860184,21.73711933568831,364.37218014336963,112.98098135733403
14989.865190094628,22.26509875505936,361.561607636883,110.17040885084742
15353.958527270326,22.805902425103895,358.8240203447957,107.43282155876011
15726.895436852756,23.359841837897708,356.1572959678808,104.76609718184523
16108.890723027864,23.92723605144115,353.5593976039112,102.16819881787558
16500.164407425076,24.508411873430305,351.0283733075916,99.637174521556
16900.941855845118,25.103704049491334,348.5623651602933,97.17116637425772
17311.453908066465,25.713455455987653,346.1596675878453,94.76846880180972
17731.93701080419,26.338017297509467,343.8225350496153,92.43133626357968
18162.633353898633,26.977749309160743,341.5484490010443,90.15725021500867
18603.791009812005,27.633019963759587,339.33267275853524,87.94147397249964
19055.66407651294,28.30420668407087,337.17349368525674,85.78229489922114
19518.51282383195,28.991696060194347,335.0693162815061,83.67811749547047
19992.603843371715,29.69588407223297,333.0186140875207,81.62741530148509
20478.210202058315,30.41717631836915,331.01991670085533,79.62871791481973
20975.611599422395,31.155988248481368,329.0718038228696,77.68060503683398
21485.09452870061,31.912745403435128,327.1729016092775,75.78170282324191
22006.952441849764,32.68788366018564,325.321880007757,73.93068122172139
22541.485918569357,33.48184948283436,323.51745060803347,72.12625182199787
23089.00283942961,34.295100179783596,321.7583648049719,70.3671660189363
23649.818563204193,35.12810416713649,320.0434121873211,68.65221340128551
24224.256108510926,35.98134123849588,318.3714191303579,66.98022034432228
24812.64633986369,36.85530284131526,316.74124765937916,65.35004887334355
25415.32815824391,37.75049235996293,315.15179498015567,63.76059619412007
26032.64869630087,38.667425405661504,313.60199773631314,62.210798950277535
26664.96351829287,39.60663011346921,312.0910675137176,60.699868727681974
27312.636824885252,40.568647446475275,310.61779023572774,59.22659144969214
27976.041662922864,41.55403150738412,309.181133277549,57.78993449151341
28655.560140297217,42.56334985766689,307.7801394071171,56.388940621081474
29351.58364603316,43.59718384446578,306.4138804715359,55.02268168550029
30064.513075721272,44.65612893543853,305.08145527241567,53.690256486380065
30794.759062425288,45.74079506173529,303.78198834867567,52.390789562640066
31542.742213198988,46.851806969307475,302.5146290029902,51.1234302169546
32308.893351347007,47.98980457874823,301.2785504344422,49.88735164840659
33093.653764570605,49.15544335387415,300.07294893434744,48.681750148311835
33897.47545914073,50.34939467925962,298.89704312792105,47.50584434188545
34720.821420244196,51.57234624694027,297.7500732533871,46.358874467351484
35564.16587865405,52.82500245251012,296.6313004738718,45.240101687836216
36427.99458387722,54.1080848008396,295.54000621940366,44.14880743336806
37312.80508393605,55.42233232164729,294.4754915581487,43.08429277211309
38219.10701194623,56.768501995166545,293.4370766002289,42.04587781419332
39147.42237965547,58.14736918815129,292.4240999630887,41.03290117705308
40098.285878111266,59.559728100470885,291.43592131548826,40.044722529452656
41072.24518563286,61.00639222255434,290.4719154893401,39.08071670330452
42069.861283262435,62.48819480394361,289.5314687946788,38.1402700086432
43091.70877787915,64.005989333229,288.61398790970367,37.222789123668065
44138.37623316146,65.56065002964186,287.7188954193176,36.32769663328202
45210.46650858754,67.15307234658664,286.8456292833429,35.45443049730727
46308.597106670415,68.78417348740439,285.9936423712203,34.60244358518469
47433.40052862741,70.454892933664,285.1624020211661,33.771203235130486
48585.524638687566,72.1661929862839,284.35138961696947,32.96019083093387
49765.633037248735,73.91905931979852,283.5601001801611,32.1689013941255
50974.40544309842,75.71450155008745,282.78804197638556,31.396843190349955
52212.53808491756,77.55355381589317,282.03473613517264,30.643537349137034
53480.744102294644,79.43727537446463,281.29971628245494,29.908517496419336
54779.75395648007,81.36675121166869,280.58252818526995,29.19132939923435
56110.31585111648,83.34309266691906,279.88272940812953,28.491530622093933
57473.196163189954,85.36743807328695,279.19988898059194,27.808690194556334
58869.179884446974,87.44095341315683,278.5335870756244,27.14238828958878
60299.07107353429,89.56483298980947,277.88341469849445,26.492215912458846
61763.69331912095,91.74030011531721,277.24897338939775,25.857774603362145
63263.890214268155,93.96860781514619,276.62987500357957,25.23867621754397
64800.52584232229,96.25103954987428,276.0257411877411,24.634542401705517
66374.48527461004,98.58890995443944,275.43620334782855,24.04500456179295
67986.67508022091,100.98356559534182,274.8609023087484,23.46970352271279
69638.02384817332,103.43638574623964,274.29948805448015,22.90828926844455
71329.48272226358,105.94878318238385,273.75161947833953,22.360420692303933
73062.02594890477,108.52220499434691,273.2169641410408,21.825765355005217
74836.65143827425,111.15813342151961,272.6951980361334,21.303999250097775
76654.38133908891,113.8580867058498,272.1860053625218,20.794806576486224
78516.26262734276,116.62361996631985,271.6890783038085,20.297879517772913
80423.36770934466,119.45632609466496,271.20411681421456,19.812918028178956
82376.79503940184,122.35783667284518,270.73082841085125,19.339629624815643
84377.66975250824,125.32982291280507,270.268927972122,18.877729186086412
86427.14431239941,128.37399661905778,269.81813754204296,18.42693875600736
88526.39917534914,131.492111174651,269.378186140282,17.986987354246423
90676.6434700875,134.68596255107892,268.9488095777243,17.557610791688717
92879.11569423608,137.95739034272765,268.5297502773751,17.138551491339513
95135.0844276566,141.30827882644303,268.12075710043035,16.72955831439475
97445.849063128,144.74055804683704,267.7215851773343,16.330386391298703
99812.7405547712,148.2562049279557,267.3319957437638,15.940796957728196
102237.12218465091,151.85724441194608,266.9517559812545,15.560557195218905
104720.39034799927,155.54575062538302,266.58063886147625,15.189440075440643
107263.97535751224,159.32384807392566,266.2184229966576,14.827224210621978
109869.34226717969,163.1937128659881,265.8648924929333,14.473693706897677
112537.99171612783,167.1575739661352,265.5198368081176,14.128638022081986
115271.46079295795,171.21771447892252,265.1830506134537,13.7918518274181
118071.32392107707,175.37647296391648,264.8543336592079,13.463134873172294
120939.19376553605,179.6362447826604,264.53349064398674,13.142291857951136
123876.72216189078,183.99948347835254,264.22033108766414,12.829132301628533
126885.60106762702,188.4687021890386,263.9146692078031,12.523470421767513
129967.56353669477,193.04647509513012,263.6163237994685,12.225125013432887
133124.38471771107,197.73543890207864,263.3251181183225,11.933919332286905
136357.88287641085,202.53829435906616,263.04087976690903,11.649680980873427
139669.92044293229,207.45780781458382,262.7634405840219,11.372241797986305
143062.4050845377,212.4968128097908,262.49263653707357,11.101437751037963
146537.29080439234,217.65821171057846,262.228307617366,10.837108831330397
150096.57906703217,222.9449773792762,261.9702977381829,10.57909895214732
153742.31995116497,228.36015488695742,261.7184546356164,10.327255849580808
157476.6133304772,233.90686326734323,261.4726297720478,10.081430986012208
161301.61008311703,239.58829731330007,261.2326782422061,9.841479456170475
165219.51333055773,245.4077294169776,260.99845868172486,9.607259895689253
169232.5797065528,251.36851145464274,260.7698331781301,9.378634392094511
173343.12065690954,257.4740767172901,260.5466671841844,9.155468398148798
177553.50377083666,263.72794188815027,260.3288294335169,8.937630647481285
181866.15414462922,270.1337090682305,260.1161918584816,8.724993072446011
186283.5557784734,276.69506785104954,259.90862951017317,8.517430724137569
190808.2530071818,283.4157974477711,259.70602048053905,8.31482169450345
195442.8519656806,290.29976886395565,259.50824582653223,8.11704704049663
200190.0220900886,297.3509471291782,259.3151894962413,7.9239907102057145
205052.49765526014,304.573393580808,259.12673825694804,7.7355394709124425
210033.07934967394,311.97126820325906,258.94278162505236,7.55158283901676
215134.63588857045,319.5488320240537,258.763211797817,7.372013011781405
220360.10566627787,327.31044956809376,258.58792358687793,7.196724800842333
225712.4984486654,335.2605913715353,258.4168143534734,7.0256155674377965
231194.8971067092,343.4038365567297,258.2497839453428,6.858585159307211
236810.4593921658,351.74487546970795,258.0867346352466,6.695535849211012
242562.419756371,360.2885123817226,257.9275710610771,6.536372275041515
248454.09121322047,369.0396682564133,257.77220016748356,6.381001381447959
254488.86724740078,378.0033835841855,257.62053114901124,6.22933236297564
260670.22376896563,387.18482128542763,257.47247539468464,6.081276608649034
267001.7211153918,396.58926968425175,257.3279464340045,5.9367476479689
273487.006102264,406.22214555446504,257.18685988432065,5.795661098285052
280129.81412376335,416.0889972395168,257.0491333995424,5.657934613506825
286933.97130418464,426.1955078482403,256.91468662015103,5.5234878341154285
293903.3967017026,436.54749852820294,256.78344112447854,5.392242338442941
301042.10456567316,447.15093181857395,256.65532038122,5.264121595184406
308354.206648762,458.0119150844295,256.5302497031438,5.139050917108193
315843.91457522823,469.13670403446736,256.4081562019719,5.016957415936304
323515.5422667375,480.53170632417266,256.2889687443945,4.897769958358879
331373.5084270962,492.2034852465017,256.1726179091936,4.7814191231580025
339422.33908733237,504.1587635122015,256.0590359454356,4.667837159399994
347666.67021260096,516.4044271219592,255.9481567317433,4.556957945707694
356111.25037240895,528.9475293326037,255.8399157365288,4.448716950493207
364760.943475691,541.7952947196329,255.73424997928095,4.343051193245344
373620.7315723298,554.9551233384329,255.63109799279138,4.23989920675578
382695.7177227113,568.4345949865542,255.53039978632782,4.139201000292218
391991.1289369879,582.2414735695262,255.43209680972686,4.0408980236912555
401512.3191857333,596.3837115727143,255.33613191837972,3.9449331323441186
411264.7724837182,610.8694546417864,255.24244933909105,3.8512505530554506
421254.10604859487,625.7070462744437,255.15099463678365,3.7597958507480485
431486.07353630447,640.9050326261123,255.06171468202984,3.6705158959942423
441966.56835506274,656.4721674323506,254.9745576193911,3.583358833355504
452701.6270598473,672.4174170508282,254.88947283653698,3.4982740505013794
463697.43282933516,688.7499656257733,254.80641093413118,3.415212148095577
474960.3190272844,705.479220377847,254.72532369646183,3.334124910426226
486496.77285042725,722.6148170225181,254.64616406278353,3.2549652767479245
498313.43906496855,740.1666253200465,254.56888609943172,3.1776873133961203
510417.1238338309,758.1447547602571,254.49344497249126,3.102246186455659
522814.7986368761,776.559560385415,254.41979692127492,3.0285981352393208
535513.604286331,795.4216487545121,254.34789923238282,2.956700446347213
548520.8550397548,814.741884052437,254.27771021441635,2.886511428380743
561844.0428129085,834.5313943475322,254.20918917331113,2.817990387275529
575490.8414949416,854.8015780011293,254.14229638827732,2.751097602241714
589469.1113684016,875.5641102327812,254.07699308832747,2.6857943022918676
603786.9036366028,896.8309498449602,254.01324142938248,2.622042643346873
618452.465060951,918.6143461110769,253.9510044719347,2.559805685899107
633474.2427109164,940.9268458308235,253.89024615926124,2.499047373225636
648860.8888293803,963.7813005568826,253.83093129616648,2.439732510130881
664621.2658161441,987.1908739971522,253.7730255282463,2.3818267422107056
680764.4513325049,1011.169049596792,253.71649532163485,2.32529653559925
697299.7435297972,1035.7296383044047,253.6613079433617,2.2701091573260896
714236.6664049453,1060.886786526871,253.60743144195152,2.216232655915917
731584.9752860995,1086.6549842774027,253.55483462873664,2.1636358427010407
749354.6624515005,1113.049073521488,253.50348705950327,2.1122882734676693
767555.9628848361,1140.0842567255715,253.4533590166078,2.0621602305722035
786199.3601703912,1167.7761056133777,253.40442149152875,2.013222705493149
805295.5925313728,1196.1405701348983,253.35664616784408,1.965447381808474
824855.659014916,1225.1939876532497,253.3100054046198,1.918806618584199
844890.8258273206,1254.9530923546747,253.2644722202024,1.873273434166805
865412.6328231466,1285.4350248870815,253.2200202764066,1.8288214903709843
886432.900151955,1316.6573422327326,253.1766238630838,1.7854250770481883
907963.7350664629,1348.6380278206977,253.13425788306526,1.7430590970296578
930017.5388960852,1381.3955018849556,253.09289783747218,1.7016990514365773
952607.0141898566,1414.9486320740884,253.0525198113788,1.6613210253431987
975745.172032834,1449.3167443186517,253.0131004597963,1.6219016737607035
999445.3395402269,1484.5196339625322,252.9746169941332,1.583418208097612
1023721.167533554,1520.5775771646788,252.93704716870536,1.5458483826697602
1048586.6384032317,1557.5113425777438,252.90036926785334,1.5091704818177334
1074056.0741621556,1595.3422033104214,252.8645620932276,1.4733633071919883
1100144.1446949008,1634.0919491803413,252.82960495141157,1.4384061653759659
1126865.8762072667,1673.7828992645464,252.7954776418407,1.404278855805103
1154236.6598810789,1714.4379147548455,252.76216044501513,1.3709616589795246
1182272.2607392063,1756.0804121254102,252.7296341109966,1.3384353249610115
1210988.826725884,1798.7343766201718,252.69787984818072,1.3066810621451168
1240402.8980076239,1842.4243760678692,252.66687931234236,1.2756805263067577
1270531.4165,1887.175575032598,252.63661459594283,1.2454158099072288


==> figures/pgfplots/data/imagenet64_lawfit_l5.csv <==
n,x,fit,excess
8.0,0.009567932490077334,65930.83617176436,65691.77416420556
8.194314402462421,0.009800330875653605,65916.46694400038,65677.40493644158
8.393348565800384,0.010038374055408186,65901.76018398629,65662.6981764275
8.597217129703173,0.01028219913744205,65886.70797577556,65647.64596821676
8.80603751837792,0.01053194656011601,65871.30221818447,65632.24021062568
9.01993000818358,0.010787760172940399,65855.53462047264,65616.47261291384
9.239017796907714,0.011049787319429504,65839.39669792332,65600.33469036453
9.463427074725939,0.011318178921968477,65822.87976732149,65583.8177597627
9.693287096884946,0.011593089568741608,65805.9749423269,65566.9129347681
9.928730258150933,0.011874677602772029,65788.6731287403,65549.6111211815
10.169892169066332,0.0121631052131241,65770.96501965993,65531.90301210113
10.416911734058752,0.012458538528321069,65752.84109052601,65513.779082967216
10.669931231447181,0.012761147712031793,65734.29159405053,65495.22958649174
10.929096395391403,0.01307110706108156,65715.30655502992,65476.24454747113
11.194556499831991,0.013388595105843613,65695.87576503764,65456.81375747884
11.466464444469072,0.013713794713069022,65675.9887769943,65436.92676943551
11.744976842829526,0.014046893191214316,65655.6348996123,65416.572892053504
12.030254112473198,0.014388082398327347,65634.8031917122,65395.741184153405
12.322460567390241,0.014737558852553734,65613.48245640776,65374.42044884896
12.621764512642642,0.01509552384532733,65591.6612351572,65352.5992275984
12.928338341304583,0.01546218355731008,65569.3278016768,65330.26579411801
13.242358633757414,0.015837749177147958,65546.47015571459,65307.408148155795
13.564006259396367,0.016222437023111352,65523.07601668036,65284.014009121565
13.893466480807765,0.016616468667690128,65499.13281712891,65260.07080957012
14.230929060476491,0.01702007106521484,65474.62769609387,65235.565688535076
14.576588370085444,0.01743347668257799,65449.547492268255,65210.48548470946
14.930643502469678,0.017856923633130208,65423.87873702353,65184.816729464736
15.293298386289903,0.018290655813828802,65397.60764727687,65158.545639718075
15.664761903491328,0.01873492304571754,65370.72011818841,65131.658110629614
16.04524800961546,0.019189981217818553,65343.20171569229,65104.139708133494
16.43497585703419,0.01965609243451925,65315.037668856334,65075.97566129754
16.834169921177175,0.02013352516653921,65286.21286206651,65047.150854507716
17.24306012982523,0.02062255440556399,65256.7118270323,65017.6498194735
17.66188199554405,0.021123461822634727,65226.51873460879,64987.45672705
18.090876751334797,0.02163653593038511,65195.61738643179,64956.555378872996
18.530291489579408,0.022162072249218793,65163.9912063614,64924.92919880261
18.98037930436093,0.022700373477523298,65131.62323173007,64892.56122417127
19.44139943724056,0.023251749666018142,65098.49610439064,64859.43409683184
19.913617426575637,0.023816518396337905,65064.59206156028,64825.53005400149
20.39730526046443,0.02439500496395287,65029.8929264555,64790.8309188967
20.89274153340577,0.02498754256553265,64994.38009871398,64755.31809115518
21.40021160676397,0.025594472490860883,64958.03454460019,64718.972537041394
21.92000777313118,0.02621614431941119,64920.836787108055,64681.77477954926
22.452429424682137,0.02685291612169807,64882.76689538951,64643.70488783072
22.997783225617994,0.027505154665518238,64843.8044744854,64604.742466926604
23.55638328879877,0.028173235627201563,64803.92865465112,64564.86664709233
24.1285513566661,0.02885754380799314,64763.11808034209,64524.05607278329
24.71461698656041,0.02955847335569107,64721.350899004035,64482.28889144524
25.314917740539304,0.03027642799166764,64678.60474961055,64439.54274205176
25.92979937980658,0.03101182124340481,64634.85675094188,64395.794743383085
26.55961606386377,0.03176507668267776,64590.08348959945,64351.021482040655
27.20473055449892,0.03253662816952372,64544.261007750465,64305.19900019167
27.86551442472999,0.03332692010213659,64497.36479059697,64258.302783038176
28.54234827282366,0.03413640767283152,64449.36975356373,64210.30774600494
29.23562194151217,0.03496555713022651,64400.25022919966,64161.18822164086
29.945734742534956,0.035814846047792226,64349.979953787675,64110.91794622888
30.67309568663418,0.036684763598924766,64298.53205366087,64059.47004610208
31.418123719136798,0.037575810838699784,64245.87903123528,64006.817023676485
32.18124796125862,0.038488500992470163,64191.99275100097,63952.93074344218
32.9629079572695,0.039423359751473444,64136.8444329047,63897.782425345904
33.763553927662066,0.04038092557561951,64080.404611653415,63841.34260409462
34.583647028469755,0.04136175000363278,64022.64314691276,63783.58113935396
35.42365961688331,0.04236639797072728,63963.52919993429,63724.467192375494
36.28407552331916,0.04339544813399814,63903.03121727768,63663.96920971889
37.165390330096045,0.04444949320571649,63841.11691446205,63602.05490690326
38.06811165688046,0.04552914029471978,63777.75325928218,63538.69125172339
38.99275945306541,0.04663501125609433,63712.90645476777,63473.844447208976
39.939866297250816,0.04776774304935135,63646.54192177664,63407.479914217845
40.909977703998216,0.04892798810530298,63578.624281216835,63339.56227365804
41.903652438036175,0.05011641470184933,63509.11733589588,63270.05532833708
42.92146283609741,0.05133370734889291,63437.984052002976,63198.92204444418
43.963995136573566,0.05258056718260302,63365.18654024764,63126.124532688846
45.031849817176585,0.053857712369255864,63290.686036741914,63051.62402918312
46.12564194080187,0.05516587851888399,63214.44288401016,62975.38087645137
47.24600150979217,0.05650581910897291,63136.416515823264,62897.35450826447
48.3935738288064,0.05787830591844912,63056.565661339686,62817.50365378089
49.56901987650212,0.05928412947220922,62974.8476662268,62735.78565866801
50.77301668624593,0.06072409949644638,62891.219031341134,62652.15702378234
52.00625773607122,0.06219904538503644,62805.63530713386,62566.573299575066
53.26945334810765,0.06370981667725226,62718.051023240565,62478.98901568177
54.56333109771234,0.06525728354708112,62628.4196644741,62389.35765691531
55.88863623253873,0.06684233730442758,62536.69364724707,62297.631639688276
57.24613210178439,0.06846589090849024,62442.824295781356,62203.76228822256
58.63660059586479,0.07012887949360784,62346.761818003135,62107.69981044434
60.06084259676645,0.07183226090787781,62248.4552811454,62009.393273586604
61.51967843933896,0.07357701626485766,62147.852587176334,61908.79057961754
63.01394838379151,0.07536415050866686,62044.900448350854,61805.83844079206
64.54451309966585,0.07719469299281437,61939.544363680325,61700.48235612153
66.11225416156452,0.07906969807308545,61831.728598913716,61592.66659135492
67.71807455692051,0.08099024571482988,61721.396182467324,61482.33417490853
69.36289920609975,0.08295744211500014,61608.48966307045,61369.42765551166
71.04767549513657,0.08497242033929855,61492.95347212824,61253.891464569446
72.77337382140924,0.08703634097480059,61374.721911997105,61135.65990443831
74.54098815256941,0.08915039279842982,61253.73239611901,61014.67038856022
76.35153659904756,0.09131579346166949,61129.92105161033,60890.85904405153
78.20606200046403,0.09353379019190527,61003.22258553411,60764.160577975315
80.10563252628391,0.09580566051080344,60873.57023995839,60634.508232399596
82.05134229106133,0.09813271297013776,60740.895757656006,60501.83375009721
84.04431198462721,0.10051628790548882,60605.1293511466,60366.067343587805
86.08568951758451,0.10295775820825083,60466.19967397513,60227.13766641633
88.17665068248135,0.10545853011638913,60324.033794982315,60084.97178742352
90.31839983104439,0.1080200440244056,60178.55717820179,59939.49517064299
92.51217056786085,0.11064377531297649,60029.69367526915,59790.63166771035
94.75922646091026,0.11333123519874239,59877.36555084285,59638.303543284055
97.06086176935442,0.11608397160473889,59721.49362300561,59482.43161544682
99.41840218900437,0.1189035700519688,59561.99818182155,59322.93617426276
101.83320561589503,0.12179165457263096,59398.84910700908,59159.78709945029
104.30666292840569,0.12474988864552972,59231.928685842,58992.86667828321
106.84019878837857,0.12777997615420605,59061.129883725436,58822.06787616664
109.4352724616947,0.13088366236833926,58886.36284527607,58647.300837717274
112.0933786587831,0.13406273494898902,58707.53630027938,58468.47429272059
114.8160483955426,0.13731902497825044,58524.5571890762,58285.495181517406
117.604849875177,0.14065440801392165,58337.33054922076,58098.268541661964
120.46138939144932,0.14407080516978812,58145.759467137585,57906.69745957879
123.38731225387335,0.147570184222144,57949.74506239578,57710.68305483698
126.38430373538027,0.1511545607431934,57749.186504187426,57510.12449662863
129.45409004300157,0.15482599926197893,57543.98107858798,57304.91907102919
132.59843931212933,0.15858661445350872,57334.02435934627,57094.96235178748
135.81916262492754,0.16243857235676767,57119.21063789618,56880.14863033739
139.11811505347882,0.16638409162231207,56899.43420999206,56660.37220243327
142.49719672826816,0.17042544479016733,56674.595740945115,56435.53373338632
145.95835393262107,0.1745649595987665,56444.9799580018,56205.91795044301
149.5035802237232,0.17880502032568055,56210.321787560264,55971.25978000147
153.13491758086866,0.1831480691609135,55970.261053934526,55731.19904637573
156.8544575816011,0.1875966076135573,55724.66688674049,55485.604879181694
160.6643426064181,0.192153197952608,55473.411404560626,55234.34939700183
164.56676707274104,0.19682046468278347,55216.36606279779,54977.304055238994
168.56397869885518,0.201601096056185,54953.4008103783,54714.338802819504
172.6582797985497,0.20649784562067583,54684.38387238485,54445.32186482606
176.85202860720526,0.21151353380587065,54409.181806346234,54170.11979878744
181.1476406400899,0.21665104954764616,54127.65979169055,53888.59778413176
185.54759008364692,0.22191335195210954,53839.6822613597,53600.62025380091
190.05441122057763,0.22730347199998538,53545.114221907716,53306.05221434892
194.67069988953702,0.23282451429239942,53243.824320526255,53004.76231296746
199.39911498028388,0.23847965883906552,52935.69388578205,52696.631878223256
204.2423799651502,0.24427216288991008,52620.665415394025,52381.60340783523
209.20328446770404,0.25020536281117955,52301.35087219177,52062.288864632974
214.28468586951874,0.25628267600712296,51975.99086812824,51736.928860569446
219.4895109559668,0.26250760288834746,51643.30582244819,51404.24381488939
224.82075760198896,0.26888372888798384,51303.0860385273,51064.0240309685
230.28149649881132,0.27541472652682586,50955.147953444066,50716.08594588527
235.87487292260136,0.2821043575286275,50599.315435513694,50360.2534279549
241.60410854608315,0.28895647498678,50235.41527657014,49996.35326901134
247.47250329415786,0.2959750255836179,49863.276026545456,49624.21401898666
253.48343724459355,0.3031640518636282,49482.72828953408,49243.66628197529
259.6403725748812,0.31052769456187373,49093.60623950927,48854.54423195047
265.9468555563825,0.318070194988977,48695.75092879131,48456.68892123252
272.40651859690746,0.3257958974740258,48289.017315840116,48049.95530828132
279.02308233291046,0.3337092518668221,47873.29128269926,47634.22927514047
285.8003577725035,0.3418148161009078,47448.54469552159,47209.482687962794
292.7422484905172,0.35011725881883904,47015.30821695065,46776.24620939186
299.8527528768847,0.3586213620612344,46588.66321525906,46349.60120770027
307.1359664396329,0.3673320240211332,46153.878581825156,45914.81657426636
314.5960841638123,0.3762542618652554,45709.74539171961,45470.68338416082
322.23740292772584,0.3853932146237911,45255.90399627793,45016.841988719134
330.064323977844,0.3947541461503781,44792.08217924286,44553.02017168407
338.0813554638337,0.4043424481539748,44318.04104122415,44078.97903366535
346.2931150351636,0.4141636433043787,43833.560306934225,43594.49829937543
354.70433250077747,0.4242233884131728,43338.43439985561,43099.37239229681
363.31985255336707,0.4345274776919334,42832.47366903213,42593.411661473336
372.1446375598227,0.4450818460895852,42315.51026215204,42076.44825459325
381.1837704194515,0.4558925727108062,41787.41130396561,41548.349296406814
390.44245749162997,0.4669658843174756,41248.10834428241,41009.046336723615
399.926031594561,0.4783081589151618,40697.67518715242,40458.61317959362
409.63995507686894,0.48992592942672425,40136.63243530098,39897.57042774218
419.5898229638057,0.5018258874551492,39583.79902592397,39344.73701836517
429.78136617987167,0.5140148871377772,39054.863018434655,38815.80101087586
440.2204548497122,0.526499949094148,38516.511580329934,38277.44957277114
450.91310167919426,0.5392882644697384,37967.45107827252,37728.389070713725
461.8654654186033,0.552387199077918,37407.10059918644,37168.03859162764
473.08385440995824,0.5658042976425068,36835.064452671504,36596.00244511271
484.57473022049487,0.5795472881433915,36251.030537245664,36011.96852968687
496.3447113643928,0.5936240862676788,35654.73922725253,35415.67721969374
508.40057711491204,0.6080427999689793,35045.97527579854,34806.91326823975
520.7492714091168,0.6228117341374235,34424.572459416864,34185.51045185807
533.3979068474421,0.6379393953831105,33790.43146604206,33551.36945848326
546.3537687904128,0.6534344969357488,33143.56106220399,32904.499054645195
559.6243195548634,0.6693059636632998,32484.176880942265,32245.11487338347
573.2172027120811,0.6855629372125207,31813.000716038277,31573.938708479483
587.1402474903533,0.7022147812743748,31133.001650527993,30893.9396429692
601.4014732844445,0.7192710869773266,30534.97551073946,30295.913503180665
616.0090942746046,0.7367416784116376,29955.57056527924,29716.508557720445
630.9715241577785,0.754636618287853,29367.348580274604,29128.28657271581
646.2973809937192,0.7729662137327119,28768.713947783453,28529.65194022466
661.9954921688212,0.79174102222585,28158.87016243893,27919.808154880135
678.0748994805218,0.8109718576807009,27537.30115410918,27298.239146550386
694.5448643451872,0.8306697966730839,26903.635379824053,26664.57337226526
711.4148731325093,0.8508461848210976,26257.600269629715,26018.53826207092
728.6946426294628,0.8715126433199661,25599.011977867,25359.949970308207
746.3941256369766,0.8926810756356115,24927.78851948286,24688.726511924066
764.5235167025527,0.9143636743608169,24243.99183119922,24004.929823640425
783.093257992119,0.9365729282379134,23547.92793942714,23308.865931868346
802.1140453045042,0.959321629352041,22840.41211269435,22601.350105135556
821.5968342320124,0.9826228804991441,22123.76492781553,21884.702920256736
841.5528464706143,1.0064901027329067,21454.4854601941,21215.423452635307
861.9935762834242,1.0309370430950162,20921.254967629455,20682.19296007066
882.9307971211698,1.05597778253319,20386.353795810774,20147.29178825198
904.3765684034541,1.0816267440115068,19845.010171419035,19605.94816386024
926.3432424647445,1.1078987008177519,19295.591534887655,19056.52952732886
948.8434716690751,1.1348087850725395,18737.21391356122,18498.151906002426
971.8902156975421,1.1623724964450977,18169.312612582577,17930.250605023783
995.4967490128356,1.190605711080784,17591.50588690407,17352.443879345275
1019.6766685050504,1.219524690745411,17003.54676560476,16764.484758045965
1044.4439013232281,1.249146092191705,16405.31583957723,16166.253832018438
1069.8127128971219,1.2794869767532684,15796.846943800596,15557.784936241804
1095.797715153786,1.310564820171552,15178.401400407225,14939.339392848433
1122.4138749337587,1.3423975226615386,14550.654557489399,14311.592549930607
1149.6765226116702,1.375003419221916,13915.261082410807,13676.199074852015
1177.6013609262163,1.4084012901956537,13277.979873867826,13038.917866309033
1206.2044740246288,1.4426103720871108,12812.516968939035,12573.454961380243
1235.502336726829,1.477650368641887,12411.153255662679,12172.091248103887
1265.51182401458,1.5135414621957661,12009.599720196098,11770.537712637306
1296.2502207511436,1.550304325299348,11604.806186643193,11365.7441790844
1327.7352316370248,1.5879601326250306,11195.418416833629,10956.356409274837
1359.9849914075046,1.6265305731631758,10780.654968341312,10541.59296078252
1393.018075277907,1.66603786271456,10360.013745314734,10120.951737755942
1426.8535096425305,1.706504756686205,9933.166283342944,9694.104275784151
1461.5107830334784,1.747954563198048,9499.919625652992,9260.8576180942
1497.0098573456714,1.7904111565079606,9060.215029308463,8821.153021749671
1533.3711793344826,1.8338989907628243,8614.162116155741,8375.10010859695
1570.6156923926653,1.8784431140836364,8162.13429167259,7923.072284113797
1608.7648486133396,1.9240691829927394,7705.027164266999,7465.9651567082055
1647.840621145947,1.97080347719144,7245.199173518412,7006.137165959619
1687.8655168523549,2.018672914696602,6827.891146353973,6588.82913879518
1728.8625892703676,2.067705067344897,6579.635173921158,6340.573166362365
1770.8554518920787,2.1179281766736,6338.306371638952,6099.244364080159
1813.8682917647964,2.1693711701871834,6098.083884642804,5859.021877084011
1857.925883422274,2.222063678018951,5857.192504190032,5618.130496631239
1903.0536031543547,2.276036049997411,5614.729187426962,5375.667179868169
1949.2774436232182,2.331319373127185,5370.145027364591,5131.083019805798
1996.62402883461,2.3879454894944714,5123.080382256185,4884.018374697392
2045.1206294727463,2.4459470146074622,4873.300137460842,4634.238129902049
2094.7951786076937,2.505357356182238,4620.670134921558,4381.608127362765
2145.676287784235,2.566210733384913,4365.159147838349,4126.097140279556
2197.7932635015545,2.6285421965412024,4106.869202469918,3867.8071949111245
2251.1761240932115,2.6923876473247255,3846.1213533923187,3607.0593458335256
2305.8556170170637,2.75778385943561,3583.709646043141,3344.647638484348
2361.8632365652265,2.824768499781455,3322.074186057868,3083.0121784990747
2419.2312420041203,2.8933801501726704,3137.6621028430077,2898.6000952842146
2477.9926761551737,2.963658329544846,3017.75353271541,2778.691525156617
2538.181384426844,3.0356435167208837,2901.411003718483,2662.3489961596897
2599.832034308864,3.109377173725954,2786.470613862058,2547.408606303265
2662.9801353400344,3.1849017696688064,2672.061117651515,2432.999110092722
2727.6620595610234,3.2622608052031463,2557.6992753961754,2318.6372678373823
2793.915062463903,3.3414988375831025,2443.077484961323,2204.01547740253
2861.7773044505784,3.422661506327328,2327.9876455545113,2088.9256379957183
2931.2878728124347,3.5057955595064714,2212.289262895532,1973.2272553367388
3002.4868042437984,3.590948880669088,2095.8973989073056,1856.8353913485125
3075.4151079022868,3.6781705164216225,1978.7839395039737,1739.7219319451806
3150.1147890292814,3.767510704678296,1860.9948350388877,1621.9328274800946
3226.62887314406,3.8590209035970835,1742.701013702202,1503.639006143409
3305.0014308256855,3.952753821218644,1624.3623543089202,1385.3003467501271
3385.277603096731,4.048763445825042,1507.7235145662776,1268.6615070074845
3467.5036274236213,4.147105077035935,1443.1708406981584,1204.1088331393653
3551.7268643485118,4.247835357660077,1393.9900657317135,1154.9280581729204
3637.995824767966,4.3510123063203885,1346.618524925741,1107.556517366948
3726.3601978742827,4.456695350871544,1300.2834994425034,1061.2214918837103
3816.870879775497,4.564945362629254,1254.631351003764,1015.569343444971
3909.580002810474,4.675824691430871,1209.453391076766,970.3913835179729
4004.5409655761127,4.7893972015476685,1164.6106382658927,925.5486307070997
4101.808463683892,4.905728308469413,1120.0048420255362,880.9428344667432
4201.4385212633915,5.024885016582309,1075.5656666814739,836.5036591226809
4303.488523231132,5.146935957762259,1031.245398228284,792.1833906694911
4408.017248343079,5.271951430905379,987.0187271717132,747.9567196129202
4515.084903050052,5.400003442418783,942.888532119826,703.826524561033
4624.753156175464,5.531165747694865,898.9043329016173,659.8423253428243
4737.085174435272,5.665513893592862,855.2247608289535,616.1627532701606
4852.145658820764,5.80312526195236,812.5658559512052,573.5038483924122
4970.000881865067,5.9440791141637215,789.4922215224171,550.4302139636242
5090.718725814735,6.088456636820986,769.9340734568727,530.8720658980798
5214.368721728598,6.236340988483758,751.201030083542,512.1390225247491
5341.022089526281,6.387817347574904,733.0487984148253,493.98679085603237
5470.751779009385,6.542972961441534,715.3578044006301,476.29579684183716
5603.632511879195,6.701897196607826,698.0537212101772,458.9917136513842
5739.740824774799,6.864681590248259,681.0845030457023,442.0224954869093
5879.155113356702,7.031419902911235,664.4112495877049,425.34924202891193
6021.955677461181,7.202208172523312,648.0039916002631,408.94198404147016
6168.224767351318,7.377144769705048,631.8397391671836,392.7777316083906
6318.046631091533,7.55633045443054,615.9019479150691,376.8399403562761
6471.507563072821,7.7398684340632045,600.1814495022643,361.1194419434713
6628.695953716518,7.927864422801053,584.680141919206,345.618134360413
6789.702340385446,8.120426702566004,569.4235381935223,330.3615306347293
6954.619459531665,8.317666185372136,554.5363218381225,315.4743142793295
7123.542300110708,8.519696477208683,543.9482109740289,304.88620341523597
7296.5681582934385,8.72663394347494,534.8874845083692,295.8254769495762
7473.796693506584,8.938597776004276,526.1872942511909,287.12528669239794
7655.329985834619,9.155710061716288,517.777791246114,278.71578368732105
7841.272594815889,9.378095852936493,509.62365545630934,270.56164789751637
8031.731619666722,9.605883239423834,501.70160673659393,262.63959917780096
8226.81676096847,9.839203422147875,493.99423652277426,254.9322289639813
8426.640383852904,10.078190788857992,486.4875898098046,247.42558225101163
8631.317582722171,10.322982991487903,479.1700320170595,240.10802445826653
8840.966247540917,10.573721025440479,472.03167634259177,232.9696687837988
9055.707131738593,10.830549310798338,465.0641207788236,226.00211322003065
9275.66392176091,11.093615775506795,458.2604328170205,219.19842525822753
9500.963308310798,11.36307194057744,451.6154832947615,212.5534757359685
9731.73505931978,11.6390730073613,445.12716473903436,206.06515718024139
9968.11209469156,11.921777946941527,438.80176266806984,199.73975510927687
10210.23056286137,12.211349591697736,432.98874500281704,193.92673744402407
10458.229919214624,12.507954729094056,427.83341746578947,188.7714099069965
10712.253006410461,12.811764197745406,422.8498667798823,183.78785922108932
10972.446136656336,13.122952985817209,418.0174159884924,178.95540842969945
11238.959175980779,13.441700331814909,413.32568355751465,174.26367599872168
11511.945630553297,13.768189827821836,408.7672121248245,169.7052045660315
11791.562735100912,14.102609525244645,404.3359009073663,165.27389334857332
12077.971543472082,14.445152043127003,400.0264457701706,160.96443821137763
12371.337021400554,14.796014679094364,395.83408507554213,156.77207751674916
12671.8281415224,15.155399522993555,391.75446725905203,152.69245970025906
12979.617980700685,15.523513573292256,387.7835774373625,148.72156987856954
13294.88381971449,15.900568856306215,383.9176998264761,144.85569226768314
13617.807245368893,16.286782548321945,380.15341178011374,141.09140422132077
13948.574255085412,16.682377100685994,376.4876272166173,137.4256196578243
14287.375364032876,17.087580367932578,372.91778064866895,133.85577308987598
14634.405714860184,17.50262573902302,369.4428689213569,130.3808613625639
14989.865190094628,17.927752271773205,366.1225903746372,127.06058281584421
15353.958527270326,18.363204830546213,362.9220056705242,123.85999811173122
15726.895436852756,18.809234227289057,359.80907315118736,120.74706559239439
16108.890723027864,19.266097365995456,356.7800008497386,117.71799329094563
16500.164407425076,19.734057390677503,353.83180019675433,114.76979263796136
16900.941855845118,20.21338383693105,350.9618034416862,111.89979588289322
17311.453908066465,20.704352787183172,348.1675352632068,109.10552770441382
17731.93701080419,21.207247029709773,345.44666102900976,106.38465347021679
18162.633353898633,21.722356221516122,342.7969605987029,103.73495303990995
18603.791009812005,22.249977055173613,340.2163129191571,101.1543053603641
19055.66407651294,22.790413429708458,337.7026860568642,98.64067849807122
19518.51282383195,23.3439766256416,335.25413052256624,96.19212296377327
19992.603843371715,23.91098548428015,332.8687752514251,93.80676769263215
20478.210202058315,24.491766591363362,330.54482706346204,91.48281950466907
20975.611599422395,25.086654465169566,328.2805785549334,89.21857099614044
21485.09452870061,25.695991749192167,326.0744584137228,87.01245085492985
22006.952441849764,26.320129409495134,323.9283633319095,84.86635577311654
22541.485918569357,26.95942693686256,321.8403313594024,82.77832380060943
23089.00283942961,27.614252553858297,319.8058466936328,80.74383913483985
23649.818563204193,28.284983426914433,317.82333299797824,78.76132543918527
24224.256108510926,28.972005883572002,315.8913242600302,76.82931670123725
24812.64633986369,29.675715634997534,314.0084183627261,74.94641080393313
25415.32815824391,30.3965180039049,312.17326483425194,73.11125727545897
26032.64869630087,31.134828158013303,310.38455928984496,71.32255173105199
26664.96351829287,31.891071349175146,308.6410400462412,69.57903248744822
27312.636824885252,32.66568315831278,306.94148566109726,67.87947810230429
27976.041662922864,33.4591097463046,305.28471295032267,66.2227053915297
28655.560140297217,34.27180811096434,303.6695752960009,64.60756773720794
29351.58364603316,35.1042463502629,302.09496116272635,63.03295360393338
30064.513075721272,35.95690393194355,300.5597928007577,61.49778524196472
30794.759062425288,36.83027196968529,299.06302519387515,60.00101763508218
31542.742213198988,37.724853505975055,297.60364559740924,58.54163803861627
32308.893351347007,38.64116380184957,296.1806770379767,57.11866947918372
33093.653764570605,39.579730633675645,294.79338889668105,55.73138133788808
33897.47545914073,40.541094597138965,293.44068091853313,54.37867335974016
34720.821420244196,41.525809418615935,292.1215976708347,53.05959011204175
35564.16587865405,42.534442274109225,290.8352600749443,51.77325251615133
36427.99458387722,43.56757411593,289.58081582194825,50.51880826315528
37312.80508393605,44.62580000731431,288.3574373719746,49.29542981318161
38219.10701194623,45.70972946516785,287.1643208268633,48.102313268070304
39147.42237965547,46.81998681113577,286.0006850330575,46.93867747426452
40098.285878111266,47.957211531198745,284.86577078377024,45.803763224977274
41072.24518563286,49.12205864400488,283.7588400797838,44.696832520990824
42069.861283262435,50.31519907814665,282.6791754326107,43.61716787381772
43091.70877787915,51.53732005860257,281.6260792021684,42.56407164337543
44138.37623316146,52.78912550256535,280.5988729646241,41.53686540583112
45210.46650858754,54.071336424883484,279.5968969079142,40.534889349121215
46308.597106670415,55.384691353351634,278.6195092540757,39.557501695282724
47433.40052862741,56.7299467540882,277.6660857112636,38.604078152470606
48585.524638687566,58.10787746724395,276.7360189803169,37.674011421523915
49765.633037248735,59.519277153294766,275.82872091215836,36.76671335336539
50974.40544309842,60.96495875017453,274.9436178356174,35.881610276824404
52212.53808491756,62.445754941510366,274.08014608133135,35.01813852253838
53480.744102294644,63.96251863623208,273.2377608492674,34.175753290474404
54779.75395648007,65.51612345983101,272.41593195051934,33.353924391726366
56110.31585111648,67.10746425754982,271.61414331537424,32.552135756581265
57473.196163189954,68.73745760979664,270.83189256553936,31.769885006746392
58869.179884446974,70.4070423600759,270.06869060915403,31.00668305036106
60299.07107353429,72.11718015574388,269.3240612520742,30.262053693281246
61763.69331912095,73.8688560018987,268.59754082330295,29.53553326450998
63263.890214268155,75.66307882872272,267.8886778134769,28.826670254683904
64800.52584232229,77.50088207260642,267.19703252566234,28.135024966869366
66374.48527461004,79.38332427138762,266.5221767378648,27.46016917907184
67986.67508022091,81.3114896740471,265.8636933767293,26.801685817936345
69638.02384817332,83.28648886521472,265.2211762019613,26.159168643168357
71329.48272226358,85.30945940484445,264.5942295010353,25.532221942242302
73062.02594890477,87.3815664834249,263.9824677938127,24.920460235019732
74836.65143827425,89.5040035931071,263.3855155468244,24.32350798803145
76654.38133908891,91.67799321513081,262.80300689886286,23.74099934006989
78516.26262734276,93.9047875239497,262.23458546336695,23.172577904573984
80423.36770934466,96.1856691084594,261.67990384379726,22.617896285004292
82376.79503940184,98.52195171074177,261.1386236030767,22.076616044283753
84377.66975250824,100.9149809827549,260.6104149538667,21.548407395073752
86427.14431239941,103.3661352614011,260.0949565189492,21.032948960156205
88526.39917534914,105.87682636242229,259.59193510187913,20.52992754308616
90676.6434700875,108.44850039357611,259.1010454648093,20.039037906016347
92879.11569423608,111.08263858756663,258.6219901130885,19.559982554295516
95135.0844276566,113.78075815520323,258.1544790863659,19.09247152757291
97445.849063128,116.54441315928429,257.69822975596185,18.636222197168877
99812.7405547712,119.37519540970686,257.25296662828146,18.190959069488486
102237.12218465091,122.27473538031596,256.81842115405993,17.756413595266963
104720.39034799927,125.2447031480254,256.39433154323683,17.33232398444386
107263.97535751224,128.2868093547495,255.98044258526923,16.91843502647626
109869.34226717969,131.40280619269694,255.57650547469387,16.514497915900904
112537.99171612783,134.59448841359915,255.18227764176618,16.120270082973207
115271.46079295795,137.86369436245224,254.79752258800104,15.735515029208074
118071.32392107707,141.2123070363648,254.42200972645796,15.360002167664987
120939.19376553605,144.64225516912882,254.05551422660972,14.993506667816746
123876.72216189078,148.15551434212972,253.69781686371988,14.635809304926909
126885.60106762702,151.75410812224249,253.34870387254298,14.286696313750014
129967.56353669477,155.44010922736652,253.00796680426365,13.945959245470675
133124.38471771107,159.2156407202678,252.67540238919122,13.61339483039825
136357.88287641085,163.08287723142138,252.3508124020853,13.288804843292326
139669.92044293229,167.04404621155604,252.03400353155857,12.971995972765598
143062.4050845377,171.10142921461912,251.7247872531285,12.66277969433554
146537.29080439234,175.257363211907,251.42297970580043,12.360972147007459
150096.57906703217,179.51424193811482,251.12840157206955,12.066394013276579
153742.31995116497,183.874517270077,250.84087796123913,11.77887040244616
157476.6133304772,188.34070063900228,250.56023829594577,11.498230737152795
161301.61008311703,192.91536447700514,250.2863162018013,11.224308643008328
165219.51333055773,197.60114369877607,250.01894940004715,10.956941841254178
169232.5797065528,202.40073721924108,249.75797960313707,10.695972044344103
173343.12065690954,207.31690950808002,249.5032524131544,10.441244854361429
177553.50377083666,212.35249218200707,249.2546172229814,10.192609664188439
181866.15414462922,217.51038563572632,249.01192712013528,9.949919561342313
186283.5557784734,222.79356071249865,248.77503879319548,9.713031234402507
190808.2530071818,228.20506041528887,248.54381244074062,9.481804881947653
195442.8519656806,233.74800165947627,248.31811168272372,9.256104123930754
200190.0220900886,239.42557706813224,248.09780347421406,9.03579591542109
205052.49765526014,245.24105681090873,247.88275802143392,8.820750462640945
210033.07934967394,251.19779048759202,247.67284870002592,8.610841141232953
215134.63588857045,257.2992090574013,247.4679519754863,8.40594441669333
220360.10566627787,263.5488268151568,247.26794732569488,8.205939766901906
225712.4984486654,269.95024341543945,247.0727171654951,8.010709606702136
231194.8971067092,276.50714594592114,246.8821467732486,7.820139214455622
236810.4593921658,283.2233110510553,246.69612421932237,7.634116660529401
242562.419756371,290.1026071073448,246.51454029644415,7.4525327376511825
248454.09121322047,297.1489964514512,246.33728845187588,7.275280893082908
254488.86724740078,304.3665376624229,246.16426472135652,7.1022571625635464
260670.22376896563,311.7593878993519,245.99536766476064,6.933360105967665
267001.7211153918,319.33180529581557,245.83049830342534,6.768490744632373
273487.006102264,327.08815141247874,245.6695600591021,6.60755250030914
280129.81412376335,335.03289374926,245.51245869448366,6.450451135690685
286933.97130418464,343.1706083185282,245.3591022552652,6.297094696472243
293903.3967017026,351.5059822807885,245.2094010136963,6.147393454903323
301042.10456567316,360.0438166443953,245.06326741358913,6.00125985479616
308354.206648762,368.7890290308388,244.92061601672066,5.858608457927687
315843.91457522823,377.74665650719203,244.781363450625,5.719355891832038
323515.5422667375,386.92185848736307,244.645428357709,5.583420798916023
331373.5084270962,396.3199197038161,244.51273134566938,5.450723786876409
339422.33908733237,405.94625325146666,244.38319493917078,5.321187380377808
347666.67021260096,415.8064037055183,244.25674353275298,5.194735973960007
356111.25037240895,425.90605031502946,244.13330334493415,5.071295786141178
364760.943475691,436.25101027404077,244.0128023734755,4.950794814682524
373620.7315723298,446.8472420721696,243.89517035177946,4.833162792986485
382695.7177227113,457.7008489265742,243.78033870638876,4.718331147595791
391991.1289369879,468.8180822972875,243.66824051555687,4.606232956763904
401512.3191857333,480.2053454879348,243.55881046886438,4.496802910071409
411264.7724837182,491.86919733390374,243.4519848278488,4.389977269055834
421254.10604859487,503.8163559801042,243.34770138761905,4.2856938288260835
431486.07353630447,516.0537027504881,243.2458994394623,4.183891880669336
441966.56835506274,528.5882861115488,243.14651973432748,4.084512175534513
452701.6270598473,541.4273257320982,243.04950444728416,3.9874968884911937
463697.43282933516,554.578216641656,242.95479714283732,3.892789584044351
474960.3190272844,568.0485334898312,242.86234274111615,3.800335182323181
486496.77285042725,581.846034909172,242.77208748490426,3.710079926111291
498313.43906496855,595.9786679839856,242.68397890749168,3.6219713486987075
510417.1238338309,610.454572827692,242.59796580132652,3.535958242533553
522814.7986368761,625.2820872713758,242.51399818744557,3.451990628652595
535513.604286331,640.4697516662004,242.4320272856635,3.370019726870538
548520.8550397548,656.0263138024836,242.35200548550128,3.2899979267083097
561844.0428129085,671.9607339482535,242.2738863178346,3.211878759041639
575490.8414949416,688.2821900101746,242.1976244272439,3.1356168684509385
589469.1113684016,705.000082819843,242.12317554504773,3.061167986254759
603786.9036366028,722.1240415484806,242.05049646299017,2.9884889041971974
618452.465060951,739.6639292531362,241.9795450076394,2.917537448846417
633474.2427109164,757.6298485576141,241.91028001529097,2.8482724564979947
648860.8888293803,776.0321474713855,241.84266130761682,2.780653748823852
664621.2658161441,794.8814253498261,241.77664966785002,2.7146421090570527
680764.4513325049,814.188538999243,241.712206817566,2.6501992587730285
697299.7435297972,833.9646089301674,241.649295394036,2.5872878352430178
714236.6664049453,854.2210257625503,241.5878789281355,2.525871369342525
731584.9752860995,874.9694567865369,241.52792182279356,2.465914264000588
749354.6624515005,896.2218526825807,241.46938933197305,2.4073817731800773
767555.9628848361,917.990454404802,241.41224754016102,2.3502399813680483
786199.3601703912,940.2878002315372,241.35646334236603,2.2944557835730564
805295.5925313728,963.126732987125,241.30200442460043,2.2399968658074556
824855.659014916,986.5204074391207,241.2488392448417,2.18683168604872
844890.8258273206,1010.4822978751863,241.19693701443654,2.1349294556435723
865412.6328231466,1035.026205863994,241.14626768006656,2.084260121273587
886432.900151955,1060.1662682046708,241.09680190593548,2.0347943471425083
907963.7350664629,1085.9169650692975,241.04851105661146,1.9865034978184894
930017.5388960852,1112.2931283432017,241.0013671801747,1.9393596213817261
952607.0141898566,1139.3099501678362,240.95534299179909,1.893335433006115
975745.172032834,1166.9829916911312,240.91041185773176,1.8484042989387888
999445.3395402269,1195.3281920304137,240.86654777966282,1.8045402208698533
1023721.167533554,1224.3618774530241,240.8237253794744,1.7617178206814401
1048586.6384032317,1254.1007707799067,240.7819198843609,1.7199123255679183
1074056.0741621556,1284.5620010176249,240.7411071123081,1.6790995535151296
1100144.1446949008,1315.7631132243353,240.70126345792755,1.6392558991345823
1126865.8762072667,1347.7220786153712,240.66236587863122,1.60035831983825
1154236.6598810789,1380.4573049143146,240.6243918811438,1.5623843223508231
1182272.2607392063,1413.9876469554792,240.58731950833905,1.5253119495460794
1210988.826725884,1448.3324175439022,240.5511273263723,1.489119767579325
1240402.8980076239,1483.5113985791531,240.51579441224766,1.4537868534546874
1270531.4165,1519.544852449291,240.48130034143344,1.4192927826404684


==> figures/pgfplots/data/imagenet64_memorization_pixel_l2.csv <==
x,mean,se
0.028547004989117466,0.8525390625,0.02849934431069113
0.17984613143144002,0.5283203125,0.021298616930931755
1.1418801995646986,0.0009765625,0.0009765625
1.7984613143144004,0.0,0.0
2.8547004989117464,0.0,0.0
4.567520798258794,0.0,0.0
7.136751247279366,0.0,0.0
11.418801995646986,0.0,0.0
17.984613143144003,0.0,0.0
45.67520798258794,0.0,0.0
114.18801995646986,0.0,0.0
285.47004989117465,0.0,0.0


==> figures/pgfplots/data/imagenet64_memorization_pixel_l3.csv <==
x,mean,se
0.019557093647265607,0.888671875,0.033697302850540456
0.12320968997777332,0.7744140625,0.012695312499999997
0.7822837458906242,0.0166015625,0.0029296875
1.232096899777733,0.0009765625,0.0009765625
1.9557093647265604,0.0,0.0
3.129134983562497,0.0,0.0
4.889273411816402,0.0,0.0
7.822837458906242,0.0,0.0
12.320968997777332,0.0,0.0
31.291349835624967,0.0,0.0
78.22837458906243,0.0,0.0
195.57093647265606,0.0,0.0


==> figures/pgfplots/data/imagenet64_memorization_pixel_l4.csv <==
x,mean,se
0.01485343495268539,0.8388671875,0.040731749521817406
0.09357664020191796,0.7958984375,0.022909359778532437
0.5941373981074156,0.103515625,0.004649367466499252
0.9357664020191796,0.017578125,0.00647778279366289
1.485343495268539,0.0,0.0
2.3765495924296625,0.0,0.0
3.7133587381713475,0.0,0.0
5.941373981074156,0.0,0.0
9.357664020191796,0.0,0.0
23.765495924296623,0.0,0.0
59.41373981074156,0.0,0.0
148.5343495268539,0.0,0.0


==> figures/pgfplots/data/imagenet64_memorization_pixel_l5.csv <==
x,mean,se
0.011959915612596668,0.8798828125,0.030357326645922552
0.075347468359359,0.8203125,0.02634909680318758
0.4783966245038667,0.169921875,0.02189475484479198
0.75347468359359,0.02734375,0.005749844314015525
1.1959915612596668,0.00390625,0.001594719884624465
1.9135864980154669,0.0,0.0
2.989978903149167,0.0,0.0
4.783966245038667,0.0,0.0
7.5347468359359,0.0,0.0
19.13586498015467,0.0,0.0
47.83966245038667,0.0,0.0
119.59915612596667,0.0,0.0


==> figures/pgfplots/data/imagenet64_raw_l2.csv <==
n,x,observed,excess
10.0,0.028547004989117466,76160.99734179674,75799.31429390796
63.0,0.17984613143144002,84907.90455916713,84546.22151127835
400.0,1.1418801995646986,30487.850723976662,30126.167676087876
630.0,1.7984613143144004,12399.60151447666,12037.918466587875
1000.0,2.8547004989117464,4000.8595615500185,3639.176513661233
1600.0,4.567520798258794,1516.9935517064823,1155.3105038176966
2500.0,7.136751247279366,824.9767592371004,463.2937113483147
4000.0,11.418801995646986,699.9072499515165,338.2242020627308
6300.0,17.984613143144003,590.3209069256118,228.63785903682606
16000.0,45.67520798258794,484.89139196224664,123.20834407346092
40000.0,114.18801995646986,366.9643222847805,5.281274395994785
100000.0,285.47004989117465,355.961424757969,0.05


==> figures/pgfplots/data/imagenet64_raw_l3.csv <==
n,x,observed,excess
10.0,0.019557093647265607,73663.19121019384,73383.9995595677
63.0,0.12320968997777332,79563.90956880865,79284.71791818252
400.0,0.7822837458906242,34080.134772587706,33800.943121961565
630.0,1.232096899777733,22220.549024319167,21941.357373693027
1000.0,1.9557093647265604,11013.595948196033,10734.404297569892
1600.0,3.129134983562497,3737.6345425559152,3458.442891929775
2500.0,4.889273411816402,1247.2089942296925,968.0173436035525
4000.0,7.822837458906242,744.8000687330068,465.6084181068668
6300.0,12.320968997777332,541.5198958853551,262.3282452592151
16000.0,31.291349835624967,397.2763262055923,118.08467557945227
40000.0,78.22837458906243,321.59161080126034,42.39996017512033
100000.0,195.57093647265606,255.4271388624456,0.05


==> figures/pgfplots/data/imagenet64_raw_l4.csv <==
n,x,observed,excess
10.0,0.01485343495268539,70630.97733144053,70379.5861326545
63.0,0.09357664020191796,75447.69658401977,75196.30538523373
400.0,0.5941373981074156,36988.67031723044,36737.27911844441
630.0,0.9357664020191796,22391.146107101355,22139.75490831532
1000.0,1.485343495268539,13710.64026160666,13459.249062820625
1600.0,2.3765495924296625,6786.457163144582,6535.065964358547
2500.0,3.7133587381713475,2272.480513319176,2021.0893145331406
4000.0,5.941373981074156,795.8910104847247,544.4998116986891
6300.0,9.357664020191796,543.9077282705168,292.5165294844812
16000.0,23.765495924296623,375.29246626888414,123.90126748284854
40000.0,59.41373981074156,287.5857940620703,36.194595276034704
100000.0,148.5343495268539,257.17817463406504,5.786975848029442


==> figures/pgfplots/data/imagenet64_raw_l5.csv <==
n,x,observed,excess
10.0,0.011959915612596668,74657.9069272071,74418.84491964831
63.0,0.075347468359359,71036.69918344401,70797.63717588522
400.0,0.4783966245038667,41741.41792178563,41502.355914226835
630.0,0.75347468359359,20100.372869327148,19861.310861768354
1000.0,1.1959915612596668,14177.76032387375,13938.698316314958
1600.0,1.9135864980154669,7810.427814444457,7571.365806885664
2500.0,2.989978903149167,3072.5186491416853,2833.456641582892
4000.0,4.783966245038667,1097.9813285775433,858.9193210187503
6300.0,7.5347468359359,605.5759046360992,366.5138970773062
16000.0,19.13586498015467,394.8559313572472,155.79392379845422
40000.0,47.83966245038667,294.1191401255622,55.05713256676921
100000.0,119.59915612596667,240.3703116467109,1.308304087917918

